Magnetic Field Conforming Multiscale Formulations for Locally-Confined Nonlinear Eddy Current Problems Using the FE-HMM Method

Magnetic composites used for the conversion of electrical energy often incorporate ferromagnetic inclusions insulated from each other to mitigate eddy current losses. Numerical models for these composites must be robust enough to address potential convergence issues arising from the presence of nonlinear magnetic inclusions and presence of significant confined eddy currents in the cell. This paper introduces an $\mathbf{h}$-conforming multiscale formulation for magnetic composites in a periodic framework. The proposed method uses the Heterogeneous Multiscale Method (HMM) with two mesoscale problems: a magnetoquasistatic problem for upscaling the homogenized magnetic flux density $\mathbf{B}_M$ and a magnetostatic problem for upscaling the macroscale incremental reluctivity $(\partial \mathbf{B}_M/\partial \mathbf{H}_M)$. Additionally, the method uses relaxed Newton--Raphson schemes at both macro and mesoscale levels to mitigate the well-known NR convergence issue linked to nonlinear BH constitutive laws in $\mathbf{h}$-conforming formulations. The accuracy and performance of the formulation are evaluated using 2D and 3D idealized periodic soft magnetic composites with linear and nonlinear BH curves. Furthermore, the paper demonstrates that the magnetoquasistatic mesoscale problem can be replaced by a magnet a

==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_I_Macro.csv <==
 8.333333333333333e-11 -104.6719124858876
 1.666666666666667e-10 -209.0569265353069
 2.5e-10 -312.8689300804617
 3.333333333333333e-10 -415.8233816355186
 4.166666666666667e-10 -517.6380902050415
 5e-10 -618.0339887498948
 5.833333333333334e-10 -716.7358990906006
 6.666666666666667e-10 -813.4732861516004
 7.500000000000001e-10 -907.9809994790935
 8.333333333333335e-10 -1000
 9.166666666666668e-10 -1089.278070030054
 1e-09 -1175.570504584946
 1.083333333333333e-09 -1258.640782099675
 1.166666666666667e-09 -1338.261212717716
 1.25e-09 -1414.213562373095
 1.333333333333333e-09 -1486.289650954788
 1.416666666666666e-09 -1554.291922913941
 1.5e-09 -1618.033988749894
 1.583333333333333e-09 -1677.341135890848
 1.666666666666666e-09 -1732.050807568877
 1.749999999999999e-09 -1782.013048376735
 1.833333333333333e-09 -1827.090915285201
 1.916666666666666e-09 -1867.160852994403
 1.999999999999999e-09 -1902.113032590307
 2.083333333333333e-09 -1931.851652578136
 2.166666666666666e-09 -1956.295201467611
 2.249999999999999e-09 -1975.376681190275
 2.333333333333332e-09 -1989.043790736546
 2.416666666666666e-09 -1997.259069509148
 2.499999999999999e-09 -2000
 2.583333333333332e-09 -1997.259069509148
 2.666666666666665e-09 -1989.043790736547
 2.749999999999999e-09 -1975.376681190276
 2.833333333333332e-09 -1956.295201467612
 2.916666666666665e-09 -1931.851652578137
 2.999999999999998e-09 -1902.113032590308
 3.083333333333332e-09 -1867.160852994404
 3.166666666666665e-09 -1827.090915285203
 3.249999999999998e-09 -1782.013048376737
 3.333333333333331e-09 -1732.050807568879
 3.416666666666665e-09 -1677.34113589085
 3.499999999999998e-09 -1618.033988749896
 3.583333333333331e-09 -1554.291922913944
 3.666666666666664e-09 -1486.289650954791
 3.749999999999998e-09 -1414.213562373097
 3.833333333333331e-09 -1338.261212717719
 3.916666666666665e-09 -1258.640782099678
 3.999999999999998e-09 -1175.570504584949
 4.083333333333331e-09 -1089.278070030057
 4.166666666666664e-09 -1000.000000000003
 4.249999999999998e-09 -907.9809994790969
 4.333333333333331e-09 -813.473286151604
 4.416666666666664e-09 -716.7358990906047
 4.499999999999997e-09 -618.0339887498984
 4.583333333333331e-09 -517.6380902050455
 4.666666666666664e-09 -415.8233816355229
 4.749999999999997e-09 -312.8689300804663
 4.83333333333333e-09 -209.0569265353119
 4.916666666666664e-09 -104.671912485892
 4.999999999999997e-09 -4.685821458330097e-12
 5.08333333333333e-09 104.6719124858827
 5.166666666666663e-09 209.0569265353017
 5.249999999999997e-09 312.8689300804563
 5.33333333333333e-09 415.8233816355138
 5.416666666666663e-09 517.6380902050364
 5.499999999999996e-09 618.0339887498895
 5.58333333333333e-09 716.735899090595
 5.666666666666663e-09 813.4732861515955
 5.749999999999996e-09 907.9809994790886
 5.833333333333329e-09 999.9999999999949
 5.916666666666663e-09 1089.278070030049
 5.999999999999996e-09 1175.570504584941
 6.083333333333329e-09 1258.64078209967
 6.166666666666662e-09 1338.261212717712
 6.249999999999996e-09 1414.213562373091
 6.333333333333329e-09 1486.289650954784
 6.416666666666662e-09 1554.291922913938
 6.499999999999995e-09 1618.033988749891
 6.583333333333329e-09 1677.341135890844
 6.666666666666662e-09 1732.050807568874
 6.749999999999995e-09 1782.013048376732
 6.833333333333328e-09 1827.090915285199
 6.916666666666662e-09 1867.160852994401
 6.999999999999995e-09 1902.113032590305
 7.083333333333328e-09 1931.851652578135
 7.166666666666661e-09 1956.29520146761
 7.249999999999995e-09 1975.376681190274
 7.333333333333328e-09 1989.043790736546
 7.416666666666661e-09 1997.259069509147
 7.499999999999994e-09 2000
 7.583333333333328e-09 1997.259069509148
 7.666666666666663e-09 1989.043790736547
 7.749999999999997e-09 1975.376681190276
 7.833333333333331e-09 1956.295201467612
 7.916666666666665e-09 1931.851652578137
 7.999999999999999e-09 1902.113032590308
 8.083333333333333e-09 1867.160852994404
 8.166666666666667e-09 1827.090915285202
 8.250000000000001e-09 1782.013048376736
 8.333333333333335e-09 1732.050807568877
 8.416666666666669e-09 1677.341135890847
 8.500000000000003e-09 1618.033988749893
 8.583333333333337e-09 1554.291922913939
 8.666666666666671e-09 1486.289650954786
 8.750000000000006e-09 1414.213562373092
 8.83333333333334e-09 1338.261212717711
 8.916666666666674e-09 1258.640782099669
 9.000000000000008e-09 1175.570504584939
 9.083333333333342e-09 1089.278070030047
 9.166666666666676e-09 999.9999999999917
 9.25000000000001e-09 907.9809994790829
 9.333333333333344e-09 813.473286151589
 9.416666666666678e-09 716.7358990905882
 9.500000000000012e-09 618.0339887498818
 9.583333333333346e-09 517.6380902050278
 9.66666666666668e-09 415.8233816355041
 9.750000000000015e-09 312.8689300804446
 9.833333333333349e-09 209.0569265352892
 9.916666666666683e-09 104.6719124858692
 1.000000000000002e-08 -1.905006651374381e-11
 1.008333333333335e-08 -104.6719124859073
 1.016666666666668e-08 -209.0569265353288
 1.025000000000002e-08 -312.8689300804841
 1.033333333333335e-08 -415.8233816355414
 1.041666666666669e-08 -517.6380902050645
 1.050000000000002e-08 -618.033988749918
 1.058333333333336e-08 -716.7358990906255
 1.066666666666669e-08 -813.4732861516254
 1.075000000000002e-08 -907.9809994791185
 1.083333333333336e-08 -1000.000000000025
 1.091666666666669e-08 -1089.278070030079
 1.100000000000003e-08 -1175.570504584972
 1.108333333333336e-08 -1258.6407820997
 1.116666666666669e-08 -1338.261212717741
 1.125000000000003e-08 -1414.213562373119
 1.133333333333336e-08 -1486.289650954811
 1.14166666666667e-08 -1554.291922913963
 1.150000000000003e-08 -1618.033988749916
 1.158333333333336e-08 -1677.341135890868
 1.16666666666667e-08 -1732.050807568896
 1.175000000000003e-08 -1782.013048376753
 1.183333333333337e-08 -1827.090915285218
 1.19166666666667e-08 -1867.160852994418
 1.200000000000003e-08 -1902.11303259032
 1.208333333333337e-08 -1931.851652578147
 1.21666666666667e-08 -1956.29520146762
 1.225000000000004e-08 -1975.376681190282
 1.233333333333337e-08 -1989.043790736552
 1.241666666666671e-08 -1997.25906950915
 1.250000000000004e-08 -2000
 1.258333333333337e-08 -1997.259069509145
 1.266666666666671e-08 -1989.043790736542
 1.275000000000004e-08 -1975.376681190268
 1.283333333333338e-08 -1956.2952014676
 1.291666666666671e-08 -1931.851652578123
 1.300000000000004e-08 -1902.113032590291
 1.308333333333338e-08 -1867.160852994384
 1.316666666666671e-08 -1827.09091528518
 1.325000000000005e-08 -1782.013048376711
 1.333333333333338e-08 -1732.05080756885
 1.341666666666671e-08 -1677.341135890816
 1.350000000000005e-08 -1618.03398874986
 1.358333333333338e-08 -1554.291922913904
 1.366666666666672e-08 -1486.289650954748
 1.375000000000005e-08 -1414.213562373052
 1.383333333333338e-08 -1338.26121271767
 1.391666666666672e-08 -1258.640782099626
 1.400000000000005e-08 -1175.570504584895
 1.408333333333339e-08 -1089.278070030001
 1.416666666666672e-08 -999.9999999999442
 1.425000000000005e-08 -907.9809994790356
 1.433333333333339e-08 -813.4732861515372
 1.441666666666672e-08 -716.7358990905354
 1.450000000000006e-08 -618.0339887498279
 1.458333333333339e-08 -517.638090204973
 1.466666666666673e-08 -415.8233816354488
 1.475000000000006e-08 -312.8689300803905
 1.483333333333339e-08 -209.0569265352347
 1.491666666666673e-08 -104.6719124858145
 1.500000000000006e-08 7.38721991753221e-11
 1.50833333333334e-08 104.671912485962
 1.516666666666673e-08 209.0569265353816
 1.525000000000006e-08 312.8689300805399
 1.53333333333334e-08 415.8233816355967
 1.541666666666673e-08 517.6380902051192
 1.550000000000007e-08 618.0339887499719
 1.55833333333334e-08 716.7358990906768
 1.566666666666673e-08 813.4732861516754
 1.575000000000007e-08 907.9809994791673
 1.58333333333334e-08 1000.000000000072
 1.591666666666674e-08 1089.278070030125
 1.600000000000007e-08 1175.570504585015
 1.60833333333334e-08 1258.640782099744
 1.616666666666674e-08 1338.261212717783
 1.625000000000007e-08 1414.213562373159
 1.633333333333341e-08 1486.289650954849
 1.641666666666674e-08 1554.291922913999
 1.650000000000007e-08 1618.033988749949
 1.658333333333341e-08 1677.341135890898
 1.666666666666674e-08 1732.050807568924
 1.675000000000008e-08 1782.013048376778
 1.683333333333341e-08 1827.09091528524
 1.691666666666675e-08 1867.160852994437
 1.700000000000008e-08 1902.113032590338
 1.708333333333341e-08 1931.851652578162
 1.716666666666675e-08 1956.295201467632
 1.725000000000008e-08 1975.376681190291
 1.733333333333342e-08 1989.043790736557
 1.741666666666675e-08 1997.259069509153
 1.750000000000008e-08 2000
 1.758333333333342e-08 1997.259069509142
 1.766666666666675e-08 1989.043790736536
 1.775000000000009e-08 1975.376681190259
 1.783333333333342e-08 1956.295201467589
 1.791666666666675e-08 1931.851652578108
 1.800000000000009e-08 1902.113032590273
 1.808333333333342e-08 1867.160852994364
 1.816666666666676e-08 1827.090915285157
 1.825000000000009e-08 1782.013048376685
 1.833333333333342e-08 1732.050807568821
 1.841666666666676e-08 1677.341135890787
 1.850000000000009e-08 1618.033988749828
 1.858333333333343e-08 1554.29192291387
 1.866666666666676e-08 1486.289650954712
 1.87500000000001e-08 1414.213562373011
 1.883333333333343e-08 1338.261212717628
 1.891666666666676e-08 1258.640782099582
 1.90000000000001e-08 1175.570504584849
 1.908333333333343e-08 1089.278070029953
 1.916666666666677e-08 999.9999999998952
 1.92500000000001e-08 907.9809994789853
 1.933333333333343e-08 813.4732861514888
 1.941666666666677e-08 716.7358990904859
 1.95000000000001e-08 618.0339887497776
 1.958333333333344e-08 517.6380902049184
 1.966666666666677e-08 415.8233816353933
 1.97500000000001e-08 312.8689300803346
 1.983333333333344e-08 209.0569265351783
 1.991666666666677e-08 104.671912485758
 2.000000000000011e-08 -1.304706886763006e-10


==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_JL_Homog.csv <==
 0 0 0 0
 8.333333333333333e-11 857780.8646536263 857780.8646536263 857780.8646536263
 1.666666666666667e-10 2760917.666889429 2760917.666889429 2760917.666889429
 2.5e-10 5286506.815480304 5286506.815480304 5286506.815480304
 3.333333333333333e-10 8232564.078146502 8232564.078146502 8232564.078146502
 4.166666666666667e-10 11470263.27686656 11470263.27686656 11470263.27686656
 5e-10 14904643.9190133 14904643.9190133 14904643.9190133
 5.833333333333334e-10 18458539.35790807 18458539.35790807 18458539.35790807
 6.666666666666667e-10 22065320.29012493 22065320.29012493 22065320.29012493
 7.500000000000001e-10 25665778.9573421 25665778.9573421 25665778.9573421
 8.333333333333335e-10 29205808.75618406 29205808.75618406 29205808.75618406
 9.166666666666668e-10 32636133.34729015 32636133.34729015 32636133.34729015
 1e-09 35911570.89462816 35911570.89462816 35911570.89462816
 1.083333333333333e-09 38991175.14139227 38991175.14139227 38991175.14139227
 1.166666666666667e-09 41837865.05348129 41837865.05348129 41837865.05348129
 1.25e-09 44418636.68241364 44418636.68241364 44418636.68241364
 1.333333333333333e-09 46704908.08895385 46704908.08895385 46704908.08895385
 1.416666666666666e-09 48671830.17964398 48671830.17964398 48671830.17964398
 1.5e-09 50300119.47908333 50300119.47908333 50300119.47908333
 1.583333333333333e-09 51574266.40350655 51574266.40350655 51574266.40350655
 1.666666666666666e-09 52483194.55381522 52483194.55381522 52483194.55381522
 1.749999999999999e-09 53021361.97317782 53021361.97317782 53021361.97317782
 1.833333333333333e-09 53188061.35011327 53188061.35011327 53188061.35011327
 1.916666666666666e-09 52985814.26102902 52985814.26102902 52985814.26102902
 1.999999999999999e-09 52423203.3338355 52423203.3338355 52423203.3338355
 2.083333333333333e-09 51512601.16224007 51512601.16224007 51512601.16224007
 2.166666666666666e-09 50271748.88415804 50271748.88415804 50271748.88415804
 2.249999999999999e-09 48720815.87958986 48720815.87958986 48720815.87958986
 2.333333333333332e-09 46884349.40576737 46884349.40576737 46884349.40576737
 2.416666666666666e-09 44791772.04345185 44791772.04345185 44791772.04345185
 2.499999999999999e-09 42474146.1043365 42474146.1043365 42474146.1043365
 2.583333333333332e-09 39965903.34613112 39965903.34613112 39965903.34613112
 2.666666666666665e-09 37303739.70550547 37303739.70550547 37303739.70550547
 2.749999999999999e-09 34526902.85712583 34526902.85712583 34526902.85712583
 2.833333333333332e-09 31675579.9427037 31675579.9427037 31675579.9427037
 2.916666666666665e-09 28790849.60863904 28790849.60863904 28790849.60863904
 2.999999999999998e-09 25915332.30400378 25915332.30400378 25915332.30400378
 3.083333333333332e-09 23090688.5884029 23090688.5884029 23090688.5884029
 3.166666666666665e-09 20358749.93161278 20358749.93161278 20358749.93161278
 3.249999999999998e-09 17760641.42306906 17760641.42306906 17760641.42306906
 3.333333333333331e-09 15335254.59044283 15335254.59044283 15335254.59044283
 3.416666666666665e-09 13120432.78552213 13120432.78552213 13120432.78552213
 3.499999999999998e-09 11151286.8272348 11151286.8272348 11151286.8272348
 3.583333333333331e-09 9460415.392789368 9460415.392789368 9460415.392789368
 3.666666666666664e-09 8077262.515179918 8077262.515179918 8077262.515179918
 3.749999999999998e-09 7027839.136214068 7027839.136214068 7027839.136214068
 3.833333333333331e-09 6334405.255146452 6334405.255146452 6334405.255146452
 3.916666666666665e-09 6015216.796968188 6015216.796968188 6015216.796968188
 3.999999999999998e-09 6084171.382899593 6084171.382899593 6084171.382899593
 4.083333333333331e-09 6550863.142462024 6550863.142462024 6550863.142462024
 4.166666666666664e-09 7420298.837899826 7420298.837899826 7420298.837899826
 4.249999999999998e-09 8692731.760105029 8692731.760105029 8692731.760105029
 4.333333333333331e-09 10363854.82008084 10363854.82008084 10363854.82008084
 4.416666666666664e-09 12424761.03929648 12424761.03929648 12424761.03929648
 4.499999999999997e-09 14861841.41223403 14861841.41223403 14861841.41223403
 4.583333333333331e-09 17657208.11318294 17657208.11318294 17657208.11318294
 4.666666666666664e-09 20788648.36674004 20788648.36674004 20788648.36674004
 4.749999999999997e-09 24229957.67800086 24229957.67800086 24229957.67800086
 4.83333333333333e-09 27951216.30384956 27951216.30384956 27951216.30384956
 4.916666666666664e-09 31919056.73450582 31919056.73450582 31919056.73450582
 4.999999999999997e-09 36097067.95213652 36097067.95213652 36097067.95213652
 5.08333333333333e-09 40446158.08652159 40446158.08652159 40446158.08652159
 5.166666666666663e-09 44924995.90146443 44924995.90146443 44924995.90146443
 5.249999999999997e-09 49490443.1617042 49490443.1617042 49490443.1617042
 5.33333333333333e-09 54098021.91087596 54098021.91087596 54098021.91087596
 5.416666666666663e-09 58702444.91802187 58702444.91802187 58702444.91802187
 5.499999999999996e-09 63258014.10775624 63258014.10775624 63258014.10775624
 5.58333333333333e-09 67719346.72988361 67719346.72988361 67719346.72988361
 5.666666666666663e-09 72041426.08957037 72041426.08957037 72041426.08957037
 5.749999999999996e-09 76180693.0211436 76180693.0211436 76180693.0211436
 5.833333333333329e-09 80094912.75155979 80094912.75155979 80094912.75155979
 5.916666666666663e-09 83744433.74865872 83744433.74865872 83744433.74865872
 5.999999999999996e-09 87091613.55059388 87091613.55059388 87091613.55059388
 6.083333333333329e-09 90101705.56769447 90101705.56769447 90101705.56769447
 6.166666666666662e-09 92743977.24260321 92743977.24260321 92743977.24260321
 6.249999999999996e-09 94990844.62971832 94990844.62971832 94990844.62971832
 6.333333333333329e-09 96818997.94338872 96818997.94338872 96818997.94338872
 6.416666666666662e-09 98209812.75518234 98209812.75518234 98209812.75518234
 6.499999999999995e-09 99147484.73536271 99147484.73536271 99147484.73536271
 6.583333333333329e-09 99622935.88804552 99622935.88804552 99622935.88804552
 6.666666666666662e-09 99630206.92296155 99630206.92296155 99630206.92296155
 6.749999999999995e-09 99169574.62945263 99169574.62945263 99169574.62945263
 6.833333333333328e-09 98244695.01999433 98244695.01999433 98244695.01999433
 6.916666666666662e-09 96866231.29859754 96866231.29859754 96866231.29859754
 6.999999999999995e-09 95048242.90716201 95048242.90716201 95048242.90716201
 7.083333333333328e-09 92808420.47300676 92808420.47300676 92808420.47300676
 7.166666666666661e-09 90169800.51905741 90169800.51905741 90169800.51905741
 7.249999999999995e-09 87160348.83320236 87160348.83320236 87160348.83320236
 7.333333333333328e-09 83811146.40740885 83811146.40740885 83811146.40740885
 7.416666666666661e-09 80156498.46853694 80156498.46853694 80156498.46853694
 7.499999999999994e-09 76234337.75725101 76234337.75725101 76234337.75725101
 7.583333333333328e-09 72086228.32736397 72086228.32736397 72086228.32736397
 7.666666666666663e-09 67754973.59307976 67754973.59307976 67754973.59307976
 7.749999999999997e-09 63285162.96489861 63285162.96489861 63285162.96489861
 7.833333333333331e-09 58722968.25473563 58722968.25473563 58722968.25473563
 7.916666666666665e-09 54115791.95605417 54115791.95605417 54115791.95605417
 7.999999999999999e-09 49511735.23303114 49511735.23303114 49511735.23303114
 8.083333333333333e-09 44958003.05915444 44958003.05915444 44958003.05915444
 8.166666666666667e-09 40501993.72067936 40501993.72067936 40501993.72067936
 8.250000000000001e-09 36189359.5887845 36189359.5887845 36189359.5887845
 8.333333333333335e-09 32064460.95939089 32064460.95939089 32064460.95939089
 8.416666666666669e-09 28169645.03471279 28169645.03471279 28169645.03471279
 8.500000000000003e-09 24544424.69594084 24544424.69594084 24544424.69594084
 8.583333333333337e-09 21225646.82508605 21225646.82508605 21225646.82508605
 8.666666666666671e-09 18246649.59189178 18246649.59189178 18246649.59189178
 8.750000000000006e-09 15637161.12344022 15637161.12344022 15637161.12344022
 8.83333333333334e-09 13422821.06093394 13422821.06093394 13422821.06093394
 8.916666666666674e-09 11625009.90442992 11625009.90442992 11625009.90442992
 9.000000000000008e-09 10260561.24954379 10260561.24954379 10260561.24954379
 9.083333333333342e-09 9341627.432155341 9341627.432155341 9341627.432155341
 9.166666666666676e-09 8875553.975334832 8875553.975334832 8875553.975334832
 9.25000000000001e-09 8864771.387512118 8864771.387512118 8864771.387512118
 9.333333333333344e-09 9306720.910695741 9306720.910695741 9306720.910695741
 9.416666666666678e-09 10194086.39236939 10194086.39236939 10194086.39236939
 9.500000000000012e-09 11514667.36732205 11514667.36732205 11514667.36732205
 9.583333333333346e-09 13251590.58013054 13251590.58013054 13251590.58013054
 9.66666666666668e-09 15383537.00562713 15383537.00562713 15383537.00562713
 9.750000000000015e-09 17884930.19994585 17884930.19994585 17884930.19994585
 9.833333333333349e-09 20726255.97431028 20726255.97431028 20726255.97431028
 9.916666666666683e-09 23874350.84183949 23874350.84183949 23874350.84183949
 1.000000000000002e-08 27292793.98316751 27292793.98316751 27292793.98316751
 1.008333333333335e-08 30942298.97075344 30942298.97075344 30942298.97075344
 1.016666666666668e-08 34781151.02714979 34781151.02714979 34781151.02714979
 1.025000000000002e-08 38765666.03473388 38765666.03473388 38765666.03473388
 1.033333333333335e-08 42850616.21992596 42850616.21992596 42850616.21992596
 1.041666666666669e-08 46989875.79364136 46989875.79364136 46989875.79364136
 1.050000000000002e-08 51136763.47757157 51136763.47757157 51136763.47757157
 1.058333333333336e-08 55244594.95134506 55244594.95134506 55244594.95134506
 1.066666666666669e-08 59267137.89783094 59267137.89783094 59267137.89783094
 1.075000000000002e-08 63159511.82288954 63159511.82288954 63159511.82288954
 1.083333333333336e-08 66877814.92041748 66877814.92041748 66877814.92041748
 1.091666666666669e-08 70380719.14080696 70380719.14080696 70380719.14080696
 1.100000000000003e-08 73628864.13246238 73628864.13246238 73628864.13246238
 1.108333333333336e-08 76586224.37714173 76586224.37714173 76586224.37714173
 1.116666666666669e-08 79219863.01272495 79219863.01272495 79219863.01272495
 1.125000000000003e-08 81500243.15233538 81500243.15233538 81500243.15233538
 1.133333333333336e-08 83402323.963264 83402323.963264 83402323.963264
 1.14166666666667e-08 84904947.4513866 84904947.4513866 84904947.4513866
 1.150000000000003e-08 85991233.16995323 85991233.16995323 85991233.16995323
 1.158333333333336e-08 86648742.13527398 86648742.13527398 86648742.13527398
 1.16666666666667e-08 86871032.07311064 86871032.07311064 86871032.07311064
 1.175000000000003e-08 86655445.72341862 86655445.72341862 86655445.72341862
 1.183333333333337e-08 86003733.0385132 86003733.0385132 86003733.0385132
 1.19166666666667e-08 84923761.95865595 84923761.95865595 84923761.95865595
 1.200000000000003e-08 83426999.44106491 83426999.44106491 83426999.44106491
 1.208333333333337e-08 81530776.27519579 81530776.27519579 81530776.27519579
 1.21666666666667e-08 79255602.14564525 79255602.14564525 79255602.14564525
 1.225000000000004e-08 76626869.06751707 76626869.06751707 76626869.06751707
 1.233333333333337e-08 73674744.39864504 73674744.39864504 73674744.39864504
 1.241666666666671e-08 70430859.98808314 70430859.98808314 70430859.98808314
 1.250000000000004e-08 66931906.04853519 66931906.04853519 66931906.04853519
 1.258333333333337e-08 63216217.71071982 63216217.71071982 63216217.71071982
 1.266666666666671e-08 59325365.00217147 59325365.00217147 59325365.00217147
 1.275000000000004e-08 55302559.32940601 55302559.32940601 55302559.32940601
 1.283333333333338e-08 51192244.36348999 51192244.36348999 51192244.36348999
 1.291666666666671e-08 47040555.56651167 47040555.56651167 47040555.56651167
 1.300000000000004e-08 42893445.32088482 42893445.32088482 42893445.32088482
 1.308333333333338e-08 38796969.7437928 38796969.7437928 38796969.7437928
 1.316666666666671e-08 34796696.67846993 34796696.67846993 34796696.67846993
 1.325000000000005e-08 30937038.80938009 30937038.80938009 30937038.80938009
 1.333333333333338e-08 27261102.85773976 27261102.85773976 27261102.85773976
 1.341666666666671e-08 23809781.45668602 23809781.45668602 23809781.45668602
 1.350000000000005e-08 20621696.50992543 20621696.50992543 20621696.50992543
 1.358333333333338e-08 17732561.0577734 17732561.0577734 17732561.0577734
 1.366666666666672e-08 15174682.48777214 15174682.48777214 15174682.48777214
 1.375000000000005e-08 12976830.48567015 12976830.48567015 12976830.48567015
 1.383333333333338e-08 11163810.90847559 11163810.90847559 11163810.90847559
 1.391666666666672e-08 9756182.32547394 9756182.32547394 9756182.32547394
 1.400000000000005e-08 8770086.876813522 8770086.876813522 8770086.876813522
 1.408333333333339e-08 8217017.629180885 8217017.629180885 8217017.629180885
 1.416666666666672e-08 8103709.27765997 8103709.27765997 8103709.27765997
 1.425000000000005e-08 8432065.099162517 8432065.099162517 8432065.099162517
 1.433333333333339e-08 9199134.67070749 9199134.67070749 9199134.67070749
 1.441666666666672e-08 10397149.40096925 10397149.40096925 10397149.40096925
 1.450000000000006e-08 12013569.72823966 12013569.72823966 12013569.72823966
 1.458333333333339e-08 14031302.0710644 14031302.0710644 14031302.0710644
 1.466666666666673e-08 16428787.9072421 16428787.9072421 16428787.9072421
 1.475000000000006e-08 19180310.4655095 19180310.4655095 19180310.4655095
 1.483333333333339e-08 22256258.26146922 22256258.26146922 22256258.26146922
 1.491666666666673e-08 25623432.90000684 25623432.90000684 25623432.90000684
 1.500000000000006e-08 29245414.03886064 29245414.03886064 29245414.03886064
 1.50833333333334e-08 33082979.30332996 33082979.30332996 33082979.30332996
 1.516666666666673e-08 37094511.56702191 37094511.56702191 37094511.56702191
 1.525000000000006e-08 41236455.80894075 41236455.80894075 41236455.80894075
 1.53333333333334e-08 45463830.8603969 45463830.8603969 45463830.8603969
 1.541666666666673e-08 49730613.92046379 49730613.92046379 49730613.92046379
 1.550000000000007e-08 53990573.09756548 53990573.09756548 53990573.09756548
 1.55833333333334e-08 58197130.55803443 58197130.55803443 58197130.55803443
 1.566666666666673e-08 62304514.80557336 62304514.80557336 62304514.80557336
 1.575000000000007e-08 66268136.0598692 66268136.0598692 66268136.0598692
 1.58333333333334e-08 70044546.39175352 70044546.39175352 70044546.39175352
 1.591666666666674e-08 73592755.52660204 73592755.52660204 73592755.52660204
 1.600000000000007e-08 76874090.14096926 76874090.14096926 76874090.14096926
 1.60833333333334e-08 79852876.112239 79852876.112239 79852876.112239
 1.616666666666674e-08 82496519.28650911 82496519.28650911 82496519.28650911
 1.625000000000007e-08 84776036.60975425 84776036.60975425 84776036.60975425
 1.633333333333341e-08 86666455.41860165 86666455.41860165 86666455.41860165
 1.641666666666674e-08 88147048.01492198 88147048.01492198 88147048.01492198
 1.650000000000007e-08 89202225.7662925 89202225.7662925 89202225.7662925
 1.658333333333341e-08 89820161.07023066 89820161.07023066 89820161.07023066
 1.666666666666674e-08 89994019.12480788 89994019.12480788 89994019.12480788
 1.675000000000008e-08 89722313.19462824 89722313.19462824 89722313.19462824
 1.683333333333341e-08 89007128.59387861 89007128.59387861 89007128.59387861
 1.691666666666675e-08 87856675.7752519 87856675.7752519 87856675.7752519
 1.700000000000008e-08 86283520.58268386 86283520.58268386 86283520.58268386
 1.708333333333341e-08 84305132.35446918 84305132.35446918 84305132.35446918
 1.716666666666675e-08 81942694.39708319 81942694.39708319 81942694.39708319
 1.725000000000008e-08 79222316.85784715 79222316.85784715 79222316.85784715
 1.733333333333342e-08 76173810.87889752 76173810.87889752 76173810.87889752
 1.741666666666675e-08 72830102.46179706 72830102.46179706 72830102.46179706
 1.750000000000008e-08 69228454.68074396 69228454.68074396 69228454.68074396
 1.758333333333342e-08 65407110.03002273 65407110.03002273 65407110.03002273
 1.766666666666675e-08 61408022.20488246 61408022.20488246 61408022.20488246
 1.775000000000009e-08 57275208.28743267 57275208.28743267 57275208.28743267
 1.783333333333342e-08 53053557.08822577 53053557.08822577 53053557.08822577
 1.791666666666675e-08 48789694.84334946 48789694.84334946 48789694.84334946
 1.800000000000009e-08 44529523.19494364 44529523.19494364 44529523.19494364
 1.808333333333342e-08 40319507.91130695 40319507.91130695 40319507.91130695
 1.816666666666676e-08 36205867.32858781 36205867.32858781 36205867.32858781
 1.825000000000009e-08 32233758.82293015 32233758.82293015 32233758.82293015
 1.833333333333342e-08 28446169.70734772 28446169.70734772 28446169.70734772
 1.841666666666676e-08 24884490.54253285 24884490.54253285 24884490.54253285
 1.850000000000009e-08 21587577.6603957 21587577.6603957 21587577.6603957
 1.858333333333343e-08 18591244.0791619 18591244.0791619 18591244.0791619
 1.866666666666676e-08 15928249.35431141 15928249.35431141 15928249.35431141
 1.87500000000001e-08 13627538.62134508 13627538.62134508 13627538.62134508
 1.883333333333343e-08 11714144.18075135 11714144.18075135 11714144.18075135
 1.891666666666676e-08 10208862.9822698 10208862.9822698 10208862.9822698
 1.90000000000001e-08 9127989.85159627 9127989.85159627 9127989.85159627
 1.908333333333343e-08 8483224.40624146 8483224.40624146 8483224.40624146
 1.916666666666677e-08 8281426.490642432 8281426.490642432 8281426.490642432
 1.92500000000001e-08 8524637.784275532 8524637.784275532 8524637.784275532
 1.933333333333343e-08 9210013.33652523 9210013.33652523 9210013.33652523
 1.941666666666677e-08 10329950.3305052 10329950.3305052 10329950.3305052
 1.95000000000001e-08 11871950.10925245 11871950.10925245 11871950.10925245
 1.958333333333344e-08 13818991.31555117 13818991.31555117 13818991.31555117
 1.966666666666677e-08 16149581.61042748 16149581.61042748 16149581.61042748
 1.97500000000001e-08 18838062.00000668 18838062.00000668 18838062.00000668
 1.983333333333344e-08 21854835.64952306 21854835.64952306 21854835.64952306
 1.991666666666677e-08 25166723.81694371 25166723.81694371 25166723.81694371
 2.000000000000011e-08 28737314.42156959 28737314.42156959 28737314.42156959


==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_MP_Integral.csv <==
 8.333333333333333e-11 171926868.6354236
 1.666666666666667e-10 343865081.758355
 2.5e-10 512798791.8542178
 3.333333333333333e-10 677018455.1954955
 4.166666666666667e-10 834689916.1124954
 5e-10 984046525.5162245
 5.833333333333334e-10 1123420280.895693
 6.666666666666667e-10 1251258945.270811
 7.500000000000001e-10 1366140137.494522
 8.333333333333335e-10 1466788647.784987
 9.166666666666668e-10 1552085770.11706
 1e-09 1621084033.087826
 1.083333333333333e-09 1673014751.693225
 1.166666666666667e-09 1707299049.208526
 1.25e-09 1723551872.805244
 1.333333333333333e-09 1721585135.715358
 1.416666666666666e-09 1701416139.868166
 1.5e-09 1663251238.826029
 1.583333333333333e-09 1607506531.083788
 1.666666666666666e-09 1534788203.17242
 1.749999999999999e-09 1445880102.16883
 1.833333333333333e-09 1341748279.495585
 1.916666666666666e-09 1223540920.601018
 1.999999999999999e-09 1092533793.228934
 2.083333333333333e-09 950163334.2918599
 2.166666666666666e-09 797971276.6612233
 2.249999999999999e-09 637638713.67013
 2.333333333333332e-09 470911419.1505073
 2.416666666666666e-09 299591712.1459476
 2.499999999999999e-09 125572216.1194136
 2.583333333333332e-09 -49253706.78748622
 2.666666666666665e-09 -222973006.1194707
 2.749999999999999e-09 -393699452.6654103
 2.833333333333332e-09 -559556849.9302453
 2.916666666666665e-09 -718728063.7796044
 2.999999999999998e-09 -869499998.2352657
 3.083333333333332e-09 -1010198540.62854
 3.166666666666665e-09 -1139303729.057831
 3.249999999999998e-09 -1255419193.588843
 3.333333333333331e-09 -1357239192.682701
 3.416666666666665e-09 -1443694493.568316
 3.499999999999998e-09 -1513815428.247236
 3.583333333333331e-09 -1566854936.794956
 3.666666666666664e-09 -1602227322.589781
 3.749999999999998e-09 -1619562536.895245
 3.833333333333331e-09 -1618662139.634543
 3.916666666666665e-09 -1599544763.567136
 3.999999999999998e-09 -1562431637.369027
 4.083333333333331e-09 -1507725573.402979
 4.166666666666664e-09 -1436032069.940172
 4.249999999999998e-09 -1348145268.683895
 4.333333333333331e-09 -1245027982.121058
 4.416666666666664e-09 -1127813154.787219
 4.499999999999997e-09 -997791984.123378
 4.583333333333331e-09 -856389166.8934574
 4.666666666666664e-09 -705158695.4271913
 4.749999999999997e-09 -545759961.542538
 4.83333333333333e-09 -379941733.2775634
 4.916666666666664e-09 -209523591.7496936
 4.999999999999997e-09 -36374667.58944731
 5.08333333333333e-09 137605871.4820301
 5.166666666666663e-09 310510160.799431
 5.249999999999997e-09 480442199.8711869
 5.33333333333333e-09 645538761.8809297
 5.416666666666663e-09 803990158.8431658
 5.499999999999996e-09 954059005.3714776
 5.58333333333333e-09 1094101290.109506
 5.666666666666663e-09 1222580729.17881
 5.749999999999996e-09 1338090833.65818
 5.833333333333329e-09 1439364529.375875
 5.916666666666663e-09 1525293976.708433
 5.999999999999996e-09 1594936292.205603
 6.083333333333329e-09 1647529011.17355
 6.166666666666662e-09 1682497550.537287
 6.249999999999996e-09 1699458871.378758
 6.333333333333329e-09 1698227984.75797
 6.416666666666662e-09 1678818836.032645
 6.499999999999995e-09 1641446226.372511
 6.583333333333329e-09 1586519395.011703
 6.666666666666662e-09 1514643376.016976
 6.749999999999995e-09 1426604828.980146
 6.833333333333328e-09 1323373579.464679
 6.916666666666662e-09 1206075472.244918
 6.999999999999995e-09 1076001124.784801
 7.083333333333328e-09 934581506.9110283
 7.166666666666661e-09 783364970.8950678
 7.249999999999995e-09 624005682.4339751
 7.333333333333328e-09 458255516.4685414
 7.416666666666661e-09 287934933.5937103
 7.499999999999994e-09 114909218.569865
 7.583333333333328e-09 -58931353.60373674
 7.666666666666663e-09 -231671151.4915049
 7.749999999999997e-09 -401414517.6495461
 7.833333333333331e-09 -566299930.4754587
 7.916666666666665e-09 -724522106.537356
 7.999999999999999e-09 -874350532.6500095
 8.083333333333333e-09 -1014129412.152143
 8.166666666666667e-09 -1142338791.956003
 8.250000000000001e-09 -1257560735.583247
 8.333333333333335e-09 -1358537221.198429
 8.416666666666669e-09 -1444160940.467573
 8.500000000000003e-09 -1513484427.323055
 8.583333333333337e-09 -1565755365.459063
 8.666666666666671e-09 -1600392580.779699
 8.750000000000006e-09 -1617019969.325165
 8.83333333333334e-09 -1615451391.546391
 8.916666666666674e-09 -1595699992.40595
 9.000000000000008e-09 -1557985115.310376
 9.083333333333342e-09 -1502716128.06613
 9.166666666666676e-09 -1430496526.486119
 9.25000000000001e-09 -1342117411.385574
 9.333333333333344e-09 -1238547530.295937
 9.416666666666678e-09 -1120916476.876228
 9.500000000000012e-09 -990514372.4313532
 9.583333333333346e-09 -848768852.6140188
 9.66666666666668e-09 -697231239.1248775
 9.750000000000015e-09 -537561175.7488724
 9.833333333333349e-09 -371506898.3178905
 9.916666666666683e-09 -200887162.9252078
 1.000000000000002e-08 -27570469.13691146
 1.008333333333335e-08 146544964.877477
 1.016666666666668e-08 319552139.1234499
 1.025000000000002e-08 489556142.1178641
 1.033333333333335e-08 654694560.9649373
 1.041666666666669e-08 813159130.953757
 1.050000000000002e-08 963213692.4931146
 1.058333333333336e-08 1103214398.877016
 1.066666666666669e-08 1231627512.387717
 1.075000000000002e-08 1347047233.827968
 1.083333333333336e-08 1448207698.864887
 1.091666666666669e-08 1534002058.356176
 1.100000000000003e-08 1603489540.235845
 1.108333333333336e-08 1655909350.315811
 1.116666666666669e-08 1690686913.515169
 1.125000000000003e-08 1707441086.566386
 1.133333333333336e-08 1705987946.190778
 1.14166666666667e-08 1686343452.618291
 1.150000000000003e-08 1648722793.256697
 1.158333333333336e-08 1593538809.816432
 1.16666666666667e-08 1521392724.776472
 1.175000000000003e-08 1433077173.710302
 1.183333333333337e-08 1329561670.269957
 1.19166666666667e-08 1211975130.020025
 1.200000000000003e-08 1081610719.393568
 1.208333333333337e-08 939889974.5769722
 1.21666666666667e-08 788372142.2068424
 1.225000000000004e-08 628713021.8955637
 1.233333333333337e-08 462654726.447051
 1.241666666666671e-08 292032005.0250847
 1.250000000000004e-08 118699391.9921621
 1.258333333333337e-08 -55433544.33312278
 1.266666666666671e-08 -228467696.8229869
 1.275000000000004e-08 -398504912.276325
 1.283333333333338e-08 -563678978.8872582
 1.291666666666671e-08 -722191024.7641481
 1.300000000000004e-08 -872295573.7437618
 1.308333333333338e-08 -1012350102.005914
 1.316666666666671e-08 -1140821530.5112
 1.325000000000005e-08 -1256299979.762066
 1.333333333333338e-08 -1357526064.928437
 1.341666666666671e-08 -1443384601.736996
 1.350000000000005e-08 -1512941559.640738
 1.358333333333338e-08 -1565436256.001499
 1.366666666666672e-08 -1600286435.523551
 1.375000000000005e-08 -1617115750.53348
 1.383333333333338e-08 -1615739715.053587
 1.391666666666672e-08 -1596175369.409977
 1.400000000000005e-08 -1558633215.493376
 1.408333333333339e-08 -1503526954.204958
 1.416666666666672e-08 -1431461741.520201
 1.425000000000005e-08 -1343226574.09769
 1.433333333333339e-08 -1239788554.554433
 1.441666666666672e-08 -1122281135.041787
 1.450000000000006e-08 -991992712.2405744
 1.458333333333339e-08 -850349886.0641463
 1.466666666666673e-08 -698905727.0797021
 1.475000000000006e-08 -539319254.9251623
 1.483333333333339e-08 -373339077.6579019
 1.491666666666673e-08 -202784055.679772
 1.500000000000006e-08 -29523072.97983235
 1.50833333333334e-08 144545560.0207006
 1.516666666666673e-08 317514484.2813671
 1.525000000000006e-08 487488440.4033817
 1.53333333333334e-08 652605222.5785066
 1.541666666666673e-08 811055212.8131758
 1.550000000000007e-08 961103589.180252
 1.55833333333334e-08 1101104351.266702
 1.566666666666673e-08 1229524809.242038
 1.575000000000007e-08 1344958191.956821
 1.58333333333334e-08 1446138509.088233
 1.591666666666674e-08 1531958450.777961
 1.600000000000007e-08 1601477206.649966
 1.60833333333334e-08 1653933148.805503
 1.616666666666674e-08 1688751340.291997
 1.625000000000007e-08 1705550519.580957
 1.633333333333341e-08 1704146805.504303
 1.641666666666674e-08 1684555784.207329
 1.650000000000007e-08 1646991149.469333
 1.658333333333341e-08 1591865601.348494
 1.666666666666674e-08 1519782949.117546
 1.675000000000008e-08 1431531652.269564
 1.683333333333341e-08 1328082926.76359
 1.691666666666675e-08 1210565944.087606
 1.700000000000008e-08 1080269676.028146
 1.708333333333341e-08 938620443.3192044
 1.716666666666675e-08 787173862.3738122
 1.725000000000008e-08 627585069.7574899
 1.733333333333342e-08 461603810.0324559
 1.741666666666675e-08 291052283.7639096
 1.750000000000008e-08 117789313.3101797
 1.758333333333342e-08 -56269296.55080743
 1.766666666666675e-08 -229228472.5325665
 1.775000000000009e-08 -399195160.3553224
 1.783333333333342e-08 -564299801.2550553
 1.791666666666675e-08 -722745112.7451015
 1.800000000000009e-08 -872776361.8163595
 1.808333333333342e-08 -1012758954.515123
 1.816666666666676e-08 -1141164041.958279
 1.825000000000009e-08 -1256588223.004102
 1.833333333333342e-08 -1357750416.786909
 1.841666666666676e-08 -1443553469.58801
 1.850000000000009e-08 -1513055759.106336
 1.858333333333343e-08 -1565488835.52309
 1.866666666666676e-08 -1600289967.9072
 1.87500000000001e-08 -1617068144.657954
 1.883333333333343e-08 -1615645276.392911
 1.891666666666676e-08 -1596032750.080788
 1.90000000000001e-08 -1558449032.923389
 1.908333333333343e-08 -1503301296.42222
 1.916666666666677e-08 -1431198506.289751
 1.92500000000001e-08 -1342928172.240853
 1.933333333333343e-08 -1239457748.536709
 1.941666666666677e-08 -1121918794.815996
 1.95000000000001e-08 -991602502.3513849
 1.958333333333344e-08 -849934257.969723
 1.966666666666677e-08 -698466955.0393231
 1.97500000000001e-08 -538859517.0262765
 1.983333333333344e-08 -372860965.0043611
 1.991666666666677e-08 -202289837.1952187
 2.000000000000011e-08 -29014967.63403304


==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_U_Macro.csv <==
 8.333333333333333e-11 3650370.925228989
 1.666666666666667e-10 5648169.92155051
 2.5e-10 7626323.313999833
 3.333333333333333e-10 9582487.736967275
 4.166666666666667e-10 11511686.48884575
 5e-10 13408845.0175677
 5.833333333333334e-10 15268800.21052304
 6.666666666666667e-10 17086615.75694991
 7.500000000000001e-10 18857361.40278526
 8.333333333333335e-10 20576163.16370235
 9.166666666666668e-10 22238424.88985382
 1e-09 23839556.18070786
 1.083333333333333e-09 25375215.6756507
 1.166666666666667e-09 26841119.83199903
 1.25e-09 28233377.02306791
 1.333333333333333e-09 29548121.6503698
 1.416666666666666e-09 30781868.66425079
 1.5e-09 31931083.20753968
 1.583333333333333e-09 32992731.35537704
 1.666666666666666e-09 33963804.75791374
 1.749999999999999e-09 34841851.82406937
 1.833333333333333e-09 35624384.56547803
 1.916666666666666e-09 36308952.9652556
 1.999999999999999e-09 36894088.47453456
 2.083333333333333e-09 37378269.44458304
 2.166666666666666e-09 37759605.93932755
 2.249999999999999e-09 38037479.83439972
 2.333333333333332e-09 38211255.85638406
 2.416666666666666e-09 38280014.17850736
 2.499999999999999e-09 38243890.409305
 2.583333333333332e-09 38103005.03774918
 2.666666666666665e-09 37857419.9130857
 2.749999999999999e-09 37508234.6292942
 2.833333333333332e-09 37056112.26041368
 2.916666666666665e-09 36502524.77523236
 2.999999999999998e-09 35848757.71613687
 3.083333333333332e-09 35096812.59393042
 3.166666666666665e-09 34248428.18962535
 3.249999999999998e-09 33306197.54129627
 3.333333333333331e-09 32272717.41469513
 3.416666666666665e-09 31150699.36534446
 3.499999999999998e-09 29943365.0602168
 3.583333333333331e-09 28653872.67549555
 3.666666666666664e-09 27285853.91512873
 3.749999999999998e-09 25843018.19411202
 3.833333333333331e-09 24329286.19682049
 3.916666666666665e-09 22748871.31687853
 3.999999999999998e-09 21106058.98571586
 4.083333333333331e-09 19405438.3302309
 4.166666666666664e-09 17651535.23078017
 4.249999999999998e-09 15849263.24849504
 4.333333333333331e-09 14003545.37396415
 4.416666666666664e-09 12119400.00036929
 4.499999999999997e-09 10202054.35231417
 4.583333333333331e-09 8256699.338310228
 4.666666666666664e-09 6288701.667949008
 4.749999999999997e-09 4303453.725763566
 4.83333333333333e-09 2306393.268602063
 4.916666666666664e-09 302996.3187387701
 4.999999999999997e-09 -1701245.206762546
 5.08333333333333e-09 -3700838.448084953
 5.166666666666663e-09 -5690304.870977
 5.249999999999997e-09 -7664184.28597142
 5.33333333333333e-09 -9617078.812719801
 5.416666666666663e-09 -11543624.54331882
 5.499999999999996e-09 -13438536.37134366
 5.58333333333333e-09 -15296618.57474102
 5.666666666666663e-09 -17112801.22352842
 5.749999999999996e-09 -18882062.35385162
 5.833333333333329e-09 -20599667.93449242
 5.916666666666663e-09 -22260736.55576881
 5.999999999999996e-09 -23860796.31200767
 6.083333333333329e-09 -25395507.06436882
 6.166666666666662e-09 -26860606.57196784
 6.249999999999996e-09 -28252150.33820508
 6.333333333333329e-09 -29566234.22251931
 6.416666666666662e-09 -30799185.63768753
 6.499999999999995e-09 -31947807.8713881
 6.583333333333329e-09 -33008924.32003596
 6.666666666666662e-09 -33979543.64751912
 6.749999999999995e-09 -34856867.20794862
 6.833333333333328e-09 -35638988.18157626
 6.916666666666662e-09 -36323301.83493828
 6.999999999999995e-09 -36907795.85749606
 7.083333333333328e-09 -37391488.95488145
 7.166666666666661e-09 -37772502.83470156
 7.249999999999995e-09 -38050035.35920548
 7.333333333333328e-09 -38223363.88660733
 7.416666666666661e-09 -38292054.21218675
 7.499999999999994e-09 -38255544.78406353
 7.583333333333328e-09 -38114212.92888531
 7.666666666666663e-09 -37868456.74642774
 7.749999999999997e-09 -37518764.83360013
 7.833333333333331e-09 -37066643.66939102
 7.916666666666665e-09 -36512624.57538028
 7.999999999999999e-09 -35858477.76333268
 8.083333333333333e-09 -35106278.55942487
 8.166666666666667e-09 -34257684.19988504
 8.250000000000001e-09 -33315445.5527954
 8.333333333333335e-09 -32281663.83293786
 8.416666666666669e-09 -31159474.43562479
 8.500000000000003e-09 -29951872.89550113
 8.583333333333337e-09 -28662134.03714785
 8.666666666666671e-09 -27294022.47242351
 8.750000000000006e-09 -25850894.67624435
 8.83333333333334e-09 -24336996.86104028
 8.916666666666674e-09 -22756357.65855098
 9.000000000000008e-09 -21113410.27006991
 9.083333333333342e-09 -19412563.07722661
 9.166666666666676e-09 -17658524.95916379
 9.25000000000001e-09 -15856119.35480398
 9.333333333333344e-09 -14010195.12135543
 9.416666666666678e-09 -12125923.13422572
 9.500000000000012e-09 -10208407.71340747
 9.583333333333346e-09 -8262909.108445516
 9.66666666666668e-09 -6294766.209886516
 9.750000000000015e-09 -4309377.195015494
 9.833333333333349e-09 -2312180.382759694
 9.916666666666683e-09 -308649.5229907921
 1.000000000000002e-08 1695723.92800805
 1.008333333333335e-08 3695445.245168746
 1.016666666666668e-08 5685036.167982416
 1.025000000000002e-08 7659031.541374009
 1.033333333333335e-08 9612047.502133429
 1.041666666666669e-08 11538708.79844477
 1.050000000000002e-08 13433721.4161437
 1.058333333333336e-08 15291939.31500077
 1.066666666666669e-08 17108217.70328136
 1.075000000000002e-08 18877584.81410794
 1.083333333333336e-08 20595275.61092395
 1.091666666666669e-08 22256449.10083329
 1.100000000000003e-08 23856688.55706812
 1.108333333333336e-08 25391477.88308761
 1.116666666666669e-08 26856692.93609169
 1.125000000000003e-08 28248214.89459022
 1.133333333333336e-08 29562377.56201903
 1.14166666666667e-08 30795462.28876152
 1.150000000000003e-08 31944217.6092715
 1.158333333333336e-08 33005423.34949625
 1.16666666666667e-08 33975975.49353082
 1.175000000000003e-08 34853524.74479336
 1.183333333333337e-08 35635647.98171165
 1.19166666666667e-08 36319856.93992503
 1.200000000000003e-08 36904870.7324162
 1.208333333333337e-08 37388333.43012942
 1.21666666666667e-08 37769445.1982533
 1.225000000000004e-08 38047311.55658837
 1.233333333333337e-08 38220373.07452779
 1.241666666666671e-08 38289094.8880161
 1.250000000000004e-08 38252828.55003977
 1.258333333333337e-08 38111523.91204947
 1.266666666666671e-08 37865894.79594702
 1.275000000000004e-08 37516458.31996661
 1.283333333333338e-08 37064203.44093051
 1.291666666666671e-08 36510188.9834661
 1.300000000000004e-08 35856217.10421428
 1.308333333333338e-08 35103922.74454496
 1.316666666666671e-08 34255514.8931395
 1.325000000000005e-08 33313099.27507593
 1.333333333333338e-08 32279448.66275889
 1.341666666666671e-08 31157363.96769675
 1.350000000000005e-08 29949773.20080486
 1.358333333333338e-08 28660089.37955328
 1.366666666666672e-08 27291852.50023726
 1.375000000000005e-08 25848873.93679559
 1.383333333333338e-08 24335059.86720889
 1.391666666666672e-08 22754508.18530492
 1.400000000000005e-08 21111560.79120251
 1.408333333333339e-08 19410773.54813283
 1.416666666666672e-08 17656802.29195753
 1.425000000000005e-08 15854408.84368603
 1.433333333333339e-08 14008551.09466701
 1.441666666666672e-08 12124300.78214453
 1.450000000000006e-08 10206824.39006218
 1.458333333333339e-08 8261360.705855138
 1.466666666666673e-08 6293253.789181464
 1.475000000000006e-08 4307899.418080226
 1.483333333333339e-08 2310735.462364867
 1.491666666666673e-08 307236.8371792932
 1.500000000000006e-08 -1697104.219725632
 1.50833333333334e-08 -3696794.41641945
 1.516666666666673e-08 -5686353.932467108
 1.525000000000006e-08 -7660327.53152683
 1.53333333333334e-08 -9613314.680796942
 1.541666666666673e-08 -11539951.95771224
 1.550000000000007e-08 -13434919.57896762
 1.55833333333334e-08 -15293109.44055372
 1.566666666666673e-08 -17109392.33272515
 1.575000000000007e-08 -18878732.34080672
 1.58333333333334e-08 -20596342.02789634
 1.591666666666674e-08 -22257541.01819757
 1.600000000000007e-08 -23857703.9152187
 1.60833333333334e-08 -25392472.65342789
 1.616666666666674e-08 -26857615.45323428
 1.625000000000007e-08 -28249206.02301919
 1.633333333333341e-08 -29563348.70506939
 1.641666666666674e-08 -30796502.91166124
 1.650000000000007e-08 -31945121.30573807
 1.658333333333341e-08 -33006219.73829038
 1.666666666666674e-08 -33976944.13417006
 1.675000000000008e-08 -34854496.0294961
 1.683333333333341e-08 -35636362.78343949
 1.691666666666675e-08 -36320857.42871913
 1.700000000000008e-08 -36905607.26310655
 1.708333333333341e-08 -37389181.50660095
 1.716666666666675e-08 -37770323.91375528
 1.725000000000008e-08 -38047959.68897793
 1.733333333333342e-08 -38221281.2558009
 1.741666666666675e-08 -38289730.48111278
 1.750000000000008e-08 -38253345.45689616
 1.758333333333342e-08 -38112177.12249829
 1.766666666666675e-08 -37866618.58972973
 1.775000000000009e-08 -37516902.96213445
 1.783333333333342e-08 -37064726.29544268
 1.791666666666675e-08 -36510876.06416181
 1.800000000000009e-08 -35856895.47340453
 1.808333333333342e-08 -35104658.84157079
 1.816666666666676e-08 -34256047.71185981
 1.825000000000009e-08 -33313620.674597
 1.833333333333342e-08 -32280014.16874889
 1.841666666666676e-08 -31157814.98872866
 1.850000000000009e-08 -29950204.71187403
 1.858333333333343e-08 -28660690.28621656
 1.866666666666676e-08 -27292444.67986166
 1.87500000000001e-08 -25849439.42954266
 1.883333333333343e-08 -24335556.4755188
 1.891666666666676e-08 -22754985.9237795
 1.90000000000001e-08 -21112052.20091385
 1.908333333333343e-08 -19411261.28393688
 1.916666666666677e-08 -17657247.18345925
 1.92500000000001e-08 -15854854.38844154
 1.933333333333343e-08 -14008972.677115
 1.941666666666677e-08 -12124707.76605555
 1.95000000000001e-08 -10207220.09587355
 1.958333333333344e-08 -8261758.252478659
 1.966666666666677e-08 -6293636.44410461
 1.97500000000001e-08 -4308275.114783728
 1.983333333333344e-08 -2311102.47058861
 1.991666666666677e-08 -307595.8170096197
 2.000000000000011e-08 1696753.648183553


==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_b_mean_GP7952.csv <==
 8.333333333333333e-11 0.001646222198878214 -0.01952861650703788 0
 1.666666666666667e-10 0.003757856610082225 -0.03990727320180834 0
 2.5e-10 0.006248460859497508 -0.06088356284302972 0
 3.333333333333333e-10 0.009063726442079163 -0.08229052759899427 0
 4.166666666666667e-10 0.0121631694230353 -0.1039946025889451 0
 5e-10 0.01551351150154782 -0.1258817314269806 0
 5.833333333333334e-10 0.0190853105841606 -0.1478482762330503 0
 6.666666666666667e-10 0.02285393004986411 -0.1698012751280068 0
 7.500000000000001e-10 0.02679528599083329 -0.1916516631243559 0
 8.333333333333335e-10 0.03088797125621769 -0.2133166869585636 0
 9.166666666666668e-10 0.03511020775715395 -0.2347172388261689 0
 1e-09 0.03944321844537826 -0.2557765570992782 0
 1.083333333333333e-09 0.04386737169403919 -0.2764242989793577 0
 1.166666666666667e-09 0.04836075817305595 -0.2965848857814187 0
 1.25e-09 0.05290596449685717 -0.3161925925598096 0
 1.333333333333333e-09 0.05748642161087309 -0.3351849720784692 0
 1.416666666666666e-09 0.06208367476488978 -0.3534983367012566 0
 1.5e-09 0.06668013681891184 -0.3710724665633998 0
 1.583333333333333e-09 0.07125724900298346 -0.3878555517333083 0
 1.666666666666666e-09 0.07579945287549097 -0.403787373938601 0
 1.749999999999999e-09 0.08029040506892768 -0.4188205139429736 0
 1.833333333333333e-09 0.08471184462886286 -0.4329052121036072 0
 1.916666666666666e-09 0.08905252004785857 -0.4459989412129557 0
 1.999999999999999e-09 0.09329406164929897 -0.4580604594081255 0
 2.083333333333333e-09 0.09742532096974832 -0.4690514284406413 0
 2.166666666666666e-09 0.1014254762211139 -0.4789326806723864 0
 2.249999999999999e-09 0.1052850572695297 -0.4876741384501088 0
 2.333333333333332e-09 0.1089938324921477 -0.4952499566171186 0
 2.416666666666666e-09 0.112531403933552 -0.5016290563342487 0
 2.499999999999999e-09 0.1158877685743996 -0.5067933928940027 0
 2.583333333333332e-09 0.1190546046144375 -0.5107242870680246 0
 2.666666666666665e-09 0.1220176130881133 -0.5134053898707145 0
 2.749999999999999e-09 0.1247691136839646 -0.5148278789249769 0
 2.833333333333332e-09 0.127296759723612 -0.5149865418550685 0
 2.916666666666665e-09 0.1295932607210979 -0.5138734957100998 0
 2.999999999999998e-09 0.1316490382177345 -0.5114873206386609 0
 3.083333333333332e-09 0.1334577982744337 -0.5078370275513593 0
 3.166666666666665e-09 0.1350106974317195 -0.5029240043347899 0
 3.249999999999998e-09 0.1363009138540502 -0.496761662050548 0
 3.333333333333331e-09 0.1373241240191963 -0.4893609972182298 0
 3.416666666666665e-09 0.1380753206490682 -0.4807403634642711 0
 3.499999999999998e-09 0.1385523286530041 -0.4709232640076697 0
 3.583333333333331e-09 0.1387500999345772 -0.4599326190234722 0
 3.666666666666664e-09 0.1386668562101701 -0.4477936935767133 0
 3.749999999999998e-09 0.1383010190210114 -0.4345402003661262 0
 3.833333333333331e-09 0.1376510041897288 -0.420203936884762 0
 3.916666666666665e-09 0.1367189967985679 -0.4048236632654308 0
 3.999999999999998e-09 0.1355044003001915 -0.3884389549479113 0
 4.083333333333331e-09 0.1340103190972574 -0.3710916826059301 0
 4.166666666666664e-09 0.1322382445802081 -0.3528280945212032 0
 4.249999999999998e-09 0.1301917194274547 -0.3336957012214239 0
 4.333333333333331e-09 0.1278748784780563 -0.3137448685586336 0
 4.416666666666664e-09 0.1252921674579754 -0.2930273127027038 0
 4.499999999999997e-09 0.122450086238648 -0.2715992717535869 0
 4.583333333333331e-09 0.1193543389877084 -0.2495167919818086 0
 4.666666666666664e-09 0.116012123236809 -0.2268385466478672 0
 4.749999999999997e-09 0.1124312362242231 -0.2036248626524831 0
 4.83333333333333e-09 0.1086201691954296 -0.1799375998066663 0
 4.916666666666664e-09 0.1045879783630685 -0.1558399276150281 0
 4.999999999999997e-09 0.1003444463174059 -0.1313961647898457 0
 5.08333333333333e-09 0.0958998935647198 -0.1066716216100048 0
 5.166666666666663e-09 0.09126524364160225 -0.08173243745169693 0
 5.249999999999997e-09 0.08645192516047155 -0.0566453990467933 0
 5.33333333333333e-09 0.0814718009477992 -0.03147755048567779 0
 5.416666666666663e-09 0.07633716545879489 -0.006296229499189078 0
 5.499999999999996e-09 0.07106136024002264 0.01883088113719474 0
 5.58333333333333e-09 0.06565801777333728 0.0438361568956533 0
 5.666666666666663e-09 0.06014006778377667 0.06865241386093671 0
 5.749999999999996e-09 0.05452185619255718 0.09321385026296809 0
 5.833333333333329e-09 0.04881758072204399 0.1174535390744191 0
 5.916666666666663e-09 0.04304050850825137 0.1413077846279998 0
 5.999999999999996e-09 0.03720702645674506 0.1647113282830472 0
 6.083333333333329e-09 0.03133261666841086 0.1875993259412108 0
 6.166666666666662e-09 0.02543110023969888 0.2099147084575845 0
 6.249999999999996e-09 0.01951678594085183 0.2315954234930686 0
 6.333333333333329e-09 0.0136065612335795 0.2525812277872153 0
 6.416666666666662e-09 0.007716858021483962 0.272819742532432 0
 6.499999999999995e-09 0.001860298147442692 0.2922550194738093 0
 6.583333333333329e-09 -0.003948717933203165 0.3108332445021109 0
 6.666666666666662e-09 -0.009693754955864973 0.3285076762496765 0
 6.749999999999995e-09 -0.01535654273894336 0.3452255560722667 0
 6.833333333333328e-09 -0.02092853714655699 0.36094825545707 0
 6.916666666666662e-09 -0.02639396974708147 0.3756318032732481 0
 6.999999999999995e-09 -0.03173483366659075 0.3892342287088567 0
 7.083333333333328e-09 -0.03694047609867884 0.4017229017646665 0
 7.166666666666661e-09 -0.04199853227722482 0.4130638522326066 0
 7.249999999999995e-09 -0.0468932586750407 0.4232261793885898 0
 7.333333333333328e-09 -0.05161075693923303 0.4321807532266222 0
 7.416666666666661e-09 -0.05614818938575148 0.4399090687836171 0
 7.499999999999994e-09 -0.0604842245658507 0.4463870074761192 0
 7.583333333333328e-09 -0.06461157456196363 0.4516001346353464 0
 7.666666666666663e-09 -0.06852013999917747 0.4555318425981699 0
 7.749999999999997e-09 -0.07219527778875931 0.4581736043410048 0
 7.833333333333331e-09 -0.07563104444450988 0.4595200426537135 0
 7.916666666666665e-09 -0.07882041095581543 0.4595694570810087 0
 7.999999999999999e-09 -0.08175220929359651 0.4583190989274065 0
 8.083333333333333e-09 -0.0844225419927669 0.455773453219431 0
 8.166666666666667e-09 -0.08682249304132227 0.4519385588317745 0
 8.250000000000001e-09 -0.08894789933300611 0.4468332263334714 0
 8.333333333333335e-09 -0.09079080110581661 0.4404665892337839 0
 8.416666666666669e-09 -0.09234862969102482 0.4328576638859513 0
 8.500000000000003e-09 -0.09361703824313994 0.4240272122954797 0
 8.583333333333337e-09 -0.09459359901298259 0.414001346424847 0
 8.666666666666671e-09 -0.09527710256738453 0.4028100575053666 0
 8.750000000000006e-09 -0.0956641473485122 0.3904809071776662 0
 8.83333333333334e-09 -0.09575542801122794 0.3770503442882222 0
 8.916666666666674e-09 -0.09555176900745962 0.3625538434574365 0
 9.000000000000008e-09 -0.09505418320636029 0.3470345955419702 0
 9.083333333333342e-09 -0.09426386508181808 0.3305347002095288 0
 9.166666666666676e-09 -0.09318445371560978 0.3130996758790319 0
 9.25000000000001e-09 -0.09181961074214322 0.2947783170132215 0
 9.333333333333344e-09 -0.09017269817971103 0.2756203384078103 0
 9.416666666666678e-09 -0.08824929380171398 0.2556799161735659 0
 9.500000000000012e-09 -0.08605516590681267 0.2350117518429327 0
 9.583333333333346e-09 -0.08359685163126675 0.2136731590046047 0
 9.66666666666668e-09 -0.08088156621451714 0.1917231039347512 0
 9.750000000000015e-09 -0.07791723330213871 0.1692222877513547 0
 9.833333333333349e-09 -0.0747125202788884 0.1462328824554019 0
 9.916666666666683e-09 -0.07127669263071763 0.1228184251009133 0
 1.000000000000002e-08 -0.06761962209472172 0.0990435452807385 0
 1.008333333333335e-08 -0.06375179177358366 0.07497388797125404 0
 1.016666666666668e-08 -0.05968430670513407 0.05067585374212886 0
 1.025000000000002e-08 -0.05542882267187016 0.02621672138238233 0
 1.033333333333335e-08 -0.05099716637826626 0.001663535954363166 0
 1.041666666666669e-08 -0.04640212799390193 -0.02291581004681073 0
 1.050000000000002e-08 -0.04165710710310538 -0.04745272563515632 0
 1.058333333333336e-08 -0.03677526695475459 -0.07188069954714733 0
 1.066666666666669e-08 -0.03176993546310028 -0.09613225762030139 0
 1.075000000000002e-08 -0.02665656256671769 -0.120138955387606 0
 1.083333333333336e-08 -0.02144699792139324 -0.1438374313914366 0
 1.091666666666669e-08 -0.01615852955373598 -0.1671598906533773 0
 1.100000000000003e-08 -0.0108033955373422 -0.1900443931163429 0
 1.108333333333336e-08 -0.005398364450837973 -0.2124266181228437 0
 1.116666666666669e-08 4.130732768640757e-05 -0.2342441098300555 0
 1.125000000000003e-08 0.005499262540814585 -0.2554360055516747 0
 1.133333333333336e-08 0.01096326261084823 -0.2759459723151989 0
 1.14166666666667e-08 0.01641378351667647 -0.2957140240055909 0
 1.150000000000003e-08 0.0218396233607023 -0.314689079837773 0
 1.158333333333336e-08 0.02722370011701134 -0.3328197619624028 0
 1.16666666666667e-08 0.03254810811607271 -0.3500524035454795 0
 1.175000000000003e-08 0.03780247178576823 -0.3663392025955193 0
 1.183333333333337e-08 0.04297103790728227 -0.3816398768422509 0
 1.19166666666667e-08 0.04803663845398497 -0.3959084806992018 0
 1.200000000000003e-08 0.05298919671568181 -0.4091054603223921 0
 1.208333333333337e-08 0.05781117891556807 -0.4211936608726546 0
 1.21666666666667e-08 0.06249289713777555 -0.4321444902080911 0
 1.225000000000004e-08 0.06702013789242937 -0.4419311798303907 0
 1.233333333333337e-08 0.0713738890015921 -0.4505113476224512 0
 1.241666666666671e-08 0.07555076307782788 -0.4578702586873027 0
 1.250000000000004e-08 0.07953571749115346 -0.4639902841805427 0
 1.258333333333337e-08 0.08331567121519941 -0.4688507572667193 0
 1.266666666666671e-08 0.08688349359355849 -0.4724384104954599 0
 1.275000000000004e-08 0.0902275619895351 -0.4747470058298937 0
 1.283333333333338e-08 0.09333743000103237 -0.4757653354846332 0
 1.291666666666671e-08 0.09620397303934973 -0.475490365953362 0
 1.300000000000004e-08 0.09881889266844997 -0.4739222440594444 0
 1.308333333333338e-08 0.1011767405615858 -0.4710656497547706 0
 1.316666666666671e-08 0.1032691331955299 -0.4669277759005815 0
 1.325000000000005e-08 0.1050915490917183 -0.4615205469975959 0
 1.333333333333338e-08 0.1066370169012906 -0.4548622461600754 0
 1.341666666666671e-08 0.1079037979463193 -0.4469658227840176 0
 1.350000000000005e-08 0.1088880892932943 -0.4378560945440444 0
 1.358333333333338e-08 0.1095848151178725 -0.4275541391052418 0
 1.366666666666672e-08 0.109992246483852 -0.4160929540388941 0
 1.375000000000005e-08 0.1101086753701817 -0.4034979134707847 0
 1.383333333333338e-08 0.1099353235869131 -0.3898081329400415 0
 1.391666666666672e-08 0.1094708405081177 -0.375059201306901 0
 1.400000000000005e-08 0.1087170163193318 -0.3592917670626906 0
 1.408333333333339e-08 0.1076756927332872 -0.3425489644813843 0
 1.416666666666672e-08 0.1063493985251655 -0.3248757592585902 0
 1.425000000000005e-08 0.1047417931621475 -0.306321060233448 0
 1.433333333333339e-08 0.1028568643639035 -0.2869346491472431 0
 1.441666666666672e-08 0.1006995270328774 -0.2667700343284029 0
 1.450000000000006e-08 0.09827582829196402 -0.2458824779096909 0
 1.458333333333339e-08 0.09559183512602325 -0.2243287736109053 0
 1.466666666666673e-08 0.09265493017751705 -0.2021679883585215 0
 1.475000000000006e-08 0.08947290314920271 -0.1794606182368315 0
 1.483333333333339e-08 0.08605436662576228 -0.1562687985553242 0
 1.491666666666673e-08 0.08240853730117013 -0.1326559687890486 0
 1.500000000000006e-08 0.07854523364680595 -0.1086867015475476 0
 1.50833333333334e-08 0.07447488673440329 -0.08442650788501557 0
 1.516666666666673e-08 0.07020845881803307 -0.05994171338644651 0
 1.525000000000006e-08 0.06575751653186684 -0.03529945503293274 0
 1.53333333333334e-08 0.06113380473563291 -0.01056682007686384 0
 1.541666666666673e-08 0.05635015716685517 0.0141882372100088 0
 1.550000000000007e-08 0.05142035928766864 0.03889756674788886 0
 1.55833333333334e-08 0.04635670612805513 0.06349404603444303 0
 1.566666666666673e-08 0.04117263404114005 0.08791087042799157 0
 1.575000000000007e-08 0.03588278513959518 0.1120810045892556 0
 1.58333333333334e-08 0.03050181649433001 0.1359378711515826 0
 1.591666666666674e-08 0.02504421955085875 0.1594161144152817 0
 1.600000000000007e-08 0.01952541353449283 0.1824510082395874 0
 1.60833333333334e-08 0.01395779918989953 0.2049812465960551 0
 1.616666666666674e-08 0.008360362835258969 0.226942744163171 0
 1.625000000000007e-08 0.002745086971100924 0.2482783078755415 0
 1.633333333333341e-08 -0.002871195567602113 0.2689282978199051 0
 1.641666666666674e-08 -0.008475484657236338 0.2888344403704695 0
 1.650000000000007e-08 -0.01404856865147912 0.3079456265934271 0
 1.658333333333341e-08 -0.01957570807049706 0.3262062492679272 0
 1.666666666666674e-08 -0.02504467106575957 0.3435688198566322 0
 1.675000000000008e-08 -0.03044044030793323 0.3599875848318639 0
 1.683333333333341e-08 -0.03574678543844483 0.3754097781099449 0
 1.691666666666675e-08 -0.04095283584217452 0.3898021484458384 0
 1.700000000000008e-08 -0.04603968227935575 0.4031252628111454 0
 1.708333333333341e-08 -0.05099394178343804 0.4153334245867801 0
 1.716666666666675e-08 -0.05580424632657631 0.4263989104210597 0
 1.725000000000008e-08 -0.06045555531349584 0.4362951755615658 0
 1.733333333333342e-08 -0.06493637151913539 0.4449896332749942 0
 1.741666666666675e-08 -0.06923563063727145 0.4524593025705227 0
 1.750000000000008e-08 -0.07333533721289057 0.4586815105615605 0
 1.758333333333342e-08 -0.07723350544233373 0.4636470561731512 0
 1.766666666666675e-08 -0.08091502988492649 0.4673379104857728 0
 1.775000000000009e-08 -0.08437133477722582 0.4697472690673652 0
 1.783333333333342e-08 -0.0875915542754168 0.4708611784872366 0
 1.791666666666675e-08 -0.09056647158791602 0.4706830152344813 0
 1.800000000000009e-08 -0.09329127518849603 0.4692100336695719 0
 1.808333333333342e-08 -0.09575626762067246 0.4664488621540973 0
 1.816666666666676e-08 -0.09795303871158563 0.4624015487114031 0
 1.825000000000009e-08 -0.0998775695241275 0.4570878361387351 0
 1.833333333333342e-08 -0.1015239878405282 0.4505153859940684 0
 1.841666666666676e-08 -0.1028873029821449 0.4427052792001076 0
 1.850000000000009e-08 -0.1039648767702087 0.4336790032286645 0
 1.858333333333343e-08 -0.1047541051655458 0.4234609855385129 0
 1.866666666666676e-08 -0.1052535271303509 0.4120795529611955 0
 1.87500000000001e-08 -0.1054612404735345 0.3995658686899695 0
 1.883333333333343e-08 -0.1053757770553452 0.3859539488817129 0
 1.891666666666676e-08 -0.1049990256643128 0.3712820470086708 0
 1.90000000000001e-08 -0.1043309537148624 0.3555898430034842 0
 1.908333333333343e-08 -0.103373310992449 0.33892016962237 0
 1.916666666666677e-08 -0.102129268546713 0.3213185911343504 0
 1.92500000000001e-08 -0.1006024933557252 0.3028339988649241 0
 1.933333333333343e-08 -0.09879640310847633 0.283516068064703 0
 1.941666666666677e-08 -0.09671656412800285 0.2634187454370133 0
 1.95000000000001e-08 -0.0943688313992129 0.2425968782158484 0
 1.958333333333344e-08 -0.09175963062236302 0.2211080968838406 0
 1.966666666666677e-08 -0.08889594190394312 0.199010694336408 0
 1.97500000000001e-08 -0.08578583027960389 0.1763655452146726 0
 1.983333333333344e-08 -0.08243785341610453 0.1532347369561793 0
 1.991666666666677e-08 -0.07886125549048906 0.1296817086369575 0
 2.000000000000011e-08 -0.07506589188077137 0.1057710800569197 0


==> data/2D_smc_hmm_lin_2e3A_f1e8_mur1_NSteps120_b_mean_MagSta_GP7952.csv <==
 8.333333333333333e-11 0.004118487976727269 -0.04900623653835872 0
 1.666666666666667e-10 0.009138229651552502 -0.09694714062147294 0
 2.5e-10 0.01483706524969432 -0.143893833927696 0
 3.333333333333333e-10 0.02107637111719534 -0.1898433716638901 0
 4.166666666666667e-10 0.02775525656703112 -0.2347535478374785 0
 5e-10 0.03479324587871913 -0.2785641173348837 0
 5.833333333333334e-10 0.04212129139500236 -0.3211995534644364 0
 6.666666666666667e-10 0.0496839093759574 -0.362584073353193 0
 7.500000000000001e-10 0.05742794641007171 -0.4026326642383005 0
 8.333333333333335e-10 0.0653080178634135 -0.4412629696002052 0
 9.166666666666668e-10 0.07327852644361894 -0.4783918473588595 0
 1e-09 0.08130227956749725 -0.513934608288295 0
 1.083333333333333e-09 0.08934037198103556 -0.5478170912302137 0
 1.166666666666667e-09 0.09734887692275025 -0.5799470057867754 0
 1.25e-09 0.1052961755034942 -0.6102540853507975 0
 1.333333333333333e-09 0.1131529905830874 -0.6386727361513042 0
 1.416666666666666e-09 0.120885535701896 -0.6651311801454423 0
 1.5e-09 0.1284627945637764 -0.6895643057538885 0
 1.583333333333333e-09 0.1358517383371137 -0.711926033152301 0
 1.666666666666666e-09 0.1430274393507985 -0.7321462835872676 0
 1.749999999999999e-09 0.1499630667343173 -0.7501863337027397 0
 1.833333333333333e-09 0.1566272756875155 -0.7659988663010582 0
 1.916666666666666e-09 0.1630068745331068 -0.7795530883808376 0
 1.999999999999999e-09 0.1690702567165405 -0.7908189779631937 0
 2.083333333333333e-09 0.1748046919950159 -0.7997717138319657 0
 2.166666666666666e-09 0.1801727062597241 -0.8063822760491186 0
 2.249999999999999e-09 0.1851664880197289 -0.8106429104033956 0
 2.333333333333332e-09 0.1897754486210577 -0.8125537251628736 0
 2.416666666666666e-09 0.1939631232830928 -0.8120988497704289 0
 2.499999999999999e-09 0.1977204107036145 -0.8092937054587166 0
 2.583333333333332e-09 0.201041748955113 -0.8041487328952158 0
 2.666666666666665e-09 0.2039059282937725 -0.7966776594452071 0
 2.749999999999999e-09 0.206308783664679 -0.786910583976711 0
 2.833333333333332e-09 0.2082337495130168 -0.7748833303931536 0
 2.916666666666665e-09 0.2096771686251187 -0.760621716273907 0
 2.999999999999998e-09 0.210629017336686 -0.7441654809990691 0
 3.083333333333332e-09 0.211087405568392 -0.7255774608802077 0
 3.166666666666665e-09 0.2110434544550833 -0.7048970862711137 0
 3.249999999999998e-09 0.2104933003983423 -0.6821917291207213 0
 3.333333333333331e-09 0.2094389510297378 -0.6575186909706545 0
 3.416666666666665e-09 0.2078800046030191 -0.6309508315142179 0
 3.499999999999998e-09 0.205822722550947 -0.6025701811338385 0
 3.583333333333331e-09 0.2032653629093189 -0.5724533115939318 0
 3.666666666666664e-09 0.2002141922642898 -0.5406794067731528 0
 3.749999999999998e-09 0.196675261577598 -0.5073456005468306 0
 3.833333333333331e-09 0.1926540082842093 -0.4725400013592475 0
 3.916666666666665e-09 0.1881648054730709 -0.4363649556399533 0
 3.999999999999998e-09 0.1832140272439736 -0.3989208486430989 0
 4.083333333333331e-09 0.1778169357421108 -0.360310274351361 0
 4.166666666666664e-09 0.1719837973222648 -0.3206433266339038 0
 4.249999999999998e-09 0.1657294990790057 -0.2800294913746886 0
 4.333333333333331e-09 0.1590696133334034 -0.2385819432459018 0
 4.416666666666664e-09 0.152019729753016 -0.1964137136657041 0
 4.499999999999997e-09 0.144599881148527 -0.1536458601282062 0
 4.583333333333331e-09 0.1368271721589852 -0.110395270790059 0
 4.666666666666664e-09 0.1287217919936288 -0.06678224680335434 0
 4.749999999999997e-09 0.1203046064845831 -0.02292795868151695 0
 4.83333333333333e-09 0.1115974181000528 0.02104575655987045 0
 4.916666666666664e-09 0.1026226395920292 0.06501686057528347 0
 4.999999999999997e-09 0.09340371420543055 0.1088634048011209 0
 5.08333333333333e-09 0.08396462788524212 0.1524638108981854 0
 5.166666666666663e-09 0.07433008988041531 0.195697159539027 0
 5.249999999999997e-09 0.06452528828190777 0.2384435226524147 0
 5.33333333333333e-09 0.05457572840050364 0.2805848104337363 0
 5.416666666666663e-09 0.04450724854055434 0.3220045076946624 0
 5.499999999999996e-09 0.03434757749626376 0.3625874108849825 0
 5.58333333333333e-09 0.02412435565985816 0.4022205341334096 0
 5.666666666666663e-09 0.0138627064194001 0.4407939092304154 0
 5.749999999999996e-09 0.003590740464585743 0.4782027543003439 0
 5.833333333333329e-09 -0.006664553522789668 0.5143408673869928 0
 5.916666666666663e-09 -0.0168791483582754 0.5491117194882426 0
 5.999999999999996e-09 -0.02702163081867005 0.5824158021786064 0
 6.083333333333329e-09 -0.03706377001931121 0.6141559081815487 0
 6.166666666666662e-09 -0.04698211555796009 0.6442554770386399 0
 6.249999999999996e-09 -0.05675229860622708 0.6726252755102403 0
 6.333333333333329e-09 -0.06634389796119768 0.6991815596203378 0
 6.416666666666662e-09 -0.07572843005500018 0.7238609115079869 0
 6.499999999999995e-09 -0.08488754823840247 0.7465903036919275 0
 6.583333333333329e-09 -0.09379837850853781 0.7673023552604283 0
 6.666666666666662e-09 -0.1024332771538797 0.7859474178210035 0
 6.749999999999995e-09 -0.1107606386598869 0.8024596970326027 0
 6.833333333333328e-09 -0.1187740298698005 0.8168091788759265 0
 6.916666666666662e-09 -0.1264480582773035 0.8289504153521561 0
 6.999999999999995e-09 -0.1337523362255417 0.8388424373565976 0
 7.083333333333328e-09 -0.1406757178611609 0.846466968126613 0
 7.166666666666661e-09 -0.1472022618190194 0.8518002832036474 0
 7.249999999999995e-09 -0.1533075465174098 0.8548250311923304 0
 7.333333333333328e-09 -0.1589723273209209 0.8555267380290149 0
 7.416666666666661e-09 -0.1642051914709677 0.8539160607869314 0
 7.499999999999994e-09 -0.1689668104753701 0.8499865978384554 0
 7.583333333333328e-09 -0.1732548324394061 0.8437548557030424 0
 7.666666666666663e-09 -0.177058914146213 0.835229081897614 0
 7.749999999999997e-09 -0.1803571585986881 0.8244359252306523 0
 7.833333333333331e-09 -0.183150044798412 0.8114070075280706 0
 7.916666666666665e-09 -0.1854343769917441 0.7961802909863873 0
 7.999999999999999e-09 -0.1871961002949118 0.7787881184959788 0
 8.083333333333333e-09 -0.1884396363826463 0.7592786678583 0
 8.166666666666667e-09 -0.1891558519949763 0.7377008159860834 0
 8.250000000000001e-09 -0.1893475882913772 0.7141325806216887 0
 8.333333333333335e-09 -0.1890074345945435 0.6886231270285289 0
 8.416666666666669e-09 -0.1881415165454338 0.6612442974943574 0
 8.500000000000003e-09 -0.1867506293998187 0.6320687060049188 0
 8.583333333333337e-09 -0.1848399889535868 0.6011790852803517 0
 8.666666666666671e-09 -0.1824172164486019 0.56866418600346 0
 8.750000000000006e-09 -0.1794837286328435 0.5346028758341791 0
 8.83333333333334e-09 -0.1760509617343289 0.4990934928908097 0
 8.916666666666674e-09 -0.1721297800073961 0.4622279295091781 0
 9.000000000000008e-09 -0.1677307848974449 0.4241142233515089 0
 9.083333333333342e-09 -0.162864387303147 0.3848535660182248 0
 9.166666666666676e-09 -0.1575465337039071 0.3445524212829578 0
 9.25000000000001e-09 -0.1517923246787367 0.3033219811861886 0
 9.333333333333344e-09 -0.1456153649512325 0.2612721564699562 0
 9.416666666666678e-09 -0.1390342124273692 0.2185207714601161 0
 9.500000000000012e-09 -0.1320670164969636 0.1751833271612382 0
 9.583333333333346e-09 -0.1247330803626372 0.1313786252741008 0
 9.66666666666668e-09 -0.1170526143285437 0.08722629062532854 0
 9.750000000000015e-09 -0.1090468108691631 0.04284709264652693 0
 9.833333333333349e-09 -0.1007379252780278 -0.001637645521245368 0
 9.916666666666683e-09 -0.09214889764345442 -0.04610621200582724 0
 1.000000000000002e-08 -0.08330338475477471 -0.09043709369986369 0
 1.008333333333335e-08 -0.07422577782768087 -0.1345090475007524 0
 1.016666666666668e-08 -0.06494123062259223 -0.1782016417718194 0
 1.025000000000002e-08 -0.05547547975957604 -0.221394815056249 0
 1.033333333333335e-08 -0.04585390354660244 -0.2639715778459184 0
 1.041666666666669e-08 -0.03610357299597984 -0.3058150402247191 0
 1.050000000000002e-08 -0.02625228724257613 -0.3468087606292666 0
 1.058333333333336e-08 -0.01632645832391895 -0.3868436562591442 0
 1.066666666666669e-08 -0.00635224914352877 -0.4258098557577701 0
 1.075000000000002e-08 0.003639492867017388 -0.4635967914773579 0
 1.083333333333336e-08 0.01362784466961706 -0.5001084414237664 0
 1.091666666666669e-08 0.02357846820034005 -0.5352384840710994 0
 1.100000000000003e-08 0.03347080238549213 -0.5688969563257116 0
 1.108333333333336e-08 0.04327305915609948 -0.6009884728684428 0
 1.116666666666669e-08 0.05295816585783999 -0.6314234173501021 0
 1.125000000000003e-08 0.06249682132222713 -0.6601169127128368 0
 1.133333333333336e-08 0.07187070678402997 -0.6869959750648091 0
 1.14166666666667e-08 0.08104319677726055 -0.7119783200914772 0
 1.150000000000003e-08 0.08999971800760133 -0.7350047058546257 0
 1.158333333333336e-08 0.09871060662195633 -0.7560143512805417 0
 1.16666666666667e-08 0.1071449187428519 -0.7749403570943026 0
 1.175000000000003e-08 0.1152913255276743 -0.791730735189181 0
 1.183333333333337e-08 0.1231244722086537 -0.806351629595551 0
 1.19166666666667e-08 0.130616006270405 -0.8187532848773714 0
 1.200000000000003e-08 0.1377559935122652 -0.8289017158448203 0
 1.208333333333337e-08 0.1445152461431853 -0.8367676944239489 0
 1.21666666666667e-08 0.1508850598031788 -0.8423421613916859 0
 1.225000000000004e-08 0.1568447882958795 -0.845618228740774 0
 1.233333333333337e-08 0.1623621177353371 -0.846547698788603 0
 1.241666666666671e-08 0.1674448874876007 -0.8451526168576251 0
 1.250000000000004e-08 0.1720700558449352 -0.8414437267207564 0
 1.258333333333337e-08 0.1762201855068339 -0.8354216103566291 0
 1.266666666666671e-08 0.1798929018566721 -0.8271038404247182 0
 1.275000000000004e-08 0.1830737815246347 -0.8165230373705755 0
 1.283333333333338e-08 0.1857515059206983 -0.8036960949196058 0
 1.291666666666671e-08 0.1879179786392615 -0.7886586028451015 0
 1.300000000000004e-08 0.189566903541895 -0.7714511686743265 0
 1.308333333333338e-08 0.1906987932697322 -0.7521228198622945 0
 1.316666666666671e-08 0.1913061084220049 -0.7307256774959652 0
 1.325000000000005e-08 0.1913909162759891 -0.7073206418225573 0
 1.333333333333338e-08 0.1909484489991073 -0.6819811726291833 0
 1.341666666666671e-08 0.1899868966230267 -0.6547634435209267 0
 1.350000000000005e-08 0.1885082913144142 -0.6257510305944349 0
 1.358333333333338e-08 0.186511053885862 -0.5950140054906117 0
 1.366666666666672e-08 0.1840018114104984 -0.5626495534647636 0
 1.375000000000005e-08 0.1809865282035934 -0.5287312761757673 0
 1.383333333333338e-08 0.1774779293840706 -0.4933648164097336 0
 1.391666666666672e-08 0.1734813496641458 -0.4566424403504061 0
 1.400000000000005e-08 0.1690096361599763 -0.4186659330605585 0
 1.408333333333339e-08 0.1640749208802691 -0.3795396555298192 0
 1.416666666666672e-08 0.1586903600787745 -0.3393689923556679 0
 1.425000000000005e-08 0.1528712354445004 -0.2982658096705425 0
 1.433333333333339e-08 0.1466328663256209 -0.2563405167010186 0
 1.441666666666672e-08 0.1399921765175062 -0.213709559883252 0
 1.450000000000006e-08 0.1329681559045303 -0.1704902385530551 0
 1.458333333333339e-08 0.1255790038454364 -0.126800306455568 0
 1.466666666666673e-08 0.1178454950135226 -0.08275997756864206 0
 1.475000000000006e-08 0.1097885809579091 -0.03848979546434831 0
 1.483333333333339e-08 0.101430487490041 0.005888704520784513 0
 1.491666666666673e-08 0.09279413627217395 0.05025376938914725 0
 1.500000000000006e-08 0.08390315074953715 0.09448374715119531 0
 1.50833333333334e-08 0.07478188980018761 0.1384574600502569 0
 1.516666666666673e-08 0.06545524572764143 0.1820543906810776 0
 1.525000000000006e-08 0.05594884099315438 0.2251545682093277 0
 1.53333333333334e-08 0.0462879588282821 0.2676406283024542 0
 1.541666666666673e-08 0.03649988906424554 0.3093952855885488 0
 1.550000000000007e-08 0.02661348668556976 0.35030298938529 0
 1.55833333333334e-08 0.01665301031216933 0.3902528450647033 0
 1.566666666666673e-08 0.006645064116794946 0.4291365124680048 0
 1.575000000000007e-08 -0.003381407008952654 0.466846694738548 0
 1.58333333333334e-08 -0.01339821769048001 0.5032788334989655 0
 1.591666666666674e-08 -0.02337829190246565 0.5383328683805599 0
 1.600000000000007e-08 -0.03329282683195186 0.5719114963536517 0
 1.60833333333334e-08 -0.04312127192128928 0.603927065956391 0
 1.616666666666674e-08 -0.05282672166489113 0.6342854620251152 0
 1.625000000000007e-08 -0.06239106239984208 0.6629109581215565 0
 1.633333333333341e-08 -0.07178392148272406 0.6897215900994842 0
 1.641666666666674e-08 -0.0809853319604356 0.7146393792235818 0
 1.650000000000007e-08 -0.08995983158804827 0.7376046861978749 0
 1.658333333333341e-08 -0.0986842892013553 0.7585458442381903 0
 1.666666666666674e-08 -0.1071420372519266 0.7774119085842083 0
 1.675000000000008e-08 -0.1153092750727023 0.79415531107239 0
 1.683333333333341e-08 -0.1231595749381091 0.8087099919572266 0
 1.691666666666675e-08 -0.1306804716825118 0.8210594046169906 0
 1.700000000000008e-08 -0.1378389833831197 0.8311687167720163 0
 1.708333333333341e-08 -0.144617037327739 0.8389864146733643 0
 1.716666666666675e-08 -0.1510015397627627 0.8445063401624425 0
 1.725000000000008e-08 -0.1569699145066968 0.8477224848606058 0
 1.733333333333342e-08 -0.1625088849686507 0.848611418162673 0
 1.741666666666675e-08 -0.1676060300282867 0.8471730257119224 0
 1.750000000000008e-08 -0.1722313872311567 0.8434056644433868 0
 1.758333333333342e-08 -0.1763960691785129 0.8373396421479832 0
 1.766666666666675e-08 -0.1800765243165163 0.8289793817789243 0
 1.775000000000009e-08 -0.1832663725951115 0.8183559978768166 0
 1.783333333333342e-08 -0.1859530194440103 0.8054794745873266 0
 1.791666666666675e-08 -0.1881280345453899 0.7904018902906446 0
 1.800000000000009e-08 -0.1897937758927393 0.7731558168340971 0
 1.808333333333342e-08 -0.1909394878445858 0.7537950738232485 0
 1.816666666666676e-08 -0.1915577696533751 0.7323584392542952 0
 1.825000000000009e-08 -0.1916520631870235 0.7089269284169939 0
 1.833333333333342e-08 -0.1912203479806327 0.6835463907442667 0
 1.841666666666676e-08 -0.1902624856426525 0.6562944385276905 0
 1.850000000000009e-08 -0.1887838043166295 0.6272456671984122 0
 1.858333333333343e-08 -0.1867889910075144 0.596478656677545 0
 1.866666666666676e-08 -0.1842850126277713 0.564078371093607 0
 1.87500000000001e-08 -0.1812770631407965 0.5301333243017493 0
 1.883333333333343e-08 -0.1777709425801968 0.4947356645379755 0
 1.891666666666676e-08 -0.1737803650746948 0.4579846619661744 0
 1.90000000000001e-08 -0.1693132729583942 0.4199794306204169 0
 1.908333333333343e-08 -0.1643816083981092 0.3808235476057934 0
 1.916666666666677e-08 -0.1590001611211277 0.3406239083742151 0
 1.92500000000001e-08 -0.1531841378844251 0.2994922280422672 0
 1.933333333333343e-08 -0.146947354428085 0.2575385610401983 0
 1.941666666666677e-08 -0.1403083906084172 0.2148803919969205 0
 1.95000000000001e-08 -0.1332856590083153 0.1716338469042813 0
 1.958333333333344e-08 -0.1258982104945872 0.1279187360767822 0
 1.966666666666677e-08 -0.1181657106787493 0.08385314585895559 0
 1.97500000000001e-08 -0.1101097813677738 0.03955854649059928 0
 1.983333333333344e-08 -0.1017524417205474 -0.004843744645959319 0
 1.991666666666677e-08 -0.0931166317187392 -0.04923205354625796 0
 2.000000000000011e-08 -0.08422601617916725 -0.09348468210899409 0


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_I_Macro.csv <==
 3.125000000000001e-08 -19.6336924606283
 6.250000000000001e-08 -39.25981575906862
 9.375000000000002e-08 -58.87080365118904
 1.25e-07 -78.45909572784495
 1.5625e-07 -98.01714032956062
 1.875000000000001e-07 -117.5373974578377
 2.187500000000001e-07 -137.0123416819681
 2.500000000000001e-07 -156.4344650402309
 2.812500000000001e-07 -175.7962799343546
 3.125000000000001e-07 -195.0903220161283
 3.437500000000001e-07 -214.3091530650508
 3.750000000000002e-07 -233.4453638559055
 4.062500000000002e-07 -252.4915770151581
 4.375000000000002e-07 -271.4404498650744
 4.687500000000002e-07 -290.2846772544625
 5.000000000000002e-07 -309.0169943749475
 5.312500000000002e-07 -327.6301795616936
 5.625000000000002e-07 -346.1170570774931
 5.937500000000002e-07 -364.4704998791498
 6.250000000000003e-07 -382.6834323650899
 6.562500000000003e-07 -400.7488331031411
 6.875000000000003e-07 -418.6597375374283
 7.187500000000003e-07 -436.4092406733422
 7.500000000000003e-07 -453.9904997395469
 7.812500000000004e-07 -471.3967368259978
 8.125000000000004e-07 -488.6212414969551
 8.437500000000004e-07 -505.6573733779848
 8.750000000000004e-07 -522.498564715949
 9.062500000000004e-07 -539.1383229110004
 9.375000000000004e-07 -555.5702330196024
 9.687500000000005e-07 -571.7879602276124
 1e-06 -587.7852522924733
 1.03125e-06 -603.5559419535715
 1.0625e-06 -619.0939493098341
 1.09375e-06 -634.3932841636455
 1.125e-06 -649.4480483301836
 1.15625e-06 -664.2524379112816
 1.1875e-06 -678.8007455329416
 1.21875e-06 -693.0873625456358
 1.25e-06 -707.1067811865473
 1.28125e-06 -720.8535967029186
 1.3125e-06 -734.3225094356853
 1.343749999999999e-06 -747.5083268625965
 1.374999999999999e-06 -760.4059656000306
 1.406249999999999e-06 -773.0104533627366
 1.437499999999999e-06 -785.3169308807446
 1.468749999999999e-06 -797.3206537727067
 1.499999999999999e-06 -809.016994374947
 1.531249999999999e-06 -820.4014435255132
 1.562499999999999e-06 -831.4696123025448
 1.593749999999999e-06 -842.217233716286
 1.624999999999999e-06 -852.6401643540918
 1.656249999999999e-06 -862.7343859777912
 1.687499999999998e-06 -872.4960070727965
 1.718749999999998e-06 -881.9212643483545
 1.749999999999998e-06 -891.0065241883674
 1.781249999999998e-06 -899.7482840522209
 1.812499999999998e-06 -908.1431738250807
 1.843749999999998e-06 -916.1879571171354
 1.874999999999998e-06 -923.8795325112861
 1.906249999999998e-06 -931.214934758803
 1.937499999999998e-06 -938.1913359224836
 1.968749999999998e-06 -944.8060464668775
 1.999999999999998e-06 -951.0565162951531
 2.031249999999998e-06 -956.9403357322084
 2.062499999999998e-06 -962.4552364536469
 2.093749999999998e-06 -967.5990923602593
 2.124999999999997e-06 -972.3699203976762
 2.156249999999997e-06 -976.765881320872
 2.187499999999997e-06 -980.7852804032301
 2.218749999999997e-06 -984.4265680898912
 2.249999999999997e-06 -987.6883405951374
 2.281249999999997e-06 -990.5693404435771
 2.312499999999997e-06 -993.0684569549261
 2.343749999999997e-06 -995.1847266721967
 2.374999999999997e-06 -996.9173337331279
 2.406249999999997e-06 -998.2656101847157
 2.437499999999997e-06 -999.2290362407227
 2.468749999999996e-06 -999.8072404820648
 2.499999999999996e-06 -1000
 2.531249999999996e-06 -999.8072404820649
 2.562499999999996e-06 -999.229036240723
 2.593749999999996e-06 -998.265610184716
 2.624999999999996e-06 -996.9173337331282
 2.656249999999996e-06 -995.1847266721971
 2.687499999999996e-06 -993.0684569549267
 2.718749999999996e-06 -990.5693404435776
 2.749999999999996e-06 -987.6883405951382
 2.781249999999996e-06 -984.4265680898922
 2.812499999999996e-06 -980.785280403231
 2.843749999999995e-06 -976.7658813208731
 2.874999999999995e-06 -972.3699203976773
 2.906249999999995e-06 -967.5990923602606
 2.937499999999995e-06 -962.4552364536481
 2.968749999999995e-06 -956.9403357322099
 2.999999999999995e-06 -951.0565162951547
 3.031249999999995e-06 -944.8060464668791
 3.062499999999995e-06 -938.1913359224852
 3.093749999999995e-06 -931.2149347588048
 3.124999999999995e-06 -923.8795325112882
 3.156249999999995e-06 -916.1879571171374
 3.187499999999994e-06 -908.143173825083
 3.218749999999994e-06 -899.7482840522231
 3.249999999999994e-06 -891.0065241883696
 3.281249999999994e-06 -881.9212643483569
 3.312499999999994e-06 -872.496007072799
 3.343749999999994e-06 -862.734385977794
 3.374999999999994e-06 -852.6401643540944
 3.406249999999994e-06 -842.2172337162887
 3.437499999999994e-06 -831.4696123025477
 3.468749999999994e-06 -820.401443525516
 3.499999999999994e-06 -809.0169943749498
 3.531249999999994e-06 -797.3206537727098
 3.562499999999993e-06 -785.3169308807476
 3.593749999999993e-06 -773.0104533627399
 3.624999999999993e-06 -760.4059656000339
 3.656249999999993e-06 -747.5083268625997
 3.687499999999993e-06 -734.3225094356887
 3.718749999999993e-06 -720.853596702922
 3.749999999999993e-06 -707.1067811865507
 3.781249999999993e-06 -693.0873625456394
 3.812499999999993e-06 -678.8007455329453
 3.843749999999993e-06 -664.2524379112855
 3.874999999999993e-06 -649.4480483301875
 3.906249999999992e-06 -634.3932841636492
 3.937499999999992e-06 -619.0939493098381
 3.968749999999992e-06 -603.5559419535754
 3.999999999999992e-06 -587.7852522924771
 4.031249999999992e-06 -571.7879602276167
 4.062499999999992e-06 -555.5702330196065
 4.093749999999992e-06 -539.1383229110049
 4.124999999999992e-06 -522.4985647159534
 4.156249999999992e-06 -505.6573733779892
 4.187499999999992e-06 -488.6212414969599
 4.218749999999992e-06 -471.3967368260026
 4.249999999999991e-06 -453.9904997395516
 4.281249999999991e-06 -436.4092406733473
 4.312499999999991e-06 -418.6597375374332
 4.343749999999991e-06 -400.7488331031465
 4.374999999999991e-06 -382.6834323650952
 4.406249999999991e-06 -364.4704998791551
 4.437499999999991e-06 -346.1170570774987
 4.468749999999991e-06 -327.6301795616992
 4.499999999999991e-06 -309.016994374953
 4.531249999999991e-06 -290.2846772544683
 4.562499999999991e-06 -271.4404498650802
 4.593749999999991e-06 -252.4915770151642
 4.62499999999999e-06 -233.4453638559116
 4.65624999999999e-06 -214.3091530650568
 4.68749999999999e-06 -195.0903220161347
 4.71874999999999e-06 -175.7962799343608
 4.74999999999999e-06 -156.4344650402371
 4.78124999999999e-06 -137.0123416819746
 4.81249999999999e-06 -117.5373974578442
 4.84374999999999e-06 -98.01714032956745
 4.87499999999999e-06 -78.4590957278517
 4.90624999999999e-06 -58.87080365119569
 4.93749999999999e-06 -39.25981575907561
 4.968749999999989e-06 -19.6336924606352
 4.999999999999989e-06 -6.783802827665675e-12
 5.031249999999989e-06 19.63369246062118
 5.062499999999989e-06 39.25981575906161
 5.093749999999989e-06 58.8708036511817
 5.124999999999989e-06 78.45909572783773
 5.156249999999989e-06 98.01714032955351
 5.187499999999989e-06 117.5373974578303
 5.218749999999989e-06 137.0123416819608
 5.249999999999989e-06 156.4344650402233
 5.281249999999989e-06 175.796279934347
 5.312499999999989e-06 195.090322016121
 5.343749999999988e-06 214.3091530650431
 5.374999999999988e-06 233.445363855898
 5.406249999999988e-06 252.4915770151506
 5.437499999999988e-06 271.4404498650667
 5.468749999999988e-06 290.2846772544549
 5.499999999999988e-06 309.0169943749397
 5.531249999999988e-06 327.630179561686
 5.562499999999988e-06 346.1170570774856
 5.593749999999988e-06 364.470499879142
 5.624999999999988e-06 382.6834323650822
 5.656249999999988e-06 400.7488331031336
 5.687499999999987e-06 418.6597375374205
 5.718749999999987e-06 436.4092406733346
 5.749999999999987e-06 453.9904997395391
 5.781249999999987e-06 471.3967368259902
 5.812499999999987e-06 488.6212414969476
 5.843749999999987e-06 505.6573733779771
 5.874999999999987e-06 522.4985647159416
 5.906249999999987e-06 539.1383229109931
 5.937499999999987e-06 555.5702330195949
 5.968749999999987e-06 571.7879602276051
 5.999999999999987e-06 587.7852522924658
 6.031249999999987e-06 603.5559419535643
 6.062499999999986e-06 619.0939493098271
 6.093749999999986e-06 634.3932841636383
 6.124999999999986e-06 649.4480483301768
 6.156249999999986e-06 664.2524379112751
 6.187499999999986e-06 678.8007455329349
 6.218749999999986e-06 693.0873625456293
 6.249999999999986e-06 707.1067811865408
 6.281249999999986e-06 720.8535967029122
 6.312499999999986e-06 734.3225094356792
 6.343749999999986e-06 747.5083268625904
 6.374999999999986e-06 760.4059656000248
 6.406249999999985e-06 773.010453362731
 6.437499999999985e-06 785.3169308807392
 6.468749999999985e-06 797.3206537727011
 6.499999999999985e-06 809.0169943749415
 6.531249999999985e-06 820.4014435255081
 6.562499999999985e-06 831.4696123025398
 6.593749999999985e-06 842.2172337162813
 6.624999999999985e-06 852.6401643540869
 6.656249999999985e-06 862.7343859777866
 6.687499999999985e-06 872.4960070727922
 6.718749999999985e-06 881.9212643483503
 6.749999999999985e-06 891.0065241883633
 6.781249999999984e-06 899.7482840522172
 6.812499999999984e-06 908.1431738250768
 6.843749999999984e-06 916.1879571171318
 6.874999999999984e-06 923.8795325112827
 6.906249999999984e-06 931.2149347587998
 6.937499999999984e-06 938.1913359224806
 6.968749999999984e-06 944.8060464668744
 6.999999999999984e-06 951.0565162951502
 7.031249999999984e-06 956.9403357322058
 7.062499999999984e-06 962.4552364536444
 7.093749999999984e-06 967.5990923602571
 7.124999999999983e-06 972.369920397674
 7.156249999999983e-06 976.7658813208701
 7.187499999999983e-06 980.7852804032283
 7.218749999999983e-06 984.4265680898897
 7.249999999999983e-06 987.688340595136
 7.281249999999983e-06 990.5693404435758
 7.312499999999983e-06 993.068456954925
 7.343749999999983e-06 995.1847266721958
 7.374999999999983e-06 996.9173337331271
 7.406249999999983e-06 998.2656101847152
 7.437499999999983e-06 999.2290362407225
 7.468749999999982e-06 999.8072404820646
 7.499999999999982e-06 1000
 7.531249999999982e-06 999.807240482065
 7.562499999999982e-06 999.2290362407233
 7.593749999999982e-06 998.2656101847166
 7.624999999999982e-06 996.917333733129
 7.656249999999983e-06 995.1847266721979
 7.687499999999984e-06 993.0684569549276
 7.718749999999984e-06 990.5693404435785
 7.749999999999985e-06 987.6883405951394
 7.781249999999986e-06 984.4265680898934
 7.812499999999987e-06 980.7852804032323
 7.843749999999987e-06 976.7658813208743
 7.874999999999988e-06 972.3699203976785
 7.906249999999989e-06 967.5990923602618
 7.93749999999999e-06 962.455236453649
 7.96874999999999e-06 956.9403357322107
 7.999999999999991e-06 951.0565162951556
 8.031249999999992e-06 944.8060464668798
 8.062499999999993e-06 938.1913359224859
 8.093749999999993e-06 931.2149347588052
 8.124999999999994e-06 923.8795325112884
 8.156249999999995e-06 916.1879571171376
 8.187499999999996e-06 908.1431738250826
 8.218749999999996e-06 899.7482840522227
 8.249999999999997e-06 891.0065241883688
 8.281249999999998e-06 881.921264348356
 8.312499999999999e-06 872.496007072798
 8.34375e-06 862.7343859777922
 8.375e-06 852.6401643540925
 8.406250000000001e-06 842.2172337162863
 8.437500000000002e-06 831.469612302545
 8.468750000000003e-06 820.4014435255128
 8.500000000000003e-06 809.0169943749464
 8.531250000000004e-06 797.3206537727061
 8.562500000000005e-06 785.3169308807433
 8.593750000000006e-06 773.0104533627352
 8.625000000000006e-06 760.4059656000285
 8.656250000000007e-06 747.5083268625941
 8.687500000000008e-06 734.3225094356828
 8.718750000000009e-06 720.8535967029154
 8.750000000000009e-06 707.1067811865439
 8.78125000000001e-06 693.0873625456314
 8.812500000000011e-06 678.8007455329371
 8.843750000000012e-06 664.252437911277
 8.875000000000012e-06 649.4480483301782
 8.906250000000013e-06 634.3932841636397
 8.937500000000014e-06 619.0939493098273
 8.968750000000015e-06 603.5559419535647
 9.000000000000015e-06 587.7852522924653
 9.031250000000016e-06 571.7879602276043
 9.062500000000017e-06 555.5702330195941
 9.093750000000018e-06 539.1383229109912
 9.125000000000019e-06 522.4985647159396
 9.156250000000019e-06 505.6573733779744
 9.18750000000002e-06 488.6212414969445
 9.218750000000021e-06 471.396736825987
 9.250000000000022e-06 453.9904997395352
 9.281250000000022e-06 436.4092406733302
 9.312500000000023e-06 418.6597375374152
 9.343750000000024e-06 400.7488331031279
 9.375000000000025e-06 382.6834323650764
 9.406250000000025e-06 364.4704998791353
 9.437500000000026e-06 346.1170570774784
 9.468750000000027e-06 327.6301795616779
 9.500000000000028e-06 309.0169943749316
 9.531250000000028e-06 290.2846772544464
 9.562500000000029e-06 271.4404498650572
 9.59375000000003e-06 252.4915770151407
 9.625000000000031e-06 233.4453638558871
 9.656250000000031e-06 214.3091530650322
 9.687500000000032e-06 195.0903220161087
 9.718750000000033e-06 175.7962799343347
 9.750000000000034e-06 156.4344650402109
 9.781250000000034e-06 137.012341681947
 9.812500000000035e-06 117.5373974578165
 9.843750000000036e-06 98.01714032953841
 9.875000000000037e-06 78.45909572782261
 9.906250000000038e-06 58.87080365116655
 9.937500000000038e-06 39.25981575904512
 9.968750000000039e-06 19.63369246060468
 1.000000000000004e-05 -2.462406639177404e-11
 1.003125000000004e-05 -19.63369246065303
 1.006250000000004e-05 -39.25981575909343
 1.009375000000004e-05 -58.87080365121483
 1.012500000000004e-05 -78.45909572787082
 1.015625000000004e-05 -98.01714032958743
 1.018750000000004e-05 -117.5373974578645
 1.021875000000005e-05 -137.0123416819958
 1.025000000000005e-05 -156.4344650402587
 1.028125000000005e-05 -175.7962799343823
 1.031250000000005e-05 -195.090322016157
 1.034375000000005e-05 -214.3091530650794
 1.037500000000005e-05 -233.4453638559349
 1.040625000000005e-05 -252.4915770151875
 1.043750000000005e-05 -271.4404498651037
 1.046875000000005e-05 -290.2846772544926
 1.050000000000005e-05 -309.0169943749776
 1.053125000000005e-05 -327.6301795617244
 1.056250000000005e-05 -346.1170570775238
 1.059375000000005e-05 -364.4704998791804
 1.062500000000005e-05 -382.6834323651211
 1.065625000000006e-05 -400.7488331031722
 1.068750000000006e-05 -418.6597375374599
 1.071875000000006e-05 -436.4092406733737
 1.075000000000006e-05 -453.990499739579
 1.078125000000006e-05 -471.3967368260296
 1.081250000000006e-05 -488.6212414969867
 1.084375000000006e-05 -505.6573733780169
 1.087500000000006e-05 -522.4985647159808
 1.090625000000006e-05 -539.1383229110326
 1.093750000000006e-05 -555.5702330196343
 1.096875000000006e-05 -571.787960227644
 1.100000000000006e-05 -587.7852522925052
 1.103125000000006e-05 -603.5559419536032
 1.106250000000007e-05 -619.093949309866
 1.109375000000007e-05 -634.3932841636771
 1.112500000000007e-05 -649.4480483302149
 1.115625000000007e-05 -664.2524379113131
 1.118750000000007e-05 -678.8007455329727
 1.121875000000007e-05 -693.0873625456669
 1.125000000000007e-05 -707.1067811865781
 1.128125000000007e-05 -720.8535967029488
 1.131250000000007e-05 -734.3225094357157
 1.134375000000007e-05 -747.5083268626264
 1.137500000000007e-05 -760.4059656000604
 1.140625000000007e-05 -773.0104533627658
 1.143750000000007e-05 -785.3169308807738
 1.146875000000008e-05 -797.3206537727353
 1.150000000000008e-05 -809.0169943749748
 1.153125000000008e-05 -820.4014435255409
 1.156250000000008e-05 -831.4696123025719
 1.159375000000008e-05 -842.217233716313
 1.162500000000008e-05 -852.6401643541178
 1.165625000000008e-05 -862.7343859778167
 1.168750000000008e-05 -872.4960070728216
 1.171875000000008e-05 -881.9212643483787
 1.175000000000008e-05 -891.0065241883912
 1.178125000000008e-05 -899.7482840522438
 1.181250000000008e-05 -908.1431738251027
 1.184375000000008e-05 -916.187957117157
 1.187500000000009e-05 -923.8795325113068
 1.190625000000009e-05 -931.2149347588231
 1.193750000000009e-05 -938.1913359225027
 1.196875000000009e-05 -944.806046466896
 1.200000000000009e-05 -951.0565162951705
 1.203125000000009e-05 -956.9403357322249
 1.206250000000009e-05 -962.4552364536625
 1.209375000000009e-05 -967.599092360274
 1.212500000000009e-05 -972.3699203976898
 1.215625000000009e-05 -976.7658813208847
 1.218750000000009e-05 -980.7852804032417
 1.221875000000009e-05 -984.4265680899019
 1.225000000000009e-05 -987.6883405951469
 1.22812500000001e-05 -990.5693404435854
 1.23125000000001e-05 -993.0684569549333
 1.23437500000001e-05 -995.1847266722027
 1.23750000000001e-05 -996.9173337331328
 1.24062500000001e-05 -998.2656101847194
 1.24375000000001e-05 -999.2290362407253
 1.24687500000001e-05 -999.807240482066
 1.25000000000001e-05 -1000
 1.25312500000001e-05 -999.8072404820635
 1.25625000000001e-05 -999.2290362407205
 1.25937500000001e-05 -998.2656101847122
 1.26250000000001e-05 -996.917333733123
 1.26562500000001e-05 -995.1847266721904
 1.268750000000011e-05 -993.0684569549186
 1.271875000000011e-05 -990.5693404435683
 1.275000000000011e-05 -987.6883405951273
 1.278125000000011e-05 -984.4265680898799
 1.281250000000011e-05 -980.7852804032175
 1.284375000000011e-05 -976.7658813208579
 1.287500000000011e-05 -972.3699203976606
 1.290625000000011e-05 -967.5990923602427
 1.293750000000011e-05 -962.4552364536286
 1.296875000000011e-05 -956.9403357321886
 1.300000000000011e-05 -951.0565162951317
 1.303125000000011e-05 -944.806046466855
 1.306250000000011e-05 -938.1913359224596
 1.309375000000011e-05 -931.2149347587774
 1.312500000000012e-05 -923.8795325112595
 1.315625000000012e-05 -916.187957117107
 1.318750000000012e-05 -908.1431738250506
 1.321875000000012e-05 -899.7482840521899
 1.325000000000012e-05 -891.0065241883345
 1.328125000000012e-05 -881.9212643483199
 1.331250000000012e-05 -872.4960070727603
 1.334375000000012e-05 -862.7343859777541
 1.337500000000012e-05 -852.6401643540528
 1.340625000000012e-05 -842.2172337162452
 1.343750000000012e-05 -831.4696123025032
 1.346875000000012e-05 -820.4014435254696
 1.350000000000012e-05 -809.0169943749017
 1.353125000000013e-05 -797.3206537726596
 1.356250000000013e-05 -785.3169308806966
 1.359375000000013e-05 -773.0104533626868
 1.362500000000013e-05 -760.405965599979
 1.365625000000013e-05 -747.5083268625441
 1.368750000000013e-05 -734.322509435631
 1.371875000000013e-05 -720.8535967028624
 1.375000000000013e-05 -707.1067811864906
 1.378125000000013e-05 -693.0873625455771
 1.381250000000013e-05 -678.8007455328811
 1.384375000000013e-05 -664.2524379112193
 1.387500000000013e-05 -649.4480483301209
 1.390625000000013e-05 -634.3932841635808
 1.393750000000014e-05 -619.0939493097675
 1.396875000000014e-05 -603.5559419535044
 1.400000000000014e-05 -587.7852522924044
 1.403125000000014e-05 -571.7879602275417
 1.406250000000014e-05 -555.57023301953
 1.409375000000014e-05 -539.1383229109276
 1.412500000000014e-05 -522.4985647158745
 1.415625000000014e-05 -505.6573733779085
 1.418750000000014e-05 -488.6212414968787
 1.421875000000014e-05 -471.3967368259197
 1.425000000000014e-05 -453.9904997394672
 1.428125000000014e-05 -436.4092406732624
 1.431250000000014e-05 -418.6597375373468
 1.434375000000015e-05 -400.748833103058
 1.437500000000015e-05 -382.6834323650052
 1.440625000000015e-05 -364.4704998790651
 1.443750000000015e-05 -346.1170570774069
 1.446875000000015e-05 -327.6301795616058
 1.450000000000015e-05 -309.0169943748599
 1.453125000000015e-05 -290.2846772543733
 1.456250000000015e-05 -271.4404498649838
 1.459375000000015e-05 -252.491577015066
 1.462500000000015e-05 -233.4453638558138
 1.465625000000015e-05 -214.3091530649577
 1.468750000000015e-05 -195.0903220160339
 1.471875000000015e-05 -175.7962799342605
 1.475000000000016e-05 -156.4344650401356
 1.478125000000016e-05 -137.0123416818715
 1.481250000000016e-05 -117.5373974577416
 1.484375000000016e-05 -98.0171403294634
 1.487500000000016e-05 -78.45909572774657
 1.490625000000016e-05 -58.87080365108955
 1.493750000000016e-05 -39.2598157589698
 1.496875000000016e-05 -19.63369246052844
 1.500000000000016e-05 1.008849458060701e-10
 1.503125000000016e-05 19.63369246072839
 1.506250000000016e-05 39.25981575916963
 1.509375000000016e-05 58.87080365129096
 1.512500000000016e-05 78.45909572794774
 1.515625000000017e-05 98.01714032966244
 1.518750000000017e-05 117.5373974579403
 1.521875000000017e-05 137.0123416820714
 1.525000000000017e-05 156.4344650403332
 1.528125000000017e-05 175.7962799344574
 1.531250000000017e-05 195.0903220162318
 1.534375000000017e-05 214.3091530651531
 1.537500000000017e-05 233.4453638560082
 1.540625000000017e-05 252.4915770152613
 1.543750000000017e-05 271.440449865178
 1.546875000000017e-05 290.2846772545648
 1.550000000000017e-05 309.0169943750501
 1.553125000000017e-05 327.6301795617965
 1.556250000000017e-05 346.1170570775945
 1.559375000000018e-05 364.4704998792513
 1.562500000000018e-05 382.6834323651916
 1.565625000000018e-05 400.7488331032428
 1.568750000000018e-05 418.6597375375284
 1.571875000000018e-05 436.4092406734424
 1.575000000000018e-05 453.990499739647
 1.578125000000018e-05 471.3967368260961
 1.581250000000018e-05 488.6212414970532
 1.584375000000018e-05 505.6573733780826
 1.587500000000018e-05 522.4985647160451
 1.590625000000018e-05 539.1383229110961
 1.593750000000018e-05 555.5702330196978
 1.596875000000018e-05 571.7879602277072
 1.600000000000019e-05 587.7852522925662
 1.603125000000019e-05 603.5559419536639
 1.606250000000019e-05 619.0939493099258
 1.609375000000019e-05 634.3932841637354
 1.612500000000019e-05 649.4480483302729
 1.615625000000019e-05 664.2524379113701
 1.618750000000019e-05 678.800745533028
 1.621875000000019e-05 693.0873625457214
 1.625000000000019e-05 707.106781186632
 1.628125000000019e-05 720.8535967030023
 1.631250000000019e-05 734.3225094357668
 1.634375000000019e-05 747.508326862677
 1.637500000000019e-05 760.40596560011
 1.64062500000002e-05 773.0104533628137
 1.64375000000002e-05 785.3169308808205
 1.64687500000002e-05 797.3206537727814
 1.65000000000002e-05 809.0169943750203
 1.65312500000002e-05 820.401443525584
 1.65625000000002e-05 831.4696123026142
 1.65937500000002e-05 842.217233716354
 1.66250000000002e-05 852.6401643541573
 1.66562500000002e-05 862.7343859778553
 1.66875000000002e-05 872.4960070728589
 1.67187500000002e-05 881.9212643484142
 1.67500000000002e-05 891.0065241884253
 1.67812500000002e-05 899.7482840522771
 1.681250000000021e-05 908.1431738251351
 1.684375000000021e-05 916.1879571171871
 1.687500000000021e-05 923.879532511336
 1.690625000000021e-05 931.2149347588509
 1.693750000000021e-05 938.1913359225288
 1.696875000000021e-05 944.8060464669205
 1.700000000000021e-05 951.056516295194
 1.703125000000021e-05 956.9403357322473
 1.706250000000021e-05 962.4552364536829
 1.709375000000021e-05 967.5990923602932
 1.712500000000021e-05 972.3699203977078
 1.715625000000021e-05 976.7658813209008
 1.718750000000021e-05 980.7852804032565
 1.721875000000022e-05 984.4265680899152
 1.725000000000022e-05 987.6883405951586
 1.728125000000022e-05 990.5693404435957
 1.731250000000022e-05 993.0684569549422
 1.734375000000022e-05 995.1847266722102
 1.737500000000022e-05 996.9173337331387
 1.740625000000022e-05 998.265610184724
 1.743750000000022e-05 999.2290362407283
 1.746875000000022e-05 999.8072404820676
 1.750000000000022e-05 1000
 1.753125000000022e-05 999.8072404820622
 1.756250000000022e-05 999.2290362407175
 1.759375000000022e-05 998.2656101847077
 1.762500000000023e-05 996.9173337331169
 1.765625000000023e-05 995.184726672183
 1.768750000000023e-05 993.0684569549097
 1.771875000000023e-05 990.5693404435578
 1.775000000000023e-05 987.6883405951155
 1.778125000000023e-05 984.4265680898667
 1.781250000000023e-05 980.7852804032026
 1.784375000000023e-05 976.7658813208417
 1.787500000000023e-05 972.3699203976428
 1.790625000000023e-05 967.5990923602235
 1.793750000000023e-05 962.455236453608
 1.796875000000023e-05 956.9403357321665
 1.800000000000023e-05 951.0565162951086
 1.803125000000023e-05 944.8060464668301
 1.806250000000024e-05 938.1913359224332
 1.809375000000024e-05 931.2149347587495
 1.812500000000024e-05 923.8795325112303
 1.815625000000024e-05 916.1879571170765
 1.818750000000024e-05 908.1431738250187
 1.821875000000024e-05 899.7482840521566
 1.825000000000024e-05 891.0065241883
 1.828125000000024e-05 881.921264348284
 1.831250000000024e-05 872.496007072724
 1.834375000000024e-05 862.7343859777155
 1.837500000000024e-05 852.6401643540129
 1.840625000000024e-05 842.2172337162042
 1.843750000000024e-05 831.4696123024607
 1.846875000000025e-05 820.4014435254261
 1.850000000000025e-05 809.0169943748568
 1.853125000000025e-05 797.3206537726146
 1.856250000000025e-05 785.3169308806494
 1.859375000000025e-05 773.0104533626384
 1.862500000000025e-05 760.4059655999295
 1.865625000000025e-05 747.5083268624935
 1.868750000000025e-05 734.3225094355793
 1.871875000000025e-05 720.8535967028096
 1.875000000000025e-05 707.1067811864367
 1.878125000000025e-05 693.0873625455222
 1.881250000000025e-05 678.8007455328252
 1.884375000000025e-05 664.2524379111636
 1.887500000000026e-05 649.4480483300628
 1.890625000000026e-05 634.3932841635218
 1.893750000000026e-05 619.0939493097076
 1.896875000000026e-05 603.5559419534437
 1.900000000000026e-05 587.7852522923426
 1.903125000000026e-05 571.7879602274793
 1.906250000000026e-05 555.5702330194681
 1.909375000000026e-05 539.1383229108635
 1.912500000000026e-05 522.4985647158096
 1.915625000000026e-05 505.6573733778428
 1.918750000000026e-05 488.6212414968122
 1.921875000000026e-05 471.3967368258525
 1.925000000000026e-05 453.9904997393992
 1.928125000000027e-05 436.4092406731938
 1.931250000000027e-05 418.6597375372775
 1.934375000000027e-05 400.7488331029881
 1.937500000000027e-05 382.6834323649363
 1.940625000000027e-05 364.4704998789941
 1.943750000000027e-05 346.1170570773353
 1.946875000000027e-05 327.6301795615338
 1.950000000000027e-05 309.0169943747874
 1.953125000000027e-05 290.2846772543004
 1.956250000000027e-05 271.4404498649104
 1.959375000000027e-05 252.491577014994
 1.962500000000027e-05 233.4453638557396
 1.965625000000027e-05 214.3091530648832
 1.968750000000028e-05 195.0903220159591
 1.971875000000028e-05 175.7962799341855
 1.975000000000028e-05 156.4344650400603
 1.978125000000028e-05 137.012341681796
 1.981250000000028e-05 117.5373974576659
 1.984375000000028e-05 98.0171403293875
 1.987500000000028e-05 78.45909572767056
 1.990625000000028e-05 58.87080365101519
 1.993750000000028e-05 39.25981575889359
 1.996875000000028e-05 19.63369246045219
 2.000000000000028e-05 -1.771458252203661e-10


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_JL_Homog.csv <==
 0 0 0 0
 3.125000000000001e-08 26.57737889749 26.57737889749 26.57737889749
 6.250000000000001e-08 64.33458821352174 64.33458821352174 64.33458821352174
 9.375000000000002e-08 96.96266556905215 96.96266556905215 96.96266556905215
 1.25e-07 123.915127635894 123.915127635894 123.915127635894
 1.5625e-07 147.2048686513079 147.2048686513079 147.2048686513079
 1.875000000000001e-07 168.965000887938 168.965000887938 168.965000887938
 2.187500000000001e-07 188.9375693488176 188.9375693488176 188.9375693488176
 2.500000000000001e-07 208.144072384624 208.144072384624 208.144072384624
 2.812500000000001e-07 227.1941985064554 227.1941985064554 227.1941985064554
 3.125000000000001e-07 245.0727472969629 245.0727472969629 245.0727472969629
 3.437500000000001e-07 261.0746341019012 261.0746341019012 261.0746341019012
 3.750000000000002e-07 274.4632303157278 274.4632303157278 274.4632303157278
 4.062500000000002e-07 288.0331318127521 288.0331318127521 288.0331318127521
 4.375000000000002e-07 301.9867009332011 301.9867009332011 301.9867009332011
 4.687500000000002e-07 314.1226720719047 314.1226720719047 314.1226720719047
 5.000000000000002e-07 326.8926010144149 326.8926010144149 326.8926010144149
 5.312500000000002e-07 342.6342644415225 342.6342644415225 342.6342644415225
 5.625000000000002e-07 352.2264687960114 352.2264687960114 352.2264687960114
 5.937500000000002e-07 365.0175752536682 365.0175752536682 365.0175752536682
 6.250000000000003e-07 369.7828421640995 369.7828421640995 369.7828421640995
 6.562500000000003e-07 377.4950375736464 377.4950375736464 377.4950375736464
 6.875000000000003e-07 388.3733382813452 388.3733382813452 388.3733382813452
 7.187500000000003e-07 384.9332348003902 384.9332348003902 384.9332348003902
 7.500000000000003e-07 401.2846372126736 401.2846372126736 401.2846372126736
 7.812500000000004e-07 402.4632445029667 402.4632445029667 402.4632445029667
 8.125000000000004e-07 408.5365929538174 408.5365929538174 408.5365929538174
 8.437500000000004e-07 412.2575785848634 412.2575785848634 412.2575785848634
 8.750000000000004e-07 406.48815543101 406.48815543101 406.48815543101
 9.062500000000004e-07 410.8507841115171 410.8507841115171 410.8507841115171
 9.375000000000004e-07 402.967376642341 402.967376642341 402.967376642341
 9.687500000000005e-07 406.640921339337 406.640921339337 406.640921339337
 1e-06 419.8707024904598 419.8707024904598 419.8707024904598
 1.03125e-06 412.4533495703645 412.4533495703645 412.4533495703645
 1.0625e-06 403.7388376335279 403.7388376335279 403.7388376335279
 1.09375e-06 412.4781984790457 412.4781984790457 412.4781984790457
 1.125e-06 395.1588339007409 395.1588339007409 395.1588339007409
 1.15625e-06 383.5519142499256 383.5519142499256 383.5519142499256
 1.1875e-06 387.1109446381328 387.1109446381328 387.1109446381328
 1.21875e-06 384.8397731716877 384.8397731716877 384.8397731716877
 1.25e-06 380.2661657894789 380.2661657894789 380.2661657894789
 1.28125e-06 382.4504415963642 382.4504415963642 382.4504415963642
 1.3125e-06 356.0413955945074 356.0413955945074 356.0413955945074
 1.343749999999999e-06 363.2645150161902 363.2645150161902 363.2645150161902
 1.374999999999999e-06 343.4378292783621 343.4378292783621 343.4378292783621
 1.406249999999999e-06 331.2405315509865 331.2405315509865 331.2405315509865
 1.437499999999999e-06 317.810677753578 317.810677753578 317.810677753578
 1.468749999999999e-06 321.7240499503012 321.7240499503012 321.7240499503012
 1.499999999999999e-06 306.7642963197823 306.7642963197823 306.7642963197823
 1.531249999999999e-06 288.053512013119 288.053512013119 288.053512013119
 1.562499999999999e-06 282.1035092215491 282.1035092215491 282.1035092215491
 1.593749999999999e-06 272.8936329935166 272.8936329935166 272.8936329935166
 1.624999999999999e-06 244.3863080141593 244.3863080141593 244.3863080141593
 1.656249999999999e-06 237.3726246007822 237.3726246007822 237.3726246007822
 1.687499999999998e-06 215.7679197869793 215.7679197869793 215.7679197869793
 1.718749999999998e-06 198.8535705384799 198.8535705384799 198.8535705384799
 1.749999999999998e-06 196.9029384227255 196.9029384227255 196.9029384227255
 1.781249999999998e-06 180.717959057431 180.717959057431 180.717959057431
 1.812499999999998e-06 166.743668433995 166.743668433995 166.743668433995
 1.843749999999998e-06 163.8606666955874 163.8606666955874 163.8606666955874
 1.874999999999998e-06 149.5207325509162 149.5207325509162 149.5207325509162
 1.906249999999998e-06 140.1838126676793 140.1838126676793 140.1838126676793
 1.937499999999998e-06 121.852959905041 121.852959905041 121.852959905041
 1.968749999999998e-06 106.8050465457268 106.8050465457268 106.8050465457268
 1.999999999999998e-06 105.499688955495 105.499688955495 105.499688955495
 2.031249999999998e-06 95.96205014459017 95.96205014459017 95.96205014459017
 2.062499999999998e-06 90.74019372235733 90.74019372235733 90.74019372235733
 2.093749999999998e-06 76.31859470382513 76.31859470382513 76.31859470382513
 2.124999999999997e-06 67.18360617924289 67.18360617924289 67.18360617924289
 2.156249999999997e-06 66.99727378753032 66.99727378753032 66.99727378753032
 2.187499999999997e-06 57.34677701015953 57.34677701015953 57.34677701015953
 2.218749999999997e-06 53.14725614088933 53.14725614088933 53.14725614088933
 2.249999999999997e-06 47.86177104314314 47.86177104314314 47.86177104314314
 2.281249999999997e-06 39.14115031870313 39.14115031870313 39.14115031870313
 2.312499999999997e-06 29.3666469856359 29.3666469856359 29.3666469856359
 2.343749999999997e-06 25.31312393266105 25.31312393266105 25.31312393266105
 2.374999999999997e-06 26.68498366110068 26.68498366110068 26.68498366110068
 2.406249999999997e-06 19.87477853961482 19.87477853961482 19.87477853961482
 2.437499999999997e-06 15.25162287821865 15.25162287821865 15.25162287821865
 2.468749999999996e-06 11.77066184063089 11.77066184063089 11.77066184063089
 2.499999999999996e-06 8.740546624388791 8.740546624388791 8.740546624388791
 2.531249999999996e-06 6.657412839594932 6.657412839594932 6.657412839594932
 2.562499999999996e-06 5.434905051848001 5.434905051848001 5.434905051848001
 2.593749999999996e-06 4.637843331054128 4.637843331054128 4.637843331054128
 2.624999999999996e-06 4.057452083926548 4.057452083926548 4.057452083926548
 2.656249999999996e-06 3.450894688270678 3.450894688270678 3.450894688270678
 2.687499999999996e-06 3.835355285092878 3.835355285092878 3.835355285092878
 2.718749999999996e-06 4.293696448907979 4.293696448907979 4.293696448907979
 2.749999999999996e-06 4.502135032598555 4.502135032598555 4.502135032598555
 2.781249999999996e-06 7.491387972661582 7.491387972661582 7.491387972661582
 2.812499999999996e-06 9.71090302848196 9.71090302848196 9.71090302848196
 2.843749999999995e-06 11.84145554565031 11.84145554565031 11.84145554565031
 2.874999999999995e-06 14.46884173397807 14.46884173397807 14.46884173397807
 2.906249999999995e-06 16.68860593487083 16.68860593487083 16.68860593487083
 2.937499999999995e-06 15.78556599376668 15.78556599376668 15.78556599376668
 2.968749999999995e-06 20.99688070246123 20.99688070246123 20.99688070246123
 2.999999999999995e-06 25.41779097009283 25.41779097009283 25.41779097009283
 3.031249999999995e-06 26.71958858411336 26.71958858411336 26.71958858411336
 3.062499999999995e-06 30.29345558324744 30.29345558324744 30.29345558324744
 3.093749999999995e-06 35.92691742423365 35.92691742423365 35.92691742423365
 3.124999999999995e-06 38.48111328758994 38.48111328758994 38.48111328758994
 3.156249999999995e-06 46.41372713795428 46.41372713795428 46.41372713795428
 3.187499999999994e-06 55.08051587533572 55.08051587533572 55.08051587533572
 3.218749999999994e-06 53.16141954239821 53.16141954239821 53.16141954239821
 3.249999999999994e-06 58.67927524787419 58.67927524787419 58.67927524787419
 3.281249999999994e-06 62.17501780256904 62.17501780256904 62.17501780256904
 3.312499999999994e-06 64.36491634529905 64.36491634529905 64.36491634529905
 3.343749999999994e-06 64.81838779214948 64.81838779214948 64.81838779214948
 3.374999999999994e-06 65.66398392880735 65.66398392880735 65.66398392880735
 3.406249999999994e-06 71.21396938433757 71.21396938433757 71.21396938433757
 3.437499999999994e-06 74.89543891819299 74.89543891819299 74.89543891819299
 3.468749999999994e-06 85.132652876366 85.132652876366 85.132652876366
 3.499999999999994e-06 85.88048995070912 85.88048995070912 85.88048995070912
 3.531249999999994e-06 86.90182427075302 86.90182427075302 86.90182427075302
 3.562499999999993e-06 92.90298819205181 92.90298819205181 92.90298819205181
 3.593749999999993e-06 100.8377517355468 100.8377517355468 100.8377517355468
 3.624999999999993e-06 107.6908473478665 107.6908473478665 107.6908473478665
 3.656249999999993e-06 112.9756567438582 112.9756567438582 112.9756567438582
 3.687499999999993e-06 118.7285424604662 118.7285424604662 118.7285424604662
 3.718749999999993e-06 123.2233117123778 123.2233117123778 123.2233117123778
 3.749999999999993e-06 122.9758869097943 122.9758869097943 122.9758869097943
 3.781249999999993e-06 130.6992279962087 130.6992279962087 130.6992279962087
 3.812499999999993e-06 135.3679866255811 135.3679866255811 135.3679866255811
 3.843749999999993e-06 140.3175097703359 140.3175097703359 140.3175097703359
 3.874999999999993e-06 147.0280696624381 147.0280696624381 147.0280696624381
 3.906249999999992e-06 155.6259431194554 155.6259431194554 155.6259431194554
 3.937499999999992e-06 157.3844354288591 157.3844354288591 157.3844354288591
 3.968749999999992e-06 163.9820336220792 163.9820336220792 163.9820336220792
 3.999999999999992e-06 168.6823112307737 168.6823112307737 168.6823112307737
 4.031249999999992e-06 172.8563923210933 172.8563923210933 172.8563923210933
 4.062499999999992e-06 180.3967097444139 180.3967097444139 180.3967097444139
 4.093749999999992e-06 185.9213327048415 185.9213327048415 185.9213327048415
 4.124999999999992e-06 192.6663036290457 192.6663036290457 192.6663036290457
 4.156249999999992e-06 202.7230063731924 202.7230063731924 202.7230063731924
 4.187499999999992e-06 213.8468901878346 213.8468901878346 213.8468901878346
 4.218749999999992e-06 221.204818454916 221.204818454916 221.204818454916
 4.249999999999991e-06 228.414867189639 228.414867189639 228.414867189639
 4.281249999999991e-06 236.4635416071109 236.4635416071109 236.4635416071109
 4.312499999999991e-06 244.2549121719098 244.2549121719098 244.2549121719098
 4.343749999999991e-06 254.5519723884744 254.5519723884744 254.5519723884744
 4.374999999999991e-06 261.4435604448574 261.4435604448574 261.4435604448574
 4.406249999999991e-06 276.0492283597861 276.0492283597861 276.0492283597861
 4.437499999999991e-06 283.294003830332 283.294003830332 283.294003830332
 4.468749999999991e-06 292.4676139866009 292.4676139866009 292.4676139866009
 4.499999999999991e-06 297.9464707805535 297.9464707805535 297.9464707805535
 4.531249999999991e-06 310.7099332367512 310.7099332367512 310.7099332367512
 4.562499999999991e-06 319.8491907527864 319.8491907527864 319.8491907527864
 4.593749999999991e-06 329.8039789665862 329.8039789665862 329.8039789665862
 4.62499999999999e-06 339.2308178595925 339.2308178595925 339.2308178595925
 4.65624999999999e-06 348.3332103792821 348.3332103792821 348.3332103792821
 4.68749999999999e-06 359.6808906924232 359.6808906924232 359.6808906924232
 4.71874999999999e-06 371.0715571461162 371.0715571461162 371.0715571461162
 4.74999999999999e-06 382.2392561028915 382.2392561028915 382.2392561028915
 4.78124999999999e-06 391.3557148575911 391.3557148575911 391.3557148575911
 4.81249999999999e-06 401.7418452909421 401.7418452909421 401.7418452909421
 4.84374999999999e-06 411.9765233526455 411.9765233526455 411.9765233526455
 4.87499999999999e-06 422.1229539474524 422.1229539474524 422.1229539474524
 4.90624999999999e-06 431.783549481481 431.783549481481 431.783549481481
 4.93749999999999e-06 441.2570176927697 441.2570176927697 441.2570176927697
 4.968749999999989e-06 450.6175369732529 450.6175369732529 450.6175369732529
 4.999999999999989e-06 459.7857174407137 459.7857174407137 459.7857174407137
 5.031249999999989e-06 468.651790630291 468.651790630291 468.651790630291
 5.062499999999989e-06 477.2352654786242 477.2352654786242 477.2352654786242
 5.093749999999989e-06 485.3809929620126 485.3809929620126 485.3809929620126
 5.124999999999989e-06 493.3473901752412 493.3473901752412 493.3473901752412
 5.156249999999989e-06 501.5053796168618 501.5053796168618 501.5053796168618
 5.187499999999989e-06 509.0166843129891 509.0166843129891 509.0166843129891
 5.218749999999989e-06 516.0703489884928 516.0703489884928 516.0703489884928
 5.249999999999989e-06 521.812147566527 521.812147566527 521.812147566527
 5.281249999999989e-06 529.0780118315835 529.0780118315835 529.0780118315835
 5.312499999999989e-06 536.3901032007434 536.3901032007434 536.3901032007434
 5.343749999999988e-06 538.4267872352866 538.4267872352866 538.4267872352866
 5.374999999999988e-06 540.964193482068 540.964193482068 540.964193482068
 5.406249999999988e-06 543.172758856872 543.172758856872 543.172758856872
 5.437499999999988e-06 546.3975419721214 546.3975419721214 546.3975419721214
 5.468749999999988e-06 550.4152756900438 550.4152756900438 550.4152756900438
 5.499999999999988e-06 551.6330102897972 551.6330102897972 551.6330102897972
 5.531249999999988e-06 554.7278367758946 554.7278367758946 554.7278367758946
 5.562499999999988e-06 555.6598371140161 555.6598371140161 555.6598371140161
 5.593749999999988e-06 564.4997431291142 564.4997431291142 564.4997431291142
 5.624999999999988e-06 560.1911587326344 560.1911587326344 560.1911587326344
 5.656249999999988e-06 549.9919441227089 549.9919441227089 549.9919441227089
 5.687499999999987e-06 558.8060820463032 558.8060820463032 558.8060820463032
 5.718749999999987e-06 553.7828345817643 553.7828345817643 553.7828345817643
 5.749999999999987e-06 560.4738706978297 560.4738706978297 560.4738706978297
 5.781249999999987e-06 565.8920828175785 565.8920828175785 565.8920828175785
 5.812499999999987e-06 564.2854700543249 564.2854700543249 564.2854700543249
 5.843749999999987e-06 557.3724204638287 557.3724204638287 557.3724204638287
 5.874999999999987e-06 546.70276607353 546.70276607353 546.70276607353
 5.906249999999987e-06 542.3599002260181 542.3599002260181 542.3599002260181
 5.937499999999987e-06 531.9704091074713 531.9704091074713 531.9704091074713
 5.968749999999987e-06 529.285609318204 529.285609318204 529.285609318204
 5.999999999999987e-06 516.6410122434165 516.6410122434165 516.6410122434165
 6.031249999999987e-06 497.6189721069088 497.6189721069088 497.6189721069088
 6.062499999999986e-06 499.2887517355422 499.2887517355422 499.2887517355422
 6.093749999999986e-06 491.96885240978 491.96885240978 491.96885240978
 6.124999999999986e-06 487.941893145186 487.941893145186 487.941893145186
 6.156249999999986e-06 481.5833464202994 481.5833464202994 481.5833464202994
 6.187499999999986e-06 457.2395538984759 457.2395538984759 457.2395538984759
 6.218749999999986e-06 445.607735871482 445.607735871482 445.607735871482
 6.249999999999986e-06 433.6910716904256 433.6910716904256 433.6910716904256
 6.281249999999986e-06 421.9788050502807 421.9788050502807 421.9788050502807
 6.312499999999986e-06 408.7204788673134 408.7204788673134 408.7204788673134
 6.343749999999986e-06 402.5772834009752 402.5772834009752 402.5772834009752
 6.374999999999986e-06 388.1894382508431 388.1894382508431 388.1894382508431
 6.406249999999985e-06 366.3032479030987 366.3032479030987 366.3032479030987
 6.437499999999985e-06 353.8637721210135 353.8637721210135 353.8637721210135
 6.468749999999985e-06 358.1641938389415 358.1641938389415 358.1641938389415
 6.499999999999985e-06 349.7903854192085 349.7903854192085 349.7903854192085
 6.531249999999985e-06 332.605530461473 332.605530461473 332.605530461473
 6.562499999999985e-06 305.171782144353 305.171782144353 305.171782144353
 6.593749999999985e-06 284.4167711097721 284.4167711097721 284.4167711097721
 6.624999999999985e-06 269.3314441185771 269.3314441185771 269.3314441185771
 6.656249999999985e-06 252.8203629724225 252.8203629724225 252.8203629724225
 6.687499999999985e-06 236.7008028449332 236.7008028449332 236.7008028449332
 6.718749999999985e-06 225.7550958980053 225.7550958980053 225.7550958980053
 6.749999999999985e-06 208.7005493924853 208.7005493924853 208.7005493924853
 6.781249999999984e-06 200.3208768713807 200.3208768713807 200.3208768713807
 6.812499999999984e-06 179.6964287276037 179.6964287276037 179.6964287276037
 6.843749999999984e-06 170.3853354830193 170.3853354830193 170.3853354830193
 6.874999999999984e-06 158.0928549800527 158.0928549800527 158.0928549800527
 6.906249999999984e-06 149.1357776599958 149.1357776599958 149.1357776599958
 6.937499999999984e-06 128.1553751631062 128.1553751631062 128.1553751631062
 6.968749999999984e-06 120.0812430390326 120.0812430390326 120.0812430390326
 6.999999999999984e-06 108.8520212527417 108.8520212527417 108.8520212527417
 7.031249999999984e-06 92.43053328486107 92.43053328486107 92.43053328486107
 7.062499999999984e-06 86.28947565015271 86.28947565015271 86.28947565015271
 7.093749999999984e-06 76.70617380005922 76.70617380005922 76.70617380005922
 7.124999999999983e-06 62.21748457072735 62.21748457072735 62.21748457072735
 7.156249999999983e-06 55.33667936964734 55.33667936964734 55.33667936964734
 7.187499999999983e-06 48.50350791685983 48.50350791685983 48.50350791685983
 7.218749999999983e-06 47.86225894915655 47.86225894915655 47.86225894915655
 7.249999999999983e-06 41.98878183549058 41.98878183549058 41.98878183549058
 7.281249999999983e-06 34.37072550059321 34.37072550059321 34.37072550059321
 7.312499999999983e-06 28.28941915106434 28.28941915106434 28.28941915106434
 7.343749999999983e-06 23.48593699693617 23.48593699693617 23.48593699693617
 7.374999999999983e-06 20.26633720624581 20.26633720624581 20.26633720624581
 7.406249999999983e-06 15.51583041469855 15.51583041469855 15.51583041469855
 7.437499999999983e-06 12.58221158759774 12.58221158759774 12.58221158759774
 7.468749999999982e-06 10.05594676092863 10.05594676092863 10.05594676092863
 7.499999999999982e-06 8.114041081142966 8.114041081142966 8.114041081142966
 7.531249999999982e-06 6.740276137502465 6.740276137502465 6.740276137502465
 7.562499999999982e-06 5.317583833658743 5.317583833658743 5.317583833658743
 7.593749999999982e-06 4.701107939448385 4.701107939448385 4.701107939448385
 7.624999999999982e-06 3.824751326320423 3.824751326320423 3.824751326320423
 7.656249999999983e-06 3.7935527084219 3.7935527084219 3.7935527084219
 7.687499999999984e-06 4.057264541009591 4.057264541009591 4.057264541009591
 7.718749999999984e-06 3.984711414826685 3.984711414826685 3.984711414826685
 7.749999999999985e-06 6.017921648072552 6.017921648072552 6.017921648072552
 7.781249999999986e-06 7.301999923335702 7.301999923335702 7.301999923335702
 7.812499999999987e-06 8.498317285582804 8.498317285582804 8.498317285582804
 7.843749999999987e-06 9.455664423355115 9.455664423355115 9.455664423355115
 7.874999999999988e-06 13.69709819649057 13.69709819649057 13.69709819649057
 7.906249999999989e-06 12.7807404860706 12.7807404860706 12.7807404860706
 7.93749999999999e-06 13.74763906820647 13.74763906820647 13.74763906820647
 7.96874999999999e-06 14.99870981785517 14.99870981785517 14.99870981785517
 7.999999999999991e-06 23.38584687437708 23.38584687437708 23.38584687437708
 8.031249999999992e-06 29.48084765148911 29.48084765148911 29.48084765148911
 8.062499999999993e-06 32.3074946731475 32.3074946731475 32.3074946731475
 8.093749999999993e-06 35.87351787527351 35.87351787527351 35.87351787527351
 8.124999999999994e-06 38.47987150212581 38.47987150212581 38.47987150212581
 8.156249999999995e-06 40.80883069951507 40.80883069951507 40.80883069951507
 8.187499999999996e-06 47.28805267890941 47.28805267890941 47.28805267890941
 8.218749999999996e-06 45.1100590413225 45.1100590413225 45.1100590413225
 8.249999999999997e-06 50.91401563949783 50.91401563949783 50.91401563949783
 8.281249999999998e-06 57.6988523402073 57.6988523402073 57.6988523402073
 8.312499999999999e-06 65.68913308372083 65.68913308372083 65.68913308372083
 8.34375e-06 64.90626837118786 64.90626837118786 64.90626837118786
 8.375e-06 72.07619352560332 72.07619352560332 72.07619352560332
 8.406250000000001e-06 73.47244817106629 73.47244817106629 73.47244817106629
 8.437500000000002e-06 78.05100281709765 78.05100281709765 78.05100281709765
 8.468750000000003e-06 87.04512083407232 87.04512083407232 87.04512083407232
 8.500000000000003e-06 89.57755055677126 89.57755055677126 89.57755055677126
 8.531250000000004e-06 94.64475061407838 94.64475061407838 94.64475061407838
 8.562500000000005e-06 97.94436833149078 97.94436833149078 97.94436833149078
 8.593750000000006e-06 102.5379478174068 102.5379478174068 102.5379478174068
 8.625000000000006e-06 106.8252565219049 106.8252565219049 106.8252565219049
 8.656250000000007e-06 107.7710635469676 107.7710635469676 107.7710635469676
 8.687500000000008e-06 113.9333635639971 113.9333635639971 113.9333635639971
 8.718750000000009e-06 117.1977489229418 117.1977489229418 117.1977489229418
 8.750000000000009e-06 119.9154238834404 119.9154238834404 119.9154238834404
 8.78125000000001e-06 125.3749973437685 125.3749973437685 125.3749973437685
 8.812500000000011e-06 127.4315953567241 127.4315953567241 127.4315953567241
 8.843750000000012e-06 133.5999535952006 133.5999535952006 133.5999535952006
 8.875000000000012e-06 142.5870322444802 142.5870322444802 142.5870322444802
 8.906250000000013e-06 151.5009329379743 151.5009329379743 151.5009329379743
 8.937500000000014e-06 149.3270836762261 149.3270836762261 149.3270836762261
 8.968750000000015e-06 157.7328552330711 157.7328552330711 157.7328552330711
 9.000000000000015e-06 159.6768385143706 159.6768385143706 159.6768385143706
 9.031250000000016e-06 170.2076201303394 170.2076201303394 170.2076201303394
 9.062500000000017e-06 178.6976537590531 178.6976537590531 178.6976537590531
 9.093750000000018e-06 185.3577935524553 185.3577935524553 185.3577935524553
 9.125000000000019e-06 190.9611616189774 190.9611616189774 190.9611616189774
 9.156250000000019e-06 196.5868469832048 196.5868469832048 196.5868469832048
 9.18750000000002e-06 208.406966403016 208.406966403016 208.406966403016
 9.218750000000021e-06 211.0844667326207 211.0844667326207 211.0844667326207
 9.250000000000022e-06 217.7176119651513 217.7176119651513 217.7176119651513
 9.281250000000022e-06 227.9099591008698 227.9099591008698 227.9099591008698
 9.312500000000023e-06 236.4520796527233 236.4520796527233 236.4520796527233
 9.343750000000024e-06 245.0440073176414 245.0440073176414 245.0440073176414
 9.375000000000025e-06 259.9556860091578 259.9556860091578 259.9556860091578
 9.406250000000025e-06 268.3957209836236 268.3957209836236 268.3957209836236
 9.437500000000026e-06 280.4997436897046 280.4997436897046 280.4997436897046
 9.468750000000027e-06 289.0968028852977 289.0968028852977 289.0968028852977
 9.500000000000028e-06 298.0737126748203 298.0737126748203 298.0737126748203
 9.531250000000028e-06 304.2038902397617 304.2038902397617 304.2038902397617
 9.562500000000029e-06 314.7117747328012 314.7117747328012 314.7117747328012
 9.59375000000003e-06 325.3569582142573 325.3569582142573 325.3569582142573
 9.625000000000031e-06 335.7968910738261 335.7968910738261 335.7968910738261
 9.656250000000031e-06 346.484058894237 346.484058894237 346.484058894237
 9.687500000000032e-06 355.4657339427665 355.4657339427665 355.4657339427665
 9.718750000000033e-06 367.7858667301274 367.7858667301274 367.7858667301274
 9.750000000000034e-06 376.6754917912891 376.6754917912891 376.6754917912891
 9.781250000000034e-06 385.5285383839223 385.5285383839223 385.5285383839223
 9.812500000000035e-06 396.258003489326 396.258003489326 396.258003489326
 9.843750000000036e-06 406.4785258219406 406.4785258219406 406.4785258219406
 9.875000000000037e-06 416.0317216111789 416.0317216111789 416.0317216111789
 9.906250000000038e-06 425.3446741417255 425.3446741417255 425.3446741417255
 9.937500000000038e-06 435.0927076376067 435.0927076376067 435.0927076376067
 9.968750000000039e-06 444.4327471774284 444.4327471774284 444.4327471774284
 1.000000000000004e-05 453.6209595939155 453.6209595939155 453.6209595939155
 1.003125000000004e-05 462.4848179014141 462.4848179014141 462.4848179014141
 1.006250000000004e-05 471.1036551522619 471.1036551522619 471.1036551522619
 1.009375000000004e-05 479.4946205443015 479.4946205443015 479.4946205443015
 1.012500000000004e-05 487.0769162591935 487.0769162591935 487.0769162591935
 1.015625000000004e-05 494.9192947021072 494.9192947021072 494.9192947021072
 1.018750000000004e-05 502.6910140129681 502.6910140129681 502.6910140129681
 1.021875000000005e-05 509.9682906306509 509.9682906306509 509.9682906306509
 1.025000000000005e-05 517.2352483746807 517.2352483746807 517.2352483746807
 1.028125000000005e-05 522.8766022949246 522.8766022949246 522.8766022949246
 1.031250000000005e-05 528.3042221110059 528.3042221110059 528.3042221110059
 1.034375000000005e-05 535.7193390668655 535.7193390668655 535.7193390668655
 1.037500000000005e-05 540.2825676327067 540.2825676327067 540.2825676327067
 1.040625000000005e-05 542.8654768112332 542.8654768112332 542.8654768112332
 1.043750000000005e-05 545.0227167020821 545.0227167020821 545.0227167020821
 1.046875000000005e-05 550.4890398629775 550.4890398629775 550.4890398629775
 1.050000000000005e-05 550.7318702582251 550.7318702582251 550.7318702582251
 1.053125000000005e-05 552.7458715700991 552.7458715700991 552.7458715700991
 1.056250000000005e-05 559.6588024289691 559.6588024289691 559.6588024289691
 1.059375000000005e-05 559.8743773790994 559.8743773790994 559.8743773790994
 1.062500000000005e-05 565.2327776948919 565.2327776948919 565.2327776948919
 1.065625000000006e-05 565.8899123753497 565.8899123753497 565.8899123753497
 1.068750000000006e-05 565.5609764066013 565.5609764066013 565.5609764066013
 1.071875000000006e-05 560.531007740004 560.531007740004 560.531007740004
 1.075000000000006e-05 560.8299155671397 560.8299155671397 560.8299155671397
 1.078125000000006e-05 562.3057846654038 562.3057846654038 562.3057846654038
 1.081250000000006e-05 551.6086658054359 551.6086658054359 551.6086658054359
 1.084375000000006e-05 542.6272917198183 542.6272917198183 542.6272917198183
 1.087500000000006e-05 551.8600111328404 551.8600111328404 551.8600111328404
 1.090625000000006e-05 533.8696488129747 533.8696488129747 533.8696488129747
 1.093750000000006e-05 528.3409528058659 528.3409528058659 528.3409528058659
 1.096875000000006e-05 517.7357335749742 517.7357335749742 517.7357335749742
 1.100000000000006e-05 506.1804581776419 506.1804581776419 506.1804581776419
 1.103125000000006e-05 497.0098053535345 497.0098053535345 497.0098053535345
 1.106250000000007e-05 495.2457181619788 495.2457181619788 495.2457181619788
 1.109375000000007e-05 492.88044878083 492.88044878083 492.88044878083
 1.112500000000007e-05 481.4394552880686 481.4394552880686 481.4394552880686
 1.115625000000007e-05 464.6145291550287 464.6145291550287 464.6145291550287
 1.118750000000007e-05 465.6832966444368 465.6832966444368 465.6832966444368
 1.121875000000007e-05 456.4719244819334 456.4719244819334 456.4719244819334
 1.125000000000007e-05 442.10485220566 442.10485220566 442.10485220566
 1.128125000000007e-05 437.1812974624639 437.1812974624639 437.1812974624639
 1.131250000000007e-05 419.0950569725239 419.0950569725239 419.0950569725239
 1.134375000000007e-05 411.6080197028916 411.6080197028916 411.6080197028916
 1.137500000000007e-05 396.9654698556009 396.9654698556009 396.9654698556009
 1.140625000000007e-05 386.3080824440974 386.3080824440974 386.3080824440974
 1.143750000000007e-05 373.9205303287462 373.9205303287462 373.9205303287462
 1.146875000000008e-05 360.8592303314625 360.8592303314625 360.8592303314625
 1.150000000000008e-05 354.2517268505204 354.2517268505204 354.2517268505204
 1.153125000000008e-05 325.4087482925012 325.4087482925012 325.4087482925012
 1.156250000000008e-05 305.6155367530455 305.6155367530455 305.6155367530455
 1.159375000000008e-05 290.03188406173 290.03188406173 290.03188406173
 1.162500000000008e-05 274.9267140191596 274.9267140191596 274.9267140191596
 1.165625000000008e-05 272.4362155881731 272.4362155881731 272.4362155881731
 1.168750000000008e-05 251.2238516659901 251.2238516659901 251.2238516659901
 1.171875000000008e-05 228.8584053040144 228.8584053040144 228.8584053040144
 1.175000000000008e-05 212.8999700639023 212.8999700639023 212.8999700639023
 1.178125000000008e-05 202.4655088445283 202.4655088445283 202.4655088445283
 1.181250000000008e-05 185.8678034596937 185.8678034596937 185.8678034596937
 1.184375000000008e-05 174.8768627010186 174.8768627010186 174.8768627010186
 1.187500000000009e-05 160.4225613532268 160.4225613532268 160.4225613532268
 1.190625000000009e-05 145.3718733424617 145.3718733424617 145.3718733424617
 1.193750000000009e-05 141.435097795808 141.435097795808 141.435097795808
 1.196875000000009e-05 133.0757246902887 133.0757246902887 133.0757246902887
 1.200000000000009e-05 114.4519346473179 114.4519346473179 114.4519346473179
 1.203125000000009e-05 101.1752439216645 101.1752439216645 101.1752439216645
 1.206250000000009e-05 90.6234683131335 90.6234683131335 90.6234683131335
 1.209375000000009e-05 79.90005897598995 79.90005897598995 79.90005897598995
 1.212500000000009e-05 77.39802491407305 77.39802491407305 77.39802491407305
 1.215625000000009e-05 72.98930619417993 72.98930619417993 72.98930619417993
 1.218750000000009e-05 58.13463665829854 58.13463665829854 58.13463665829854
 1.221875000000009e-05 55.17994036896379 55.17994036896379 55.17994036896379
 1.225000000000009e-05 46.29787861404733 46.29787861404733 46.29787861404733
 1.22812500000001e-05 38.70257039383316 38.70257039383316 38.70257039383316
 1.23125000000001e-05 31.81617592939754 31.81617592939754 31.81617592939754
 1.23437500000001e-05 25.74419229099831 25.74419229099831 25.74419229099831
 1.23750000000001e-05 23.40532088157803 23.40532088157803 23.40532088157803
 1.24062500000001e-05 20.04819893924225 20.04819893924225 20.04819893924225
 1.24375000000001e-05 14.97004882693789 14.97004882693789 14.97004882693789
 1.24687500000001e-05 13.80411598287294 13.80411598287294 13.80411598287294
 1.25000000000001e-05 9.873237323309295 9.873237323309295 9.873237323309295
 1.25312500000001e-05 7.646726673939908 7.646726673939908 7.646726673939908
 1.25625000000001e-05 6.634430526710935 6.634430526710935 6.634430526710935
 1.25937500000001e-05 4.770075278312651 4.770075278312651 4.770075278312651
 1.26250000000001e-05 4.252542573486247 4.252542573486247 4.252542573486247
 1.26562500000001e-05 4.002388882597084 4.002388882597084 4.002388882597084
 1.268750000000011e-05 4.545316850008581 4.545316850008581 4.545316850008581
 1.271875000000011e-05 3.638650122139474 3.638650122139474 3.638650122139474
 1.275000000000011e-05 4.373896151457832 4.373896151457832 4.373896151457832
 1.278125000000011e-05 6.346327007268412 6.346327007268412 6.346327007268412
 1.281250000000011e-05 7.180286196951807 7.180286196951807 7.180286196951807
 1.284375000000011e-05 8.188610619846052 8.188610619846052 8.188610619846052
 1.287500000000011e-05 14.9280986811224 14.9280986811224 14.9280986811224
 1.290625000000011e-05 12.41516602125685 12.41516602125685 12.41516602125685
 1.293750000000011e-05 13.92747244179448 13.92747244179448 13.92747244179448
 1.296875000000011e-05 17.55878211152564 17.55878211152564 17.55878211152564
 1.300000000000011e-05 19.40475691646935 19.40475691646935 19.40475691646935
 1.303125000000011e-05 26.21475775442574 26.21475775442574 26.21475775442574
 1.306250000000011e-05 27.5407696296531 27.5407696296531 27.5407696296531
 1.309375000000011e-05 27.62107137041039 27.62107137041039 27.62107137041039
 1.312500000000012e-05 33.05914229199825 33.05914229199825 33.05914229199825
 1.315625000000012e-05 37.90401847137218 37.90401847137218 37.90401847137218
 1.318750000000012e-05 40.98285542527699 40.98285542527699 40.98285542527699
 1.321875000000012e-05 41.3098873678138 41.3098873678138 41.3098873678138
 1.325000000000012e-05 46.89103796836626 46.89103796836626 46.89103796836626
 1.328125000000012e-05 50.88457632289954 50.88457632289954 50.88457632289954
 1.331250000000012e-05 57.25319107095093 57.25319107095093 57.25319107095093
 1.334375000000012e-05 64.47897397420442 64.47897397420442 64.47897397420442
 1.337500000000012e-05 72.13891791266757 72.13891791266757 72.13891791266757
 1.340625000000012e-05 74.03207917581763 74.03207917581763 74.03207917581763
 1.343750000000012e-05 77.78570089266306 77.78570089266306 77.78570089266306
 1.346875000000012e-05 79.55436286102227 79.55436286102227 79.55436286102227
 1.350000000000012e-05 87.49741774583565 87.49741774583565 87.49741774583565
 1.353125000000013e-05 94.05454965935843 94.05454965935843 94.05454965935843
 1.356250000000013e-05 98.12661560371312 98.12661560371312 98.12661560371312
 1.359375000000013e-05 101.6611242193826 101.6611242193826 101.6611242193826
 1.362500000000013e-05 107.194335521199 107.194335521199 107.194335521199
 1.365625000000013e-05 110.4942507585538 110.4942507585538 110.4942507585538
 1.368750000000013e-05 116.1231398838187 116.1231398838187 116.1231398838187
 1.371875000000013e-05 117.450317143474 117.450317143474 117.450317143474
 1.375000000000013e-05 121.6333772624177 121.6333772624177 121.6333772624177
 1.378125000000013e-05 126.1925118621116 126.1925118621116 126.1925118621116
 1.381250000000013e-05 128.6056775073124 128.6056775073124 128.6056775073124
 1.384375000000013e-05 136.592727618242 136.592727618242 136.592727618242
 1.387500000000013e-05 140.056632106499 140.056632106499 140.056632106499
 1.390625000000013e-05 144.7414157584702 144.7414157584702 144.7414157584702
 1.393750000000014e-05 150.2196618838657 150.2196618838657 150.2196618838657
 1.396875000000014e-05 160.2127261247227 160.2127261247227 160.2127261247227
 1.400000000000014e-05 166.0291729863215 166.0291729863215 166.0291729863215
 1.403125000000014e-05 169.6501158041208 169.6501158041208 169.6501158041208
 1.406250000000014e-05 173.8789619227041 173.8789619227041 173.8789619227041
 1.409375000000014e-05 178.1213918455549 178.1213918455549 178.1213918455549
 1.412500000000014e-05 188.6862842139211 188.6862842139211 188.6862842139211
 1.415625000000014e-05 193.0831595349337 193.0831595349337 193.0831595349337
 1.418750000000014e-05 206.6358569800242 206.6358569800242 206.6358569800242
 1.421875000000014e-05 209.6863588639507 209.6863588639507 209.6863588639507
 1.425000000000014e-05 221.9693724798316 221.9693724798316 221.9693724798316
 1.428125000000014e-05 228.6250177553749 228.6250177553749 228.6250177553749
 1.431250000000014e-05 238.6334748125937 238.6334748125937 238.6334748125937
 1.434375000000015e-05 246.5179262232913 246.5179262232913 246.5179262232913
 1.437500000000015e-05 257.2422065376392 257.2422065376392 257.2422065376392
 1.440625000000015e-05 265.4184784311738 265.4184784311738 265.4184784311738
 1.443750000000015e-05 274.4547726622102 274.4547726622102 274.4547726622102
 1.446875000000015e-05 284.3773243513905 284.3773243513905 284.3773243513905
 1.450000000000015e-05 294.5442008668488 294.5442008668488 294.5442008668488
 1.453125000000015e-05 302.9175945474413 302.9175945474413 302.9175945474413
 1.456250000000015e-05 313.6180616742018 313.6180616742018 313.6180616742018
 1.459375000000015e-05 323.291953402329 323.291953402329 323.291953402329
 1.462500000000015e-05 334.3110173309145 334.3110173309145 334.3110173309145
 1.465625000000015e-05 343.3543715520812 343.3543715520812 343.3543715520812
 1.468750000000015e-05 355.2896020571771 355.2896020571771 355.2896020571771
 1.471875000000015e-05 364.9950629544729 364.9950629544729 364.9950629544729
 1.475000000000016e-05 375.933042185434 375.933042185434 375.933042185434
 1.478125000000016e-05 385.7507445391545 385.7507445391545 385.7507445391545
 1.481250000000016e-05 395.8196494345812 395.8196494345812 395.8196494345812
 1.484375000000016e-05 405.8324089050772 405.8324089050772 405.8324089050772
 1.487500000000016e-05 415.7409156943795 415.7409156943795 415.7409156943795
 1.490625000000016e-05 425.2157311892944 425.2157311892944 425.2157311892944
 1.493750000000016e-05 434.6816257888755 434.6816257888755 434.6816257888755
 1.496875000000016e-05 443.9659867636762 443.9659867636762 443.9659867636762
 1.500000000000016e-05 453.051554585157 453.051554585157 453.051554585157
 1.503125000000016e-05 461.9897060564054 461.9897060564054 461.9897060564054
 1.506250000000016e-05 470.5735681837917 470.5735681837917 470.5735681837917
 1.509375000000016e-05 478.2237194087446 478.2237194087446 478.2237194087446
 1.512500000000016e-05 486.9063947705656 486.9063947705656 486.9063947705656
 1.515625000000017e-05 494.5813059613523 494.5813059613523 494.5813059613523
 1.518750000000017e-05 501.5932327154539 501.5932327154539 501.5932327154539
 1.521875000000017e-05 508.0940163920926 508.0940163920926 508.0940163920926
 1.525000000000017e-05 515.7476385777023 515.7476385777023 515.7476385777023
 1.528125000000017e-05 522.6572279474178 522.6572279474178 522.6572279474178
 1.531250000000017e-05 528.2809515463028 528.2809515463028 528.2809515463028
 1.534375000000017e-05 532.9170990419029 532.9170990419029 532.9170990419029
 1.537500000000017e-05 540.5654764153962 540.5654764153962 540.5654764153962
 1.540625000000017e-05 546.1853361651933 546.1853361651933 546.1853361651933
 1.543750000000017e-05 551.3107886591815 551.3107886591815 551.3107886591815
 1.546875000000017e-05 550.4032366663488 550.4032366663488 550.4032366663488
 1.550000000000017e-05 549.0811269598685 549.0811269598685 549.0811269598685
 1.553125000000017e-05 549.0863427927154 549.0863427927154 549.0863427927154
 1.556250000000017e-05 552.4869638328737 552.4869638328737 552.4869638328737
 1.559375000000018e-05 553.9513779953987 553.9513779953987 553.9513779953987
 1.562500000000018e-05 557.2594037858887 557.2594037858887 557.2594037858887
 1.565625000000018e-05 552.3594452302459 552.3594452302459 552.3594452302459
 1.568750000000018e-05 557.4008843748562 557.4008843748562 557.4008843748562
 1.571875000000018e-05 558.2446204754733 558.2446204754733 558.2446204754733
 1.575000000000018e-05 548.7846255173677 548.7846255173677 548.7846255173677
 1.578125000000018e-05 555.4666120671126 555.4666120671126 555.4666120671126
 1.581250000000018e-05 547.4709887488809 547.4709887488809 547.4709887488809
 1.584375000000018e-05 538.5246042164799 538.5246042164799 538.5246042164799
 1.587500000000018e-05 536.565193672927 536.565193672927 536.565193672927
 1.590625000000018e-05 535.1759804796491 535.1759804796491 535.1759804796491
 1.593750000000018e-05 526.4245496102624 526.4245496102624 526.4245496102624
 1.596875000000018e-05 506.5729387215189 506.5729387215189 506.5729387215189
 1.600000000000019e-05 514.4962876098825 514.4962876098825 514.4962876098825
 1.603125000000019e-05 510.4464986002906 510.4464986002906 510.4464986002906
 1.606250000000019e-05 492.3229885648252 492.3229885648252 492.3229885648252
 1.609375000000019e-05 487.1710821826396 487.1710821826396 487.1710821826396
 1.612500000000019e-05 469.8188861121712 469.8188861121712 469.8188861121712
 1.615625000000019e-05 484.7988260521865 484.7988260521865 484.7988260521865
 1.618750000000019e-05 464.5737581552816 464.5737581552816 464.5737581552816
 1.621875000000019e-05 435.6161394043701 435.6161394043701 435.6161394043701
 1.625000000000019e-05 426.3573942967694 426.3573942967694 426.3573942967694
 1.628125000000019e-05 434.585219875374 434.585219875374 434.585219875374
 1.631250000000019e-05 420.6253067307622 420.6253067307622 420.6253067307622
 1.634375000000019e-05 405.5852291844713 405.5852291844713 405.5852291844713
 1.637500000000019e-05 407.2310392621548 407.2310392621548 407.2310392621548
 1.64062500000002e-05 385.0763473565547 385.0763473565547 385.0763473565547
 1.64375000000002e-05 365.9377748192955 365.9377748192955 365.9377748192955
 1.64687500000002e-05 355.9239140960328 355.9239140960328 355.9239140960328
 1.65000000000002e-05 340.6564020277823 340.6564020277823 340.6564020277823
 1.65312500000002e-05 327.0398046602749 327.0398046602749 327.0398046602749
 1.65625000000002e-05 305.0141459219315 305.0141459219315 305.0141459219315
 1.65937500000002e-05 279.8876714236775 279.8876714236775 279.8876714236775
 1.66250000000002e-05 278.6346638731523 278.6346638731523 278.6346638731523
 1.66562500000002e-05 258.0775705357428 258.0775705357428 258.0775705357428
 1.66875000000002e-05 249.2802863580673 249.2802863580673 249.2802863580673
 1.67187500000002e-05 242.5309905758689 242.5309905758689 242.5309905758689
 1.67500000000002e-05 215.7974244220251 215.7974244220251 215.7974244220251
 1.67812500000002e-05 195.4163158694687 195.4163158694687 195.4163158694687
 1.681250000000021e-05 188.0362051213233 188.0362051213233 188.0362051213233
 1.684375000000021e-05 165.1366467167804 165.1366467167804 165.1366467167804
 1.687500000000021e-05 163.1206674652904 163.1206674652904 163.1206674652904
 1.690625000000021e-05 155.8029143688381 155.8029143688381 155.8029143688381
 1.693750000000021e-05 141.1565370493203 141.1565370493203 141.1565370493203
 1.696875000000021e-05 124.7707975896743 124.7707975896743 124.7707975896743
 1.700000000000021e-05 113.4427054873196 113.4427054873196 113.4427054873196
 1.703125000000021e-05 97.35348570973126 97.35348570973126 97.35348570973126
 1.706250000000021e-05 93.05900631605832 93.05900631605832 93.05900631605832
 1.709375000000021e-05 79.83484484062187 79.83484484062187 79.83484484062187
 1.712500000000021e-05 72.99512789302003 72.99512789302003 72.99512789302003
 1.715625000000021e-05 62.81824866318188 62.81824866318188 62.81824866318188
 1.718750000000021e-05 60.54826301836615 60.54826301836615 60.54826301836615
 1.721875000000022e-05 49.13497234609557 49.13497234609557 49.13497234609557
 1.725000000000022e-05 39.4556154573073 39.4556154573073 39.4556154573073
 1.728125000000022e-05 39.42985461054614 39.42985461054614 39.42985461054614
 1.731250000000022e-05 34.58299913655406 34.58299913655406 34.58299913655406
 1.734375000000022e-05 30.91806661555718 30.91806661555718 30.91806661555718
 1.737500000000022e-05 27.41555370846659 27.41555370846659 27.41555370846659
 1.740625000000022e-05 21.09512664744287 21.09512664744287 21.09512664744287
 1.743750000000022e-05 17.98755387101763 17.98755387101763 17.98755387101763
 1.746875000000022e-05 14.32062015767264 14.32062015767264 14.32062015767264
 1.750000000000022e-05 11.10675049684022 11.10675049684022 11.10675049684022
 1.753125000000022e-05 8.374067429655751 8.374067429655751 8.374067429655751
 1.756250000000022e-05 6.630930621960624 6.630930621960624 6.630930621960624
 1.759375000000022e-05 6.134933896268794 6.134933896268794 6.134933896268794
 1.762500000000023e-05 5.045604539664695 5.045604539664695 5.045604539664695
 1.765625000000023e-05 4.134252441270643 4.134252441270643 4.134252441270643
 1.768750000000023e-05 4.548617787706299 4.548617787706299 4.548617787706299
 1.771875000000023e-05 4.611122259045496 4.611122259045496 4.611122259045496
 1.775000000000023e-05 5.116580381058839 5.116580381058839 5.116580381058839
 1.778125000000023e-05 6.796659713783137 6.796659713783137 6.796659713783137
 1.781250000000023e-05 7.264028410364691 7.264028410364691 7.264028410364691
 1.784375000000023e-05 11.57938771262295 11.57938771262295 11.57938771262295
 1.787500000000023e-05 13.27800328857778 13.27800328857778 13.27800328857778
 1.790625000000023e-05 16.37095364983299 16.37095364983299 16.37095364983299
 1.793750000000023e-05 19.90955535898889 19.90955535898889 19.90955535898889
 1.796875000000023e-05 18.80723749826491 18.80723749826491 18.80723749826491
 1.800000000000023e-05 21.19960782399898 21.19960782399898 21.19960782399898
 1.803125000000023e-05 26.70647182711008 26.70647182711008 26.70647182711008
 1.806250000000024e-05 27.78941641748408 27.78941641748408 27.78941641748408
 1.809375000000024e-05 31.43449445160933 31.43449445160933 31.43449445160933
 1.812500000000024e-05 36.11936434005472 36.11936434005472 36.11936434005472
 1.815625000000024e-05 44.48726741251451 44.48726741251451 44.48726741251451
 1.818750000000024e-05 50.31987548185738 50.31987548185738 50.31987548185738
 1.821875000000024e-05 54.29460682941196 54.29460682941196 54.29460682941196
 1.825000000000024e-05 56.37533901711822 56.37533901711822 56.37533901711822
 1.828125000000024e-05 56.90329246524411 56.90329246524411 56.90329246524411
 1.831250000000024e-05 64.83002489294644 64.83002489294644 64.83002489294644
 1.834375000000024e-05 68.30990669524317 68.30990669524317 68.30990669524317
 1.837500000000024e-05 72.01520576369887 72.01520576369887 72.01520576369887
 1.840625000000024e-05 79.07393968217529 79.07393968217529 79.07393968217529
 1.843750000000024e-05 82.10737206142117 82.10737206142117 82.10737206142117
 1.846875000000025e-05 84.87188150846708 84.87188150846708 84.87188150846708
 1.850000000000025e-05 86.54547150099293 86.54547150099293 86.54547150099293
 1.853125000000025e-05 90.52607816298286 90.52607816298286 90.52607816298286
 1.856250000000025e-05 93.48237764544452 93.48237764544452 93.48237764544452
 1.859375000000025e-05 98.23333058707711 98.23333058707711 98.23333058707711
 1.862500000000025e-05 100.0326940993206 100.0326940993206 100.0326940993206
 1.865625000000025e-05 105.0622291811301 105.0622291811301 105.0622291811301
 1.868750000000025e-05 109.4200649669898 109.4200649669898 109.4200649669898
 1.871875000000025e-05 116.1423025480846 116.1423025480846 116.1423025480846
 1.875000000000025e-05 124.7193613708506 124.7193613708506 124.7193613708506
 1.878125000000025e-05 132.3664537525399 132.3664537525399 132.3664537525399
 1.881250000000025e-05 137.1760962082288 137.1760962082288 137.1760962082288
 1.884375000000025e-05 142.5926619422879 142.5926619422879 142.5926619422879
 1.887500000000026e-05 140.5341736649644 140.5341736649644 140.5341736649644
 1.890625000000026e-05 153.4407400945241 153.4407400945241 153.4407400945241
 1.893750000000026e-05 156.5424428907646 156.5424428907646 156.5424428907646
 1.896875000000026e-05 166.212222411186 166.212222411186 166.212222411186
 1.900000000000026e-05 171.9258404337607 171.9258404337607 171.9258404337607
 1.903125000000026e-05 173.9437363545409 173.9437363545409 173.9437363545409
 1.906250000000026e-05 183.7747726669997 183.7747726669997 183.7747726669997
 1.909375000000026e-05 191.3525096285829 191.3525096285829 191.3525096285829
 1.912500000000026e-05 203.0373242038634 203.0373242038634 203.0373242038634
 1.915625000000026e-05 205.8957252840646 205.8957252840646 205.8957252840646
 1.918750000000026e-05 207.0273608927745 207.0273608927745 207.0273608927745
 1.921875000000026e-05 214.5256485744015 214.5256485744015 214.5256485744015
 1.925000000000026e-05 224.4272995417068 224.4272995417068 224.4272995417068
 1.928125000000027e-05 233.8996019810491 233.8996019810491 233.8996019810491
 1.931250000000027e-05 242.3615913270395 242.3615913270395 242.3615913270395
 1.934375000000027e-05 251.1145582825135 251.1145582825135 251.1145582825135
 1.937500000000027e-05 261.4274014772299 261.4274014772299 261.4274014772299
 1.940625000000027e-05 271.8748579965256 271.8748579965256 271.8748579965256
 1.943750000000027e-05 284.2228852076067 284.2228852076067 284.2228852076067
 1.946875000000027e-05 290.4964124766201 290.4964124766201 290.4964124766201
 1.950000000000027e-05 299.7071607933163 299.7071607933163 299.7071607933163
 1.953125000000027e-05 306.458168847225 306.458168847225 306.458168847225
 1.956250000000027e-05 316.3740784630929 316.3740784630929 316.3740784630929
 1.959375000000027e-05 327.0124372912722 327.0124372912722 327.0124372912722
 1.962500000000027e-05 336.6289432408996 336.6289432408996 336.6289432408996
 1.965625000000027e-05 347.6326441372424 347.6326441372424 347.6326441372424
 1.968750000000028e-05 358.1761391436842 358.1761391436842 358.1761391436842
 1.971875000000028e-05 369.6211710766735 369.6211710766735 369.6211710766735
 1.975000000000028e-05 380.6481669189664 380.6481669189664 380.6481669189664
 1.978125000000028e-05 391.2921123955171 391.2921123955171 391.2921123955171
 1.981250000000028e-05 401.8199888849178 401.8199888849178 401.8199888849178
 1.984375000000028e-05 411.404704038442 411.404704038442 411.404704038442
 1.987500000000028e-05 421.0895146150969 421.0895146150969 421.0895146150969
 1.990625000000028e-05 430.7083952882419 430.7083952882419 430.7083952882419
 1.993750000000028e-05 440.2049134687702 440.2049134687702 440.2049134687702
 1.996875000000028e-05 449.4726003258307 449.4726003258307 449.4726003258307
 2.000000000000028e-05 458.6113985568942 458.6113985568942 458.6113985568942


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_JL_Homog_Halved.csv <==
 0 0 0 0
 6.250000000000001e-08 64.33458821352174 64.33458821352174 64.33458821352174
 1.25e-07 123.915127635894 123.915127635894 123.915127635894
 1.875000000000001e-07 168.965000887938 168.965000887938 168.965000887938
 2.500000000000001e-07 208.144072384624 208.144072384624 208.144072384624
 3.125000000000001e-07 245.0727472969629 245.0727472969629 245.0727472969629
 3.750000000000002e-07 274.4632303157278 274.4632303157278 274.4632303157278
 4.375000000000002e-07 301.9867009332011 301.9867009332011 301.9867009332011
 5.000000000000002e-07 326.8926010144149 326.8926010144149 326.8926010144149
 5.625000000000002e-07 352.2264687960114 352.2264687960114 352.2264687960114
 6.250000000000003e-07 369.7828421640995 369.7828421640995 369.7828421640995
 6.875000000000003e-07 388.3733382813452 388.3733382813452 388.3733382813452
 7.500000000000003e-07 401.2846372126736 401.2846372126736 401.2846372126736
 8.125000000000004e-07 408.5365929538174 408.5365929538174 408.5365929538174
 8.750000000000004e-07 406.48815543101 406.48815543101 406.48815543101
 9.375000000000004e-07 402.967376642341 402.967376642341 402.967376642341
 1e-06 419.8707024904598 419.8707024904598 419.8707024904598
 1.0625e-06 403.7388376335279 403.7388376335279 403.7388376335279
 1.125e-06 395.1588339007409 395.1588339007409 395.1588339007409
 1.1875e-06 387.1109446381328 387.1109446381328 387.1109446381328
 1.25e-06 380.2661657894789 380.2661657894789 380.2661657894789
 1.3125e-06 356.0413955945074 356.0413955945074 356.0413955945074
 1.374999999999999e-06 343.4378292783621 343.4378292783621 343.4378292783621
 1.437499999999999e-06 317.810677753578 317.810677753578 317.810677753578
 1.499999999999999e-06 306.7642963197823 306.7642963197823 306.7642963197823
 1.562499999999999e-06 282.1035092215491 282.1035092215491 282.1035092215491
 1.624999999999999e-06 244.3863080141593 244.3863080141593 244.3863080141593
 1.687499999999998e-06 215.7679197869793 215.7679197869793 215.7679197869793
 1.749999999999998e-06 196.9029384227255 196.9029384227255 196.9029384227255
 1.812499999999998e-06 166.743668433995 166.743668433995 166.743668433995
 1.874999999999998e-06 149.5207325509162 149.5207325509162 149.5207325509162
 1.937499999999998e-06 121.852959905041 121.852959905041 121.852959905041
 1.999999999999998e-06 105.499688955495 105.499688955495 105.499688955495
 2.062499999999998e-06 90.74019372235733 90.74019372235733 90.74019372235733
 2.124999999999997e-06 67.18360617924289 67.18360617924289 67.18360617924289
 2.187499999999997e-06 57.34677701015953 57.34677701015953 57.34677701015953
 2.249999999999997e-06 47.86177104314314 47.86177104314314 47.86177104314314
 2.312499999999997e-06 29.3666469856359 29.3666469856359 29.3666469856359
 2.374999999999997e-06 26.68498366110068 26.68498366110068 26.68498366110068
 2.437499999999997e-06 15.25162287821865 15.25162287821865 15.25162287821865
 2.499999999999996e-06 8.740546624388791 8.740546624388791 8.740546624388791
 2.562499999999996e-06 5.434905051848001 5.434905051848001 5.434905051848001
 2.624999999999996e-06 4.057452083926548 4.057452083926548 4.057452083926548
 2.687499999999996e-06 3.835355285092878 3.835355285092878 3.835355285092878
 2.749999999999996e-06 4.502135032598555 4.502135032598555 4.502135032598555
 2.812499999999996e-06 9.71090302848196 9.71090302848196 9.71090302848196
 2.874999999999995e-06 14.46884173397807 14.46884173397807 14.46884173397807
 2.937499999999995e-06 15.78556599376668 15.78556599376668 15.78556599376668
 2.999999999999995e-06 25.41779097009283 25.41779097009283 25.41779097009283
 3.062499999999995e-06 30.29345558324744 30.29345558324744 30.29345558324744
 3.124999999999995e-06 38.48111328758994 38.48111328758994 38.48111328758994
 3.187499999999994e-06 55.08051587533572 55.08051587533572 55.08051587533572
 3.249999999999994e-06 58.67927524787419 58.67927524787419 58.67927524787419
 3.312499999999994e-06 64.36491634529905 64.36491634529905 64.36491634529905
 3.374999999999994e-06 65.66398392880735 65.66398392880735 65.66398392880735
 3.437499999999994e-06 74.89543891819299 74.89543891819299 74.89543891819299
 3.499999999999994e-06 85.88048995070912 85.88048995070912 85.88048995070912
 3.562499999999993e-06 92.90298819205181 92.90298819205181 92.90298819205181
 3.624999999999993e-06 107.6908473478665 107.6908473478665 107.6908473478665
 3.687499999999993e-06 118.7285424604662 118.7285424604662 118.7285424604662
 3.749999999999993e-06 122.9758869097943 122.9758869097943 122.9758869097943
 3.812499999999993e-06 135.3679866255811 135.3679866255811 135.3679866255811
 3.874999999999993e-06 147.0280696624381 147.0280696624381 147.0280696624381
 3.937499999999992e-06 157.3844354288591 157.3844354288591 157.3844354288591
 3.999999999999992e-06 168.6823112307737 168.6823112307737 168.6823112307737
 4.062499999999992e-06 180.3967097444139 180.3967097444139 180.3967097444139
 4.124999999999992e-06 192.6663036290457 192.6663036290457 192.6663036290457
 4.187499999999992e-06 213.8468901878346 213.8468901878346 213.8468901878346
 4.249999999999991e-06 228.414867189639 228.414867189639 228.414867189639
 4.312499999999991e-06 244.2549121719098 244.2549121719098 244.2549121719098
 4.374999999999991e-06 261.4435604448574 261.4435604448574 261.4435604448574
 4.437499999999991e-06 283.294003830332 283.294003830332 283.294003830332
 4.499999999999991e-06 297.9464707805535 297.9464707805535 297.9464707805535
 4.562499999999991e-06 319.8491907527864 319.8491907527864 319.8491907527864
 4.62499999999999e-06 339.2308178595925 339.2308178595925 339.2308178595925
 4.68749999999999e-06 359.6808906924232 359.6808906924232 359.6808906924232
 4.74999999999999e-06 382.2392561028915 382.2392561028915 382.2392561028915
 4.81249999999999e-06 401.7418452909421 401.7418452909421 401.7418452909421
 4.87499999999999e-06 422.1229539474524 422.1229539474524 422.1229539474524
 4.93749999999999e-06 441.2570176927697 441.2570176927697 441.2570176927697
 4.999999999999989e-06 459.7857174407137 459.7857174407137 459.7857174407137
 5.062499999999989e-06 477.2352654786242 477.2352654786242 477.2352654786242
 5.124999999999989e-06 493.3473901752412 493.3473901752412 493.3473901752412
 5.187499999999989e-06 509.0166843129891 509.0166843129891 509.0166843129891
 5.249999999999989e-06 521.812147566527 521.812147566527 521.812147566527
 5.312499999999989e-06 536.3901032007434 536.3901032007434 536.3901032007434
 5.374999999999988e-06 540.964193482068 540.964193482068 540.964193482068
 5.437499999999988e-06 546.3975419721214 546.3975419721214 546.3975419721214
 5.499999999999988e-06 551.6330102897972 551.6330102897972 551.6330102897972
 5.562499999999988e-06 555.6598371140161 555.6598371140161 555.6598371140161
 5.624999999999988e-06 560.1911587326344 560.1911587326344 560.1911587326344
 5.687499999999987e-06 558.8060820463032 558.8060820463032 558.8060820463032
 5.749999999999987e-06 560.4738706978297 560.4738706978297 560.4738706978297
 5.812499999999987e-06 564.2854700543249 564.2854700543249 564.2854700543249
 5.874999999999987e-06 546.70276607353 546.70276607353 546.70276607353
 5.937499999999987e-06 531.9704091074713 531.9704091074713 531.9704091074713
 5.999999999999987e-06 516.6410122434165 516.6410122434165 516.6410122434165
 6.062499999999986e-06 499.2887517355422 499.2887517355422 499.2887517355422
 6.124999999999986e-06 487.941893145186 487.941893145186 487.941893145186
 6.187499999999986e-06 457.2395538984759 457.2395538984759 457.2395538984759
 6.249999999999986e-06 433.6910716904256 433.6910716904256 433.6910716904256
 6.312499999999986e-06 408.7204788673134 408.7204788673134 408.7204788673134
 6.374999999999986e-06 388.1894382508431 388.1894382508431 388.1894382508431
 6.437499999999985e-06 353.8637721210135 353.8637721210135 353.8637721210135
 6.499999999999985e-06 349.7903854192085 349.7903854192085 349.7903854192085
 6.562499999999985e-06 305.171782144353 305.171782144353 305.171782144353
 6.624999999999985e-06 269.3314441185771 269.3314441185771 269.3314441185771
 6.687499999999985e-06 236.7008028449332 236.7008028449332 236.7008028449332
 6.749999999999985e-06 208.7005493924853 208.7005493924853 208.7005493924853
 6.812499999999984e-06 179.6964287276037 179.6964287276037 179.6964287276037
 6.874999999999984e-06 158.0928549800527 158.0928549800527 158.0928549800527
 6.937499999999984e-06 128.1553751631062 128.1553751631062 128.1553751631062
 6.999999999999984e-06 108.8520212527417 108.8520212527417 108.8520212527417
 7.062499999999984e-06 86.28947565015271 86.28947565015271 86.28947565015271
 7.124999999999983e-06 62.21748457072735 62.21748457072735 62.21748457072735
 7.187499999999983e-06 48.50350791685983 48.50350791685983 48.50350791685983
 7.249999999999983e-06 41.98878183549058 41.98878183549058 41.98878183549058
 7.312499999999983e-06 28.28941915106434 28.28941915106434 28.28941915106434
 7.374999999999983e-06 20.26633720624581 20.26633720624581 20.26633720624581
 7.437499999999983e-06 12.58221158759774 12.58221158759774 12.58221158759774
 7.499999999999982e-06 8.114041081142966 8.114041081142966 8.114041081142966
 7.562499999999982e-06 5.317583833658743 5.317583833658743 5.317583833658743
 7.624999999999982e-06 3.824751326320423 3.824751326320423 3.824751326320423
 7.687499999999984e-06 4.057264541009591 4.057264541009591 4.057264541009591
 7.749999999999985e-06 6.017921648072552 6.017921648072552 6.017921648072552
 7.812499999999987e-06 8.498317285582804 8.498317285582804 8.498317285582804
 7.874999999999988e-06 13.69709819649057 13.69709819649057 13.69709819649057
 7.93749999999999e-06 13.74763906820647 13.74763906820647 13.74763906820647
 7.999999999999991e-06 23.38584687437708 23.38584687437708 23.38584687437708
 8.062499999999993e-06 32.3074946731475 32.3074946731475 32.3074946731475
 8.124999999999994e-06 38.47987150212581 38.47987150212581 38.47987150212581
 8.187499999999996e-06 47.28805267890941 47.28805267890941 47.28805267890941
 8.249999999999997e-06 50.91401563949783 50.91401563949783 50.91401563949783
 8.312499999999999e-06 65.68913308372083 65.68913308372083 65.68913308372083
 8.375e-06 72.07619352560332 72.07619352560332 72.07619352560332
 8.437500000000002e-06 78.05100281709765 78.05100281709765 78.05100281709765
 8.500000000000003e-06 89.57755055677126 89.57755055677126 89.57755055677126
 8.562500000000005e-06 97.94436833149078 97.94436833149078 97.94436833149078
 8.625000000000006e-06 106.8252565219049 106.8252565219049 106.8252565219049
 8.687500000000008e-06 113.9333635639971 113.9333635639971 113.9333635639971
 8.750000000000009e-06 119.9154238834404 119.9154238834404 119.9154238834404
 8.812500000000011e-06 127.4315953567241 127.4315953567241 127.4315953567241
 8.875000000000012e-06 142.5870322444802 142.5870322444802 142.5870322444802
 8.937500000000014e-06 149.3270836762261 149.3270836762261 149.3270836762261
 9.000000000000015e-06 159.6768385143706 159.6768385143706 159.6768385143706
 9.062500000000017e-06 178.6976537590531 178.6976537590531 178.6976537590531
 9.125000000000019e-06 190.9611616189774 190.9611616189774 190.9611616189774
 9.18750000000002e-06 208.406966403016 208.406966403016 208.406966403016
 9.250000000000022e-06 217.7176119651513 217.7176119651513 217.7176119651513
 9.312500000000023e-06 236.4520796527233 236.4520796527233 236.4520796527233
 9.375000000000025e-06 259.9556860091578 259.9556860091578 259.9556860091578
 9.437500000000026e-06 280.4997436897046 280.4997436897046 280.4997436897046
 9.500000000000028e-06 298.0737126748203 298.0737126748203 298.0737126748203
 9.562500000000029e-06 314.7117747328012 314.7117747328012 314.7117747328012
 9.625000000000031e-06 335.7968910738261 335.7968910738261 335.7968910738261
 9.687500000000032e-06 355.4657339427665 355.4657339427665 355.4657339427665
 9.750000000000034e-06 376.6754917912891 376.6754917912891 376.6754917912891
 9.812500000000035e-06 396.258003489326 396.258003489326 396.258003489326
 9.875000000000037e-06 416.0317216111789 416.0317216111789 416.0317216111789
 9.937500000000038e-06 435.0927076376067 435.0927076376067 435.0927076376067
 1.000000000000004e-05 453.6209595939155 453.6209595939155 453.6209595939155
 1.006250000000004e-05 471.1036551522619 471.1036551522619 471.1036551522619
 1.012500000000004e-05 487.0769162591935 487.0769162591935 487.0769162591935
 1.018750000000004e-05 502.6910140129681 502.6910140129681 502.6910140129681
 1.025000000000005e-05 517.2352483746807 517.2352483746807 517.2352483746807
 1.031250000000005e-05 528.3042221110059 528.3042221110059 528.3042221110059
 1.037500000000005e-05 540.2825676327067 540.2825676327067 540.2825676327067
 1.043750000000005e-05 545.0227167020821 545.0227167020821 545.0227167020821
 1.050000000000005e-05 550.7318702582251 550.7318702582251 550.7318702582251
 1.056250000000005e-05 559.6588024289691 559.6588024289691 559.6588024289691
 1.062500000000005e-05 565.2327776948919 565.2327776948919 565.2327776948919
 1.068750000000006e-05 565.5609764066013 565.5609764066013 565.5609764066013
 1.075000000000006e-05 560.8299155671397 560.8299155671397 560.8299155671397
 1.081250000000006e-05 551.6086658054359 551.6086658054359 551.6086658054359
 1.087500000000006e-05 551.8600111328404 551.8600111328404 551.8600111328404
 1.093750000000006e-05 528.3409528058659 528.3409528058659 528.3409528058659
 1.100000000000006e-05 506.1804581776419 506.1804581776419 506.1804581776419
 1.106250000000007e-05 495.2457181619788 495.2457181619788 495.2457181619788
 1.112500000000007e-05 481.4394552880686 481.4394552880686 481.4394552880686
 1.118750000000007e-05 465.6832966444368 465.6832966444368 465.6832966444368
 1.125000000000007e-05 442.10485220566 442.10485220566 442.10485220566
 1.131250000000007e-05 419.0950569725239 419.0950569725239 419.0950569725239
 1.137500000000007e-05 396.9654698556009 396.9654698556009 396.9654698556009
 1.143750000000007e-05 373.9205303287462 373.9205303287462 373.9205303287462
 1.150000000000008e-05 354.2517268505204 354.2517268505204 354.2517268505204
 1.156250000000008e-05 305.6155367530455 305.6155367530455 305.6155367530455
 1.162500000000008e-05 274.9267140191596 274.9267140191596 274.9267140191596
 1.168750000000008e-05 251.2238516659901 251.2238516659901 251.2238516659901
 1.175000000000008e-05 212.8999700639023 212.8999700639023 212.8999700639023
 1.181250000000008e-05 185.8678034596937 185.8678034596937 185.8678034596937
 1.187500000000009e-05 160.4225613532268 160.4225613532268 160.4225613532268
 1.193750000000009e-05 141.435097795808 141.435097795808 141.435097795808
 1.200000000000009e-05 114.4519346473179 114.4519346473179 114.4519346473179
 1.206250000000009e-05 90.6234683131335 90.6234683131335 90.6234683131335
 1.212500000000009e-05 77.39802491407305 77.39802491407305 77.39802491407305
 1.218750000000009e-05 58.13463665829854 58.13463665829854 58.13463665829854
 1.225000000000009e-05 46.29787861404733 46.29787861404733 46.29787861404733
 1.23125000000001e-05 31.81617592939754 31.81617592939754 31.81617592939754
 1.23750000000001e-05 23.40532088157803 23.40532088157803 23.40532088157803
 1.24375000000001e-05 14.97004882693789 14.97004882693789 14.97004882693789
 1.25000000000001e-05 9.873237323309295 9.873237323309295 9.873237323309295
 1.25625000000001e-05 6.634430526710935 6.634430526710935 6.634430526710935
 1.26250000000001e-05 4.252542573486247 4.252542573486247 4.252542573486247
 1.268750000000011e-05 4.545316850008581 4.545316850008581 4.545316850008581
 1.275000000000011e-05 4.373896151457832 4.373896151457832 4.373896151457832
 1.281250000000011e-05 7.180286196951807 7.180286196951807 7.180286196951807
 1.287500000000011e-05 14.9280986811224 14.9280986811224 14.9280986811224
 1.293750000000011e-05 13.92747244179448 13.92747244179448 13.92747244179448
 1.300000000000011e-05 19.40475691646935 19.40475691646935 19.40475691646935
 1.306250000000011e-05 27.5407696296531 27.5407696296531 27.5407696296531
 1.312500000000012e-05 33.05914229199825 33.05914229199825 33.05914229199825
 1.318750000000012e-05 40.98285542527699 40.98285542527699 40.98285542527699
 1.325000000000012e-05 46.89103796836626 46.89103796836626 46.89103796836626
 1.331250000000012e-05 57.25319107095093 57.25319107095093 57.25319107095093
 1.337500000000012e-05 72.13891791266757 72.13891791266757 72.13891791266757
 1.343750000000012e-05 77.78570089266306 77.78570089266306 77.78570089266306
 1.350000000000012e-05 87.49741774583565 87.49741774583565 87.49741774583565
 1.356250000000013e-05 98.12661560371312 98.12661560371312 98.12661560371312
 1.362500000000013e-05 107.194335521199 107.194335521199 107.194335521199
 1.368750000000013e-05 116.1231398838187 116.1231398838187 116.1231398838187
 1.375000000000013e-05 121.6333772624177 121.6333772624177 121.6333772624177
 1.381250000000013e-05 128.6056775073124 128.6056775073124 128.6056775073124
 1.387500000000013e-05 140.056632106499 140.056632106499 140.056632106499
 1.393750000000014e-05 150.2196618838657 150.2196618838657 150.2196618838657
 1.400000000000014e-05 166.0291729863215 166.0291729863215 166.0291729863215
 1.406250000000014e-05 173.8789619227041 173.8789619227041 173.8789619227041
 1.412500000000014e-05 188.6862842139211 188.6862842139211 188.6862842139211
 1.418750000000014e-05 206.6358569800242 206.6358569800242 206.6358569800242
 1.425000000000014e-05 221.9693724798316 221.9693724798316 221.9693724798316
 1.431250000000014e-05 238.6334748125937 238.6334748125937 238.6334748125937
 1.437500000000015e-05 257.2422065376392 257.2422065376392 257.2422065376392
 1.443750000000015e-05 274.4547726622102 274.4547726622102 274.4547726622102
 1.450000000000015e-05 294.5442008668488 294.5442008668488 294.5442008668488
 1.456250000000015e-05 313.6180616742018 313.6180616742018 313.6180616742018
 1.462500000000015e-05 334.3110173309145 334.3110173309145 334.3110173309145
 1.468750000000015e-05 355.2896020571771 355.2896020571771 355.2896020571771
 1.475000000000016e-05 375.933042185434 375.933042185434 375.933042185434
 1.481250000000016e-05 395.8196494345812 395.8196494345812 395.8196494345812
 1.487500000000016e-05 415.7409156943795 415.7409156943795 415.7409156943795
 1.493750000000016e-05 434.6816257888755 434.6816257888755 434.6816257888755
 1.500000000000016e-05 453.051554585157 453.051554585157 453.051554585157
 1.506250000000016e-05 470.5735681837917 470.5735681837917 470.5735681837917
 1.512500000000016e-05 486.9063947705656 486.9063947705656 486.9063947705656
 1.518750000000017e-05 501.5932327154539 501.5932327154539 501.5932327154539
 1.525000000000017e-05 515.7476385777023 515.7476385777023 515.7476385777023
 1.531250000000017e-05 528.2809515463028 528.2809515463028 528.2809515463028
 1.537500000000017e-05 540.5654764153962 540.5654764153962 540.5654764153962
 1.543750000000017e-05 551.3107886591815 551.3107886591815 551.3107886591815
 1.550000000000017e-05 549.0811269598685 549.0811269598685 549.0811269598685
 1.556250000000017e-05 552.4869638328737 552.4869638328737 552.4869638328737
 1.562500000000018e-05 557.2594037858887 557.2594037858887 557.2594037858887
 1.568750000000018e-05 557.4008843748562 557.4008843748562 557.4008843748562
 1.575000000000018e-05 548.7846255173677 548.7846255173677 548.7846255173677
 1.581250000000018e-05 547.4709887488809 547.4709887488809 547.4709887488809
 1.587500000000018e-05 536.565193672927 536.565193672927 536.565193672927
 1.593750000000018e-05 526.4245496102624 526.4245496102624 526.4245496102624
 1.600000000000019e-05 514.4962876098825 514.4962876098825 514.4962876098825
 1.606250000000019e-05 492.3229885648252 492.3229885648252 492.3229885648252
 1.612500000000019e-05 469.8188861121712 469.8188861121712 469.8188861121712
 1.618750000000019e-05 464.5737581552816 464.5737581552816 464.5737581552816
 1.625000000000019e-05 426.3573942967694 426.3573942967694 426.3573942967694
 1.631250000000019e-05 420.6253067307622 420.6253067307622 420.6253067307622
 1.637500000000019e-05 407.2310392621548 407.2310392621548 407.2310392621548
 1.64375000000002e-05 365.9377748192955 365.9377748192955 365.9377748192955
 1.65000000000002e-05 340.6564020277823 340.6564020277823 340.6564020277823
 1.65625000000002e-05 305.0141459219315 305.0141459219315 305.0141459219315
 1.66250000000002e-05 278.6346638731523 278.6346638731523 278.6346638731523
 1.66875000000002e-05 249.2802863580673 249.2802863580673 249.2802863580673
 1.67500000000002e-05 215.7974244220251 215.7974244220251 215.7974244220251
 1.681250000000021e-05 188.0362051213233 188.0362051213233 188.0362051213233
 1.687500000000021e-05 163.1206674652904 163.1206674652904 163.1206674652904
 1.693750000000021e-05 141.1565370493203 141.1565370493203 141.1565370493203
 1.700000000000021e-05 113.4427054873196 113.4427054873196 113.4427054873196
 1.706250000000021e-05 93.05900631605832 93.05900631605832 93.05900631605832
 1.712500000000021e-05 72.99512789302003 72.99512789302003 72.99512789302003
 1.718750000000021e-05 60.54826301836615 60.54826301836615 60.54826301836615
 1.725000000000022e-05 39.4556154573073 39.4556154573073 39.4556154573073
 1.731250000000022e-05 34.58299913655406 34.58299913655406 34.58299913655406
 1.737500000000022e-05 27.41555370846659 27.41555370846659 27.41555370846659
 1.743750000000022e-05 17.98755387101763 17.98755387101763 17.98755387101763
 1.750000000000022e-05 11.10675049684022 11.10675049684022 11.10675049684022
 1.756250000000022e-05 6.630930621960624 6.630930621960624 6.630930621960624
 1.762500000000023e-05 5.045604539664695 5.045604539664695 5.045604539664695
 1.768750000000023e-05 4.548617787706299 4.548617787706299 4.548617787706299
 1.775000000000023e-05 5.116580381058839 5.116580381058839 5.116580381058839
 1.781250000000023e-05 7.264028410364691 7.264028410364691 7.264028410364691
 1.787500000000023e-05 13.27800328857778 13.27800328857778 13.27800328857778
 1.793750000000023e-05 19.90955535898889 19.90955535898889 19.90955535898889
 1.800000000000023e-05 21.19960782399898 21.19960782399898 21.19960782399898
 1.806250000000024e-05 27.78941641748408 27.78941641748408 27.78941641748408
 1.812500000000024e-05 36.11936434005472 36.11936434005472 36.11936434005472
 1.818750000000024e-05 50.31987548185738 50.31987548185738 50.31987548185738
 1.825000000000024e-05 56.37533901711822 56.37533901711822 56.37533901711822
 1.831250000000024e-05 64.83002489294644 64.83002489294644 64.83002489294644
 1.837500000000024e-05 72.01520576369887 72.01520576369887 72.01520576369887
 1.843750000000024e-05 82.10737206142117 82.10737206142117 82.10737206142117
 1.850000000000025e-05 86.54547150099293 86.54547150099293 86.54547150099293
 1.856250000000025e-05 93.48237764544452 93.48237764544452 93.48237764544452
 1.862500000000025e-05 100.0326940993206 100.0326940993206 100.0326940993206
 1.868750000000025e-05 109.4200649669898 109.4200649669898 109.4200649669898
 1.875000000000025e-05 124.7193613708506 124.7193613708506 124.7193613708506
 1.881250000000025e-05 137.1760962082288 137.1760962082288 137.1760962082288
 1.887500000000026e-05 140.5341736649644 140.5341736649644 140.5341736649644
 1.893750000000026e-05 156.5424428907646 156.5424428907646 156.5424428907646
 1.900000000000026e-05 171.9258404337607 171.9258404337607 171.9258404337607
 1.906250000000026e-05 183.7747726669997 183.7747726669997 183.7747726669997
 1.912500000000026e-05 203.0373242038634 203.0373242038634 203.0373242038634
 1.918750000000026e-05 207.0273608927745 207.0273608927745 207.0273608927745
 1.925000000000026e-05 224.4272995417068 224.4272995417068 224.4272995417068
 1.931250000000027e-05 242.3615913270395 242.3615913270395 242.3615913270395
 1.937500000000027e-05 261.4274014772299 261.4274014772299 261.4274014772299
 1.943750000000027e-05 284.2228852076067 284.2228852076067 284.2228852076067
 1.950000000000027e-05 299.7071607933163 299.7071607933163 299.7071607933163
 1.956250000000027e-05 316.3740784630929 316.3740784630929 316.3740784630929
 1.962500000000027e-05 336.6289432408996 336.6289432408996 336.6289432408996
 1.968750000000028e-05 358.1761391436842 358.1761391436842 358.1761391436842
 1.975000000000028e-05 380.6481669189664 380.6481669189664 380.6481669189664
 1.981250000000028e-05 401.8199888849178 401.8199888849178 401.8199888849178
 1.987500000000028e-05 421.0895146150969 421.0895146150969 421.0895146150969
 1.993750000000028e-05 440.2049134687702 440.2049134687702 440.2049134687702
 2.000000000000028e-05 458.6113985568942 458.6113985568942 458.6113985568942


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_MP_Integral.csv <==
 3.125000000000001e-08 18378.89210083592
 6.250000000000001e-08 36769.42890635268
 9.375000000000002e-08 55129.54772421705
 1.25e-07 73421.29438618795
 1.5625e-07 91610.66285548192
 1.875000000000001e-07 109665.6592093162
 2.187500000000001e-07 127563.0555811058
 2.500000000000001e-07 145267.8322323392
 2.812500000000001e-07 162757.389731502
 3.125000000000001e-07 180005.1604253219
 3.437500000000001e-07 196989.8461407017
 3.750000000000002e-07 213684.1701344711
 4.062500000000002e-07 230042.5537692423
 4.375000000000002e-07 246052.6963547425
 4.687500000000002e-07 261702.3838573549
 5.000000000000002e-07 276942.4728948688
 5.312500000000002e-07 291742.5253315049
 5.625000000000002e-07 306185.7937179162
 5.937500000000002e-07 320078.9750282392
 6.250000000000003e-07 333604.3225267696
 6.562500000000003e-07 346456.0454680212
 6.875000000000003e-07 358824.5278132558
 7.187500000000003e-07 370828.543944277
 7.500000000000003e-07 381928.4443537458
 7.812500000000004e-07 392788.6583821435
 8.125000000000004e-07 402821.0924704521
 8.437500000000004e-07 412387.6285649127
 8.750000000000004e-07 421351.6265836485
 9.062500000000004e-07 429559.5593093808
 9.375000000000004e-07 437253.2180600706
 9.687500000000005e-07 444333.2494080437
 1e-06 449966.068049052
 1.03125e-06 455812.0960720151
 1.0625e-06 460759.2357668426
 1.09375e-06 464356.1462823243
 1.125e-06 469322.5617728921
 1.15625e-06 471029.3006537741
 1.1875e-06 472357.6444449828
 1.21875e-06 473971.7054538743
 1.25e-06 474600.1044804474
 1.28125e-06 474396.7964103309
 1.3125e-06 474101.6802985403
 1.343749999999999e-06 471673.7764823256
 1.374999999999999e-06 470079.3538921075
 1.406249999999999e-06 466824.738479196
 1.437499999999999e-06 463128.4050346846
 1.468749999999999e-06 458186.4895406895
 1.499999999999999e-06 453483.7861910554
 1.531249999999999e-06 447738.1334488242
 1.562499999999999e-06 440969.2845164336
 1.593749999999999e-06 433665.4825080596
 1.624999999999999e-06 426462.7136929591
 1.656249999999999e-06 417270.4905960491
 1.687499999999998e-06 408817.2263438034
 1.718749999999998e-06 398752.3538238019
 1.749999999999998e-06 387431.449183785
 1.781249999999998e-06 377268.1114522133
 1.812499999999998e-06 365721.3012920459
 1.843749999999998e-06 353049.459810456
 1.874999999999998e-06 341053.7253417713
 1.906249999999998e-06 327538.2045831196
 1.937499999999998e-06 314610.8601716649
 1.968749999999998e-06 299974.9535324321
 1.999999999999998e-06 284658.2782189882
 2.031249999999998e-06 270843.3768876154
 2.062499999999998e-06 254220.0152815669
 2.093749999999998e-06 239653.8680779796
 2.124999999999997e-06 222609.0287140576
 2.156249999999997e-06 205310.8366686314
 2.187499999999997e-06 189540.9125000741
 2.218749999999997e-06 171959.4470273881
 2.249999999999997e-06 154491.0102532242
 2.281249999999997e-06 137651.6434598635
 2.312499999999997e-06 120104.3399512775
 2.343749999999997e-06 101945.5144470474
 2.374999999999997e-06 82805.54213074096
 2.406249999999997e-06 65246.49626732568
 2.437499999999997e-06 46724.91474547699
 2.468749999999996e-06 28101.61105148638
 2.499999999999996e-06 10265.49739386555
 2.531249999999996e-06 -9098.65692653334
 2.562499999999996e-06 -27363.66043509753
 2.593749999999996e-06 -45458.91171191335
 2.624999999999996e-06 -64544.49524462087
 2.656249999999996e-06 -82132.26515275704
 2.687499999999996e-06 -100245.8803155036
 2.718749999999996e-06 -118240.4694268318
 2.749999999999996e-06 -135967.6505343101
 2.781249999999996e-06 -152772.1313675532
 2.812499999999996e-06 -170456.2352617358
 2.843749999999995e-06 -187446.9881015017
 2.874999999999995e-06 -204199.4629067223
 2.906249999999995e-06 -220700.7130122169
 2.937499999999995e-06 -237023.8521368234
 2.968749999999995e-06 -252193.116980743
 2.999999999999995e-06 -267090.5915430675
 3.031249999999995e-06 -282493.711531612
 3.062499999999995e-06 -297285.155058236
 3.093749999999995e-06 -310707.4680352416
 3.124999999999995e-06 -324560.6166031982
 3.156249999999995e-06 -337008.5426448533
 3.187499999999994e-06 -349418.5930240524
 3.218749999999994e-06 -361959.7282454576
 3.249999999999994e-06 -372782.812812672
 3.281249999999994e-06 -383689.0405581027
 3.312499999999994e-06 -393469.5804650228
 3.343749999999994e-06 -403376.9894417865
 3.374999999999994e-06 -412292.2333267848
 3.406249999999994e-06 -420514.6045996948
 3.437499999999994e-06 -427884.0911115552
 3.468749999999994e-06 -434319.6225276395
 3.499999999999994e-06 -440861.3391774565
 3.531249999999994e-06 -447024.5380779758
 3.562499999999993e-06 -450908.0519588148
 3.593749999999993e-06 -455672.5256189799
 3.624999999999993e-06 -458957.5578986234
 3.656249999999993e-06 -461841.3000477392
 3.687499999999993e-06 -464223.4702541319
 3.718749999999993e-06 -465366.9082576205
 3.749999999999993e-06 -465868.5557597175
 3.781249999999993e-06 -465359.4800215998
 3.812499999999993e-06 -464532.411885353
 3.843749999999993e-06 -462862.8743463181
 3.874999999999993e-06 -460670.7309502836
 3.906249999999992e-06 -456987.3046864567
 3.937499999999992e-06 -454462.0277569916
 3.968749999999992e-06 -449464.0165049463
 3.999999999999992e-06 -444258.737016767
 4.031249999999992e-06 -438204.8738239605
 4.062499999999992e-06 -431341.4707393573
 4.093749999999992e-06 -424603.94591543
 4.124999999999992e-06 -416488.2762450781
 4.156249999999992e-06 -408130.917581665
 4.187499999999992e-06 -398378.6822471493
 4.218749999999992e-06 -389223.1145439273
 4.249999999999991e-06 -378888.3438191984
 4.281249999999991e-06 -367719.2855171213
 4.312499999999991e-06 -355911.6909628574
 4.343749999999991e-06 -343659.2525076586
 4.374999999999991e-06 -331312.4148642077
 4.406249999999991e-06 -318001.0859993565
 4.437499999999991e-06 -304635.6990749727
 4.468749999999991e-06 -290355.1100908357
 4.499999999999991e-06 -275997.0216812795
 4.531249999999991e-06 -260624.8715179766
 4.562499999999991e-06 -245251.8485985645
 4.593749999999991e-06 -229566.8583956397
 4.62499999999999e-06 -213333.7238269869
 4.65624999999999e-06 -196798.5119631605
 4.68749999999999e-06 -179838.9708389594
 4.71874999999999e-06 -162820.3219327263
 4.74999999999999e-06 -145369.6190998758
 4.78124999999999e-06 -127786.9615282724
 4.81249999999999e-06 -109997.1428949469
 4.84374999999999e-06 -92005.13524821367
 4.87499999999999e-06 -73878.70825431055
 4.90624999999999e-06 -55624.54658608264
 4.93749999999999e-06 -37278.93838900679
 4.968749999999989e-06 -18857.42378992475
 4.999999999999989e-06 -405.3303936209506
 5.031249999999989e-06 18050.9670512774
 5.062499999999989e-06 36482.44453703958
 5.093749999999989e-06 54870.16762763752
 5.124999999999989e-06 73203.31863380322
 5.156249999999989e-06 91370.90670262541
 5.187499999999989e-06 109491.9343537372
 5.218749999999989e-06 127359.6079732723
 5.249999999999989e-06 145087.638289253
 5.281249999999989e-06 162589.0583581957
 5.312499999999989e-06 179857.5805327342
 5.343749999999988e-06 196944.9219360002
 5.374999999999988e-06 213333.7193657605
 5.406249999999988e-06 229904.4699897417
 5.437499999999988e-06 245813.6867289377
 5.468749999999988e-06 261722.048770391
 5.499999999999988e-06 277047.9168726451
 5.531249999999988e-06 291805.3135948206
 5.562499999999988e-06 306037.9043133004
 5.593749999999988e-06 319972.5532461645
 5.624999999999988e-06 333374.315438234
 5.656249999999988e-06 346510.7856755428
 5.687499999999987e-06 358868.4167929864
 5.718749999999987e-06 371015.355720941
 5.749999999999987e-06 382224.4207208295
 5.781249999999987e-06 393016.8336331472
 5.812499999999987e-06 403005.3861482197
 5.843749999999987e-06 412146.4852802088
 5.874999999999987e-06 420561.6446033202
 5.906249999999987e-06 429139.818432885
 5.937499999999987e-06 437731.7530642524
 5.968749999999987e-06 444211.9440108632
 5.999999999999987e-06 451241.9552240774
 6.031249999999987e-06 455650.5401597237
 6.062499999999986e-06 460798.7246950569
 6.093749999999986e-06 464415.2820304299
 6.124999999999986e-06 467684.304586515
 6.156249999999986e-06 470672.9322110239
 6.187499999999986e-06 473540.9299453775
 6.218749999999986e-06 474396.9055130497
 6.249999999999986e-06 474458.793459358
 6.281249999999986e-06 474057.0371798165
 6.312499999999986e-06 473886.2184136674
 6.343749999999986e-06 472191.1592750658
 6.374999999999986e-06 469263.9430568807
 6.406249999999985e-06 467570.4532266189
 6.437499999999985e-06 462914.9253709337
 6.468749999999985e-06 458028.4570509039
 6.499999999999985e-06 453256.0749768033
 6.531249999999985e-06 447814.9673750104
 6.562499999999985e-06 442108.9808014351
 6.593749999999985e-06 434766.1598503885
 6.624999999999985e-06 425206.5259229065
 6.656249999999985e-06 418115.5357225823
 6.687499999999985e-06 407865.0155604172
 6.718749999999985e-06 399287.4364669351
 6.749999999999985e-06 387629.7619699879
 6.781249999999984e-06 376083.2585911197
 6.812499999999984e-06 365592.2679781897
 6.843749999999984e-06 353699.6198784047
 6.874999999999984e-06 341531.5586819573
 6.906249999999984e-06 326246.278832836
 6.937499999999984e-06 315287.1882646753
 6.968749999999984e-06 300528.2727580318
 6.999999999999984e-06 285858.269756907
 7.031249999999984e-06 270195.6159979028
 7.062499999999984e-06 254477.047229378
 7.093749999999984e-06 239069.2966386579
 7.124999999999983e-06 223074.0665888131
 7.156249999999983e-06 206083.2679445612
 7.187499999999983e-06 189535.9124190179
 7.218749999999983e-06 171002.2997760864
 7.249999999999983e-06 154349.1382779955
 7.281249999999983e-06 136867.4312634817
 7.312499999999983e-06 119473.8371575303
 7.343749999999983e-06 102291.8637226312
 7.374999999999983e-06 83807.30621115677
 7.406249999999983e-06 65943.31371567951
 7.437499999999983e-06 48311.08976032846
 7.468749999999982e-06 28486.31297716397
 7.499999999999982e-06 9175.982828835642
 7.531249999999982e-06 -9321.786381034326
 7.562499999999982e-06 -28597.09533045138
 7.593749999999982e-06 -46318.24825840162
 7.624999999999982e-06 -62850.01414930045
 7.656249999999983e-06 -81425.5192081983
 7.687499999999984e-06 -100028.6575256604
 7.718749999999984e-06 -118697.9970326965
 7.749999999999985e-06 -134710.4037826074
 7.781249999999986e-06 -153432.7916878649
 7.812499999999987e-06 -171566.1679597833
 7.843749999999987e-06 -187404.3681115352
 7.874999999999988e-06 -203264.4788355491
 7.906249999999989e-06 -221498.717446446
 7.93749999999999e-06 -236804.5868429861
 7.96874999999999e-06 -253076.5883187967
 7.999999999999991e-06 -267186.1469003899
 8.031249999999992e-06 -283867.5071693957
 8.062499999999993e-06 -296802.0076484067
 8.093749999999993e-06 -310488.9777581461
 8.124999999999994e-06 -324183.0408673261
 8.156249999999995e-06 -335707.2004527749
 8.187499999999996e-06 -350605.6257194744
 8.218749999999996e-06 -361079.9815408497
 8.249999999999997e-06 -372129.4427770702
 8.281249999999998e-06 -383375.6596584927
 8.312499999999999e-06 -395813.3262148331
 8.34375e-06 -403214.5151289126
 8.375e-06 -411499.416200035
 8.406250000000001e-06 -419890.4644755984
 8.437500000000002e-06 -427944.1249634482
 8.468750000000003e-06 -434617.4874705243
 8.500000000000003e-06 -441015.7568900393
 8.531250000000004e-06 -447044.6729915783
 8.562500000000005e-06 -450222.0672510926
 8.593750000000006e-06 -456247.9584885386
 8.625000000000006e-06 -458803.5103648561
 8.656250000000007e-06 -461493.9640709435
 8.687500000000008e-06 -462187.3885006112
 8.718750000000009e-06 -463429.0541523037
 8.750000000000009e-06 -466469.1690114074
 8.78125000000001e-06 -464320.8868161969
 8.812500000000011e-06 -465906.6025088155
 8.843750000000012e-06 -462403.5996059001
 8.875000000000012e-06 -461556.4368019601
 8.906250000000013e-06 -457215.6269648251
 8.937500000000014e-06 -455614.5263609343
 8.968750000000015e-06 -449944.0468830852
 9.000000000000015e-06 -444504.0473425459
 9.031250000000016e-06 -438362.2618355141
 9.062500000000017e-06 -430606.2617659755
 9.093750000000018e-06 -425154.6854052828
 9.125000000000019e-06 -416536.3931961436
 9.156250000000019e-06 -408075.7088038721
 9.18750000000002e-06 -399695.3111475359
 9.218750000000021e-06 -388765.771578282
 9.250000000000022e-06 -377854.7268220762
 9.281250000000022e-06 -367529.0304542908
 9.312500000000023e-06 -355824.7183642955
 9.343750000000024e-06 -343875.5089113446
 9.375000000000025e-06 -331631.5896969699
 9.406250000000025e-06 -318079.3702807889
 9.437500000000026e-06 -304096.8058436475
 9.468750000000027e-06 -290208.6405311987
 9.500000000000028e-06 -276029.0508274011
 9.531250000000028e-06 -260856.9264655271
 9.562500000000029e-06 -245259.2012462165
 9.59375000000003e-06 -228828.6019634957
 9.625000000000031e-06 -213515.6285837613
 9.656250000000031e-06 -196942.344986759
 9.687500000000032e-06 -179854.9777688256
 9.718750000000033e-06 -162655.7210135124
 9.750000000000034e-06 -145510.4091810386
 9.781250000000034e-06 -127867.4178827701
 9.812500000000035e-06 -110082.7457098694
 9.843750000000036e-06 -92012.60102698139
 9.875000000000037e-06 -73888.42498880326
 9.906250000000038e-06 -55632.37893412764
 9.937500000000038e-06 -37272.3855435012
 9.968750000000039e-06 -18855.35670612519
 1.000000000000004e-05 -377.8544171787581
 1.003125000000004e-05 18054.7996458718
 1.006250000000004e-05 36493.26972720621
 1.009375000000004e-05 54869.45881994872
 1.012500000000004e-05 73216.71346626889
 1.015625000000004e-05 91403.25956363439
 1.018750000000004e-05 109491.2884277761
 1.021875000000005e-05 127369.9084600029
 1.025000000000005e-05 145013.0607165412
 1.028125000000005e-05 162454.1009765076
 1.031250000000005e-05 179803.6236826443
 1.034375000000005e-05 196834.0936497911
 1.037500000000005e-05 213513.2392942462
 1.040625000000005e-05 230158.0645508433
 1.043750000000005e-05 245960.5637074586
 1.046875000000005e-05 261547.8049244882
 1.050000000000005e-05 277362.9563580282
 1.053125000000005e-05 291964.0616356564
 1.056250000000005e-05 306091.9097948158
 1.059375000000005e-05 320084.45459249
 1.062500000000005e-05 333416.7207726508
 1.065625000000006e-05 347052.6209224864
 1.068750000000006e-05 358236.4355018771
 1.071875000000006e-05 370013.7659303199
 1.075000000000006e-05 382722.6967124876
 1.078125000000006e-05 392188.4999475111
 1.081250000000006e-05 403248.3460928285
 1.084375000000006e-05 411014.6038409952
 1.087500000000006e-05 420910.8550599288
 1.090625000000006e-05 429122.636129853
 1.093750000000006e-05 436346.9661024095
 1.096875000000006e-05 443417.5203117083
 1.100000000000006e-05 449420.9830016097
 1.103125000000006e-05 455043.0891680296
 1.106250000000007e-05 460375.0420014506
 1.109375000000007e-05 464142.5744143765
 1.112500000000007e-05 468239.2075534207
 1.115625000000007e-05 471104.7721498451
 1.118750000000007e-05 472366.3065959163
 1.121875000000007e-05 475636.0204195269
 1.125000000000007e-05 474571.8520245132
 1.128125000000007e-05 473673.0052235618
 1.131250000000007e-05 474159.8524410254
 1.134375000000007e-05 471465.5572905177
 1.137500000000007e-05 469756.3084835869
 1.140625000000007e-05 467347.0073890293
 1.143750000000007e-05 463251.1987917398
 1.146875000000008e-05 458182.3734443193
 1.150000000000008e-05 452219.2088448624
 1.153125000000008e-05 447277.4804002345
 1.156250000000008e-05 441428.2321942743
 1.159375000000008e-05 434421.5859028993
 1.162500000000008e-05 426155.513765285
 1.165625000000008e-05 416133.5381062555
 1.168750000000008e-05 408331.1967675904
 1.171875000000008e-05 399937.5780332388
 1.175000000000008e-05 389455.1184131745
 1.178125000000008e-05 377821.2539009385
 1.181250000000008e-05 365980.8796237552
 1.184375000000008e-05 353761.8284338152
 1.187500000000009e-05 340725.1007676313
 1.190625000000009e-05 328702.1157183153
 1.193750000000009e-05 312766.163098965
 1.196875000000009e-05 300974.4172204152
 1.200000000000009e-05 285971.0245119948
 1.203125000000009e-05 270214.4475773636
 1.206250000000009e-05 253491.569417383
 1.209375000000009e-05 239126.8817506815
 1.212500000000009e-05 222906.8030540427
 1.215625000000009e-05 205702.9039189038
 1.218750000000009e-05 189702.2151599676
 1.221875000000009e-05 171632.0816841834
 1.225000000000009e-05 154566.6727753848
 1.22812500000001e-05 138690.0859928801
 1.23125000000001e-05 119486.5485438813
 1.23437500000001e-05 101105.6736186634
 1.23750000000001e-05 82280.41042272879
 1.24062500000001e-05 65623.8393600807
 1.24375000000001e-05 46401.35187240639
 1.24687500000001e-05 26984.02032631612
 1.25000000000001e-05 10489.71158704157
 1.25312500000001e-05 -7954.858766955277
 1.25625000000001e-05 -28162.96820531171
 1.25937500000001e-05 -45324.98454307253
 1.26250000000001e-05 -64236.09132482448
 1.26562500000001e-05 -82198.003447369
 1.268750000000011e-05 -100197.14496648
 1.271875000000011e-05 -117791.2074623297
 1.275000000000011e-05 -135187.8522409671
 1.278125000000011e-05 -153059.4598861301
 1.281250000000011e-05 -169100.3443597347
 1.284375000000011e-05 -186807.0784603404
 1.287500000000011e-05 -203641.2358291055
 1.290625000000011e-05 -220682.4468971945
 1.293750000000011e-05 -235876.2937730167
 1.296875000000011e-05 -252654.0105313291
 1.300000000000011e-05 -267373.0430220915
 1.303125000000011e-05 -282349.2744540307
 1.306250000000011e-05 -296146.2603379699
 1.309375000000011e-05 -311753.8958469016
 1.312500000000012e-05 -325915.820481799
 1.315625000000012e-05 -337498.4284101673
 1.318750000000012e-05 -348914.5451024895
 1.321875000000012e-05 -361651.6679811577
 1.325000000000012e-05 -372592.0408380734
 1.328125000000012e-05 -384179.9564281708
 1.331250000000012e-05 -392272.8305186999
 1.334375000000012e-05 -401644.6131131029
 1.337500000000012e-05 -411840.5439301574
 1.340625000000012e-05 -421186.495595586
 1.343750000000012e-05 -427778.7848809938
 1.346875000000012e-05 -436087.4436396981
 1.350000000000012e-05 -440728.3881894476
 1.353125000000013e-05 -447954.272269518
 1.356250000000013e-05 -450706.4625347292
 1.359375000000013e-05 -456239.6019192185
 1.362500000000013e-05 -458884.982369291
 1.365625000000013e-05 -460241.3923824272
 1.368750000000013e-05 -463915.6872629948
 1.371875000000013e-05 -466389.3021549856
 1.375000000000013e-05 -466177.0729381372
 1.378125000000013e-05 -466497.8826003463
 1.381250000000013e-05 -464026.1281619045
 1.384375000000013e-05 -462745.7798352683
 1.387500000000013e-05 -461234.5546951436
 1.390625000000013e-05 -458686.6477031714
 1.393750000000014e-05 -454652.2191160766
 1.396875000000014e-05 -449914.220591679
 1.400000000000014e-05 -443171.8691425733
 1.403125000000014e-05 -438469.8906665618
 1.406250000000014e-05 -431404.5914476466
 1.409375000000014e-05 -425329.0774510811
 1.412500000000014e-05 -416524.6335539394
 1.415625000000014e-05 -409191.0321948971
 1.418750000000014e-05 -398795.976715396
 1.421875000000014e-05 -388967.4397751191
 1.425000000000014e-05 -377869.780435516
 1.428125000000014e-05 -367924.7993796491
 1.431250000000014e-05 -356351.6038058088
 1.434375000000015e-05 -344582.5640797433
 1.437500000000015e-05 -331470.7996698973
 1.440625000000015e-05 -318159.52891476
 1.443750000000015e-05 -304763.0645677857
 1.446875000000015e-05 -290399.2021224246
 1.450000000000015e-05 -275369.4786346729
 1.453125000000015e-05 -260867.041609466
 1.456250000000015e-05 -245189.5937774531
 1.459375000000015e-05 -229338.8303339164
 1.462500000000015e-05 -213218.1347654889
 1.465625000000015e-05 -196739.757218211
 1.468750000000015e-05 -180194.0921747606
 1.471875000000015e-05 -162795.1583755526
 1.475000000000016e-05 -145499.5546280082
 1.478125000000016e-05 -127805.8672441113
 1.481250000000016e-05 -110054.2308765494
 1.484375000000016e-05 -92031.03125973098
 1.487500000000016e-05 -73876.80016688671
 1.490625000000016e-05 -55631.17043113057
 1.493750000000016e-05 -37268.35811602425
 1.496875000000016e-05 -18859.32262027418
 1.500000000000016e-05 -401.5617397953092
 1.503125000000016e-05 18054.33372542308
 1.506250000000016e-05 36496.30844566542
 1.509375000000016e-05 54907.44019880152
 1.512500000000016e-05 73162.35171879163
 1.515625000000017e-05 91350.74990178358
 1.518750000000017e-05 109540.5596900869
 1.521875000000017e-05 127412.8216489877
 1.525000000000017e-05 145091.4507225662
 1.528125000000017e-05 162543.7935227205
 1.531250000000017e-05 180025.2962256056
 1.534375000000017e-05 196698.8241594215
 1.537500000000017e-05 213674.9286777771
 1.540625000000017e-05 230228.363404162
 1.543750000000017e-05 246215.5697277911
 1.546875000000017e-05 261389.8576428342
 1.550000000000017e-05 277242.9622370529
 1.553125000000017e-05 291990.9784598918
 1.556250000000017e-05 306248.9009529809
 1.559375000000018e-05 320120.2658672556
 1.562500000000018e-05 333779.8177991011
 1.565625000000018e-05 346956.2446794144
 1.568750000000018e-05 358238.9051422846
 1.571875000000018e-05 370096.6885385234
 1.575000000000018e-05 381436.8959520794
 1.578125000000018e-05 392202.90576611
 1.581250000000018e-05 402880.3846935225
 1.584375000000018e-05 413039.9683612866
 1.587500000000018e-05 420974.5943007481
 1.590625000000018e-05 429205.9652569141
 1.593750000000018e-05 437260.0911919388
 1.596875000000018e-05 445558.7291739496
 1.600000000000019e-05 449938.3254291113
 1.603125000000019e-05 455501.1402889654
 1.606250000000019e-05 461348.4269278779
 1.609375000000019e-05 464156.5345504993
 1.612500000000019e-05 469106.6437631535
 1.615625000000019e-05 470186.3841064448
 1.618750000000019e-05 472068.5047564446
 1.621875000000019e-05 473175.1775013116
 1.625000000000019e-05 475636.3372551983
 1.628125000000019e-05 474172.1024352386
 1.631250000000019e-05 473815.5987011614
 1.634375000000019e-05 471981.7648920501
 1.637500000000019e-05 468371.3851791736
 1.64062500000002e-05 465688.8745932743
 1.64375000000002e-05 464231.0316350597
 1.64687500000002e-05 457787.0341499358
 1.65000000000002e-05 453555.0539601004
 1.65312500000002e-05 446925.6415529058
 1.65625000000002e-05 440729.5743261641
 1.65937500000002e-05 434352.2178708159
 1.66250000000002e-05 425599.521303425
 1.66562500000002e-05 417667.2931130518
 1.66875000000002e-05 407168.0767516003
 1.67187500000002e-05 398044.486359318
 1.67500000000002e-05 389432.1884899546
 1.67812500000002e-05 377697.9279165349
 1.681250000000021e-05 366246.2793169211
 1.684375000000021e-05 353045.5568603094
 1.687500000000021e-05 339466.9884617086
 1.690625000000021e-05 326412.5389953326
 1.693750000000021e-05 313640.5063725343
 1.696875000000021e-05 299845.3725314526
 1.700000000000021e-05 285181.2893558416
 1.703125000000021e-05 270785.8077231689
 1.706250000000021e-05 255339.3977151185
 1.709375000000021e-05 239802.3898404949
 1.712500000000021e-05 223118.7448043985
 1.715625000000021e-05 206933.0763313704
 1.718750000000021e-05 188096.3891854468
 1.721875000000022e-05 173325.7471004402
 1.725000000000022e-05 155227.3537661309
 1.728125000000022e-05 135810.5472732807
 1.731250000000022e-05 120025.5522217806
 1.734375000000022e-05 101772.4392850426
 1.737500000000022e-05 83497.62922529406
 1.740625000000022e-05 65451.17827693705
 1.743750000000022e-05 46618.62557379493
 1.746875000000022e-05 27412.65822003582
 1.750000000000022e-05 9150.665076466832
 1.753125000000022e-05 -8079.037517101066
 1.756250000000022e-05 -28132.29503815107
 1.759375000000022e-05 -46665.11478994624
 1.762500000000023e-05 -63840.68174225261
 1.765625000000023e-05 -82297.18734255066
 1.768750000000023e-05 -99076.06152671135
 1.771875000000023e-05 -117832.5742590243
 1.775000000000023e-05 -136108.083077968
 1.778125000000023e-05 -153452.390307228
 1.781250000000023e-05 -170878.1711284611
 1.784375000000023e-05 -187407.968785753
 1.787500000000023e-05 -204426.3004077303
 1.790625000000023e-05 -220277.5376030158
 1.793750000000023e-05 -236512.6144945824
 1.796875000000023e-05 -252877.5968042797
 1.800000000000023e-05 -267844.261805075
 1.803125000000023e-05 -282704.1039748639
 1.806250000000024e-05 -297175.1144640583
 1.809375000000024e-05 -310995.5956588949
 1.812500000000024e-05 -324331.1155720607
 1.815625000000024e-05 -336661.7126342829
 1.818750000000024e-05 -349344.0389855669
 1.821875000000024e-05 -361341.732001373
 1.825000000000024e-05 -372473.5431362577
 1.828125000000024e-05 -383731.1786593118
 1.831250000000024e-05 -393310.7428595185
 1.834375000000024e-05 -403505.5554104474
 1.837500000000024e-05 -410875.8690048507
 1.840625000000024e-05 -420504.0177870344
 1.843750000000024e-05 -427667.4910437672
 1.846875000000025e-05 -435343.0448168431
 1.850000000000025e-05 -440683.1344488105
 1.853125000000025e-05 -445738.4121966639
 1.856250000000025e-05 -452295.9670615167
 1.859375000000025e-05 -455892.0950194063
 1.862500000000025e-05 -458799.8194059152
 1.865625000000025e-05 -462630.5394127864
 1.868750000000025e-05 -463956.4628107338
 1.871875000000025e-05 -465084.0998140327
 1.875000000000025e-05 -465761.4832356464
 1.878125000000025e-05 -465205.6592460747
 1.881250000000025e-05 -465049.1459631167
 1.884375000000025e-05 -462368.4000806239
 1.887500000000026e-05 -461035.2106434369
 1.890625000000026e-05 -457741.5851245662
 1.893750000000026e-05 -454572.4814678402
 1.896875000000026e-05 -449101.3635700517
 1.900000000000026e-05 -444535.9654236689
 1.903125000000026e-05 -438193.8872897324
 1.906250000000026e-05 -432023.7635035359
 1.909375000000026e-05 -424445.2771842451
 1.912500000000026e-05 -416352.5634087143
 1.915625000000026e-05 -408531.0549714345
 1.918750000000026e-05 -398906.8339487099
 1.921875000000026e-05 -388673.486732978
 1.925000000000026e-05 -378925.6310846801
 1.928125000000027e-05 -367638.3955494481
 1.931250000000027e-05 -355817.3540437549
 1.934375000000027e-05 -344016.1390789639
 1.937500000000027e-05 -331478.8610071345
 1.940625000000027e-05 -318269.2742671766
 1.943750000000027e-05 -304419.5625330388
 1.946875000000027e-05 -290383.7295105379
 1.950000000000027e-05 -275907.5085714549
 1.953125000000027e-05 -261775.5258551495
 1.956250000000027e-05 -245263.8988283377
 1.959375000000027e-05 -229512.1229955857
 1.962500000000027e-05 -213257.1519149572
 1.965625000000027e-05 -196795.4344961253
 1.968750000000028e-05 -179908.2747045876
 1.971875000000028e-05 -162800.0577528653
 1.975000000000028e-05 -145408.4096228307
 1.978125000000028e-05 -127804.8678180839
 1.981250000000028e-05 -109993.1207908158
 1.984375000000028e-05 -92009.93202568238
 1.987500000000028e-05 -73886.02883795435
 1.990625000000028e-05 -55617.73845279782
 1.993750000000028e-05 -37272.0073983303
 1.996875000000028e-05 -18857.93242623454
 2.000000000000028e-05 -405.4226752279398


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_U_Macro.csv <==
 3.125000000000001e-08 375547.5710591708
 6.250000000000001e-08 750013.3808670628
 9.375000000000002e-08 1124189.697502634
 1.25e-07 1497933.26233225
 1.5625e-07 1871099.001380511
 1.875000000000001e-07 2243544.795817061
 2.187500000000001e-07 2615125.123186956
 2.500000000000001e-07 2985689.196442633
 2.812500000000001e-07 3355116.371561946
 3.125000000000001e-07 3723234.896207702
 3.437500000000001e-07 4089929.63190034
 3.750000000000002e-07 4455046.244365161
 4.062500000000002e-07 4818445.079554608
 4.375000000000002e-07 5179973.355481908
 4.687500000000002e-07 5539519.127697257
 5.000000000000002e-07 5896935.668609388
 5.312500000000002e-07 6252060.767638297
 5.625000000000002e-07 6604795.380235827
 5.937500000000002e-07 6954969.821381398
 6.250000000000003e-07 7302470.502038117
 6.562500000000003e-07 7647100.009897955
 6.875000000000003e-07 7988859.71297723
 7.187500000000003e-07 8327527.9171897
 7.500000000000003e-07 8662941.240028238
 7.812500000000004e-07 8995092.386066169
 8.125000000000004e-07 9323699.441549143
 8.437500000000004e-07 9648712.865526441
 8.750000000000004e-07 9970055.930332106
 9.062500000000004e-07 10287503.72425205
 9.375000000000004e-07 10601033.83811344
 9.687500000000005e-07 10910421.84331874
 1e-06 11215682.44709008
 1.03125e-06 11516581.76807257
 1.0625e-06 11813028.40588837
 1.09375e-06 12104951.28681922
 1.125e-06 12392099.90457243
 1.15625e-06 12674622.92855849
 1.1875e-06 12952226.00559797
 1.21875e-06 13224786.35402587
 1.25e-06 13492262.54133549
 1.28125e-06 13754515.02500354
 1.3125e-06 14011512.31830019
 1.343749999999999e-06 14263084.60021006
 1.374999999999999e-06 14509133.30883159
 1.406249999999999e-06 14749632.02322173
 1.437499999999999e-06 14984430.04445841
 1.468749999999999e-06 15213435.72581091
 1.499999999999999e-06 15436572.77915941
 1.531249999999999e-06 15653739.31413555
 1.562499999999999e-06 15864977.1168618
 1.593749999999999e-06 16069978.36837097
 1.624999999999999e-06 16268805.45994444
 1.656249999999999e-06 16461444.46246471
 1.687499999999998e-06 16647695.52288936
 1.718749999999998e-06 16827491.20691035
 1.749999999999998e-06 17000741.83761804
 1.781249999999998e-06 17167561.60545441
 1.812499999999998e-06 17327765.43551168
 1.843749999999998e-06 17481229.87181613
 1.874999999999998e-06 17627885.43463508
 1.906249999999998e-06 17767866.75837346
 1.937499999999998e-06 17900954.6948378
 1.968749999999998e-06 18027201.36515779
 1.999999999999998e-06 18146400.40002987
 2.031249999999998e-06 18258603.47354983
 2.062499999999998e-06 18363881.95830128
 2.093749999999998e-06 18461973.0979728
 2.124999999999997e-06 18553025.41073623
 2.156249999999997e-06 18636879.82406611
 2.187499999999997e-06 18713531.19994542
 2.218749999999997e-06 18782987.33906905
 2.249999999999997e-06 18845223.45722021
 2.281249999999997e-06 18900140.53235462
 2.312499999999997e-06 18947829.28179024
 2.343749999999997e-06 18988143.56481601
 2.374999999999997e-06 19021182.54038527
 2.406249999999997e-06 19046933.59363613
 2.437499999999997e-06 19065304.4449815
 2.468749999999996e-06 19076325.93780856
 2.499999999999996e-06 19079983.20727443
 2.531249999999996e-06 19076280.32402238
 2.562499999999996e-06 19065246.67579458
 2.593749999999996e-06 19046828.7076236
 2.624999999999996e-06 19021111.29058363
 2.656249999999996e-06 18988020.43018315
 2.687499999999996e-06 18947623.3864705
 2.718749999999996e-06 18899933.71777987
 2.749999999999996e-06 18844937.43785268
 2.781249999999996e-06 18782622.12195765
 2.812499999999996e-06 18713221.93078641
 2.843749999999995e-06 18636414.48093504
 2.874999999999995e-06 18552609.5120916
 2.906249999999995e-06 18461540.16303967
 2.937499999999995e-06 18363391.50071782
 2.968749999999995e-06 18258111.71111901
 2.999999999999995e-06 18145896.08042127
 3.031249999999995e-06 18026577.68834285
 3.062499999999995e-06 17900285.5956734
 3.093749999999995e-06 17767211.58043635
 3.124999999999995e-06 17627217.66973845
 3.156249999999995e-06 17480456.80052528
 3.187499999999994e-06 17326946.69162395
 3.218749999999994e-06 17166739.69781264
 3.249999999999994e-06 16999958.52971194
 3.281249999999994e-06 16826566.61887198
 3.312499999999994e-06 16646799.8737141
 3.343749999999994e-06 16460484.18945908
 3.374999999999994e-06 16267862.13936905
 3.406249999999994e-06 16068944.85443066
 3.437499999999994e-06 15863908.30523782
 3.468749999999994e-06 15652726.31511771
 3.499999999999994e-06 15435496.48713574
 3.531249999999994e-06 15212268.13519701
 3.562499999999993e-06 14983276.61685528
 3.593749999999993e-06 14748411.61488004
 3.624999999999993e-06 14507917.71241779
 3.656249999999993e-06 14261810.28904524
 3.687499999999993e-06 14010177.34444215
 3.718749999999993e-06 13753187.65647363
 3.749999999999993e-06 13490908.79625644
 3.781249999999993e-06 13223415.81547306
 3.812499999999993e-06 12950817.24013258
 3.843749999999993e-06 12673226.59774468
 3.874999999999993e-06 12390731.40230621
 3.906249999999992e-06 12103515.06088316
 3.937499999999992e-06 11811505.22211157
 3.968749999999992e-06 11515065.51031011
 3.999999999999992e-06 11214155.67563285
 4.031249999999992e-06 10908942.51670168
 4.062499999999992e-06 10599511.61335898
 4.093749999999992e-06 10285948.18846633
 4.124999999999992e-06 9968466.067714779
 4.156249999999992e-06 9647110.065825257
 4.187499999999992e-06 9322088.787644902
 4.218749999999992e-06 8993400.254067332
 4.249999999999991e-06 8661276.913970364
 4.281249999999991e-06 8325829.968102687
 4.312499999999991e-06 7987177.635289251
 4.343749999999991e-06 7645435.034354817
 4.374999999999991e-06 7300725.028020136
 4.406249999999991e-06 6953218.574071491
 4.437499999999991e-06 6603016.457085295
 4.468749999999991e-06 6250286.866365372
 4.499999999999991e-06 5895130.858495631
 4.531249999999991e-06 5537727.804808248
 4.562499999999991e-06 5178173.550759796
 4.593749999999991e-06 4816616.455174252
 4.62499999999999e-06 4453213.629459717
 4.65624999999999e-06 4088091.792483502
 4.68749999999999e-06 3721399.171537277
 4.71874999999999e-06 3353260.724985432
 4.74999999999999e-06 2983838.855988573
 4.78124999999999e-06 2613261.587557493
 4.81249999999999e-06 2241676.511511713
 4.84374999999999e-06 1869228.758385336
 4.87499999999999e-06 1496059.704114794
 4.90624999999999e-06 1122314.246336336
 4.93749999999999e-06 748136.0360529706
 4.968749999999989e-06 373669.9827821913
 4.999999999999989e-06 -940.39570599673
 5.031249999999989e-06 -375550.5871196247
 5.062499999999989e-06 -750016.2111257412
 5.093749999999989e-06 -1124192.407546776
 5.124999999999989e-06 -1497933.935743267
 5.156249999999989e-06 -1871101.116411354
 5.187499999999989e-06 -2243542.482510833
 5.218749999999989e-06 -2615123.745296683
 5.249999999999989e-06 -2985694.274508274
 5.281249999999989e-06 -3355113.908720179
 5.312499999999989e-06 -3723239.544341499
 5.343749999999988e-06 -4089926.474056379
 5.374999999999988e-06 -4455056.83969233
 5.406249999999988e-06 -4818442.94639274
 5.437499999999988e-06 -5179988.023303356
 5.468749999999988e-06 -5539515.391587529
 5.499999999999988e-06 -5896919.359770684
 5.531249999999988e-06 -6252056.433294247
 5.562499999999988e-06 -6604787.609208738
 5.593749999999988e-06 -6954961.167259233
 5.624999999999988e-06 -7302464.037040007
 5.656249999999988e-06 -7647136.650823898
 5.687499999999987e-06 -7988860.465058219
 5.718749999999987e-06 -8327507.116798332
 5.749999999999987e-06 -8662946.415754236
 5.781249999999987e-06 -8995045.889351528
 5.812499999999987e-06 -9323689.522081653
 5.843749999999987e-06 -9648748.495158387
 5.874999999999987e-06 -9970092.98473249
 5.906249999999987e-06 -10287550.11349915
 5.937499999999987e-06 -10601016.58373656
 5.968749999999987e-06 -10910452.04517959
 5.999999999999987e-06 -11215648.22849439
 6.031249999999987e-06 -11516590.81905523
 6.062499999999986e-06 -11813016.50692563
 6.093749999999986e-06 -12104944.10005284
 6.124999999999986e-06 -12392180.77558605
 6.156249999999986e-06 -12674626.10918131
 6.187499999999986e-06 -12952176.1493072
 6.218749999999986e-06 -13224757.29171827
 6.249999999999986e-06 -13492255.63854622
 6.281249999999986e-06 -13754543.85583407
 6.312499999999986e-06 -14011483.02393415
 6.343749999999986e-06 -14263050.7842118
 6.374999999999986e-06 -14509161.01350513
 6.406249999999985e-06 -14749589.14012941
 6.437499999999985e-06 -14984407.38152406
 6.468749999999985e-06 -15213419.40925804
 6.499999999999985e-06 -15436569.70561654
 6.531249999999985e-06 -15653762.56241979
 6.562499999999985e-06 -15864909.4212492
 6.593749999999985e-06 -16069957.60773603
 6.624999999999985e-06 -16268868.95567368
 6.656249999999985e-06 -16461398.56786874
 6.687499999999985e-06 -16647671.94168932
 6.718749999999985e-06 -16827437.99870603
 6.749999999999985e-06 -17000825.28434996
 6.781249999999984e-06 -17167610.64680889
 6.812499999999984e-06 -17327749.36671547
 6.843749999999984e-06 -17481193.88887442
 6.874999999999984e-06 -17627922.57020856
 6.906249999999984e-06 -17767945.39479342
 6.937499999999984e-06 -17900955.602006
 6.968749999999984e-06 -18027145.51110165
 6.999999999999984e-06 -18146395.67513882
 7.031249999999984e-06 -18258681.5544346
 7.062499999999984e-06 -18363868.40064738
 7.093749999999984e-06 -18461992.84358522
 7.124999999999983e-06 -18553018.71909381
 7.156249999999983e-06 -18636864.41750528
 7.187499999999983e-06 -18713528.75207337
 7.218749999999983e-06 -18783007.49401541
 7.249999999999983e-06 -18845225.00308831
 7.281249999999983e-06 -18900186.38757251
 7.312499999999983e-06 -18947826.68545186
 7.343749999999983e-06 -18988157.07799102
 7.374999999999983e-06 -19021199.95384418
 7.406249999999983e-06 -19046908.44901073
 7.437499999999983e-06 -19065250.34568632
 7.468749999999982e-06 -19076299.67371548
 7.499999999999982e-06 -19079984.18672426
 7.531249999999982e-06 -19076277.37393058
 7.562499999999982e-06 -19065267.55537169
 7.593749999999982e-06 -19046831.14240255
 7.624999999999982e-06 -19021056.98376122
 7.656249999999983e-06 -18987983.43253546
 7.687499999999984e-06 -18947598.73009312
 7.718749999999984e-06 -18899917.94738562
 7.749999999999985e-06 -18844891.1784489
 7.781249999999986e-06 -18782666.57276258
 7.812499999999987e-06 -18713196.27909872
 7.843749999999987e-06 -18636449.02680732
 7.874999999999988e-06 -18552549.3061231
 7.906249999999989e-06 -18461531.25236524
 7.93749999999999e-06 -18363352.12215738
 7.96874999999999e-06 -18258129.18940273
 7.999999999999991e-06 -18145844.81250721
 8.031249999999992e-06 -18026622.70856216
 8.062499999999993e-06 -17900332.23182607
 8.093749999999993e-06 -17767195.45051502
 8.124999999999994e-06 -17627224.86535638
 8.156249999999995e-06 -17480407.07978776
 8.187499999999996e-06 -17326988.38727745
 8.218749999999996e-06 -17166724.88661314
 8.249999999999997e-06 -16999931.56728399
 8.281249999999998e-06 -16826585.4513408
 8.312499999999999e-06 -16646820.09910628
 8.34375e-06 -16460458.56633007
 8.375e-06 -16267841.72332933
 8.406250000000001e-06 -16068949.32830796
 8.437500000000002e-06 -15863889.91478984
 8.468750000000003e-06 -15652696.98640612
 8.500000000000003e-06 -15435460.24871221
 8.531250000000004e-06 -15212299.70397788
 8.562500000000005e-06 -14983198.46072621
 8.593750000000006e-06 -14748433.56228064
 8.625000000000006e-06 -14507901.35125519
 8.656250000000007e-06 -14261795.59233067
 8.687500000000008e-06 -14010170.41588404
 8.718750000000009e-06 -13753168.18668539
 8.750000000000009e-06 -13490925.71142849
 8.78125000000001e-06 -13223379.14417248
 8.812500000000011e-06 -12950832.14154983
 8.843750000000012e-06 -12673198.02956432
 8.875000000000012e-06 -12390759.78410592
 8.906250000000013e-06 -12103472.79203402
 8.937500000000014e-06 -11811593.93882961
 8.968750000000015e-06 -11515097.29573569
 9.000000000000015e-06 -11214168.19707459
 9.031250000000016e-06 -10908929.91842986
 9.062500000000017e-06 -10599451.21431602
 9.093750000000018e-06 -10285968.52728983
 9.125000000000019e-06 -9968450.140990436
 9.156250000000019e-06 -9647113.229025824
 9.18750000000002e-06 -9322083.865122048
 9.218750000000021e-06 -8993390.617081897
 9.250000000000022e-06 -8661259.270108199
 9.281250000000022e-06 -8325822.399471182
 9.312500000000023e-06 -7987150.53141307
 9.343750000000024e-06 -7645407.874862093
 9.375000000000025e-06 -7300729.351997802
 9.406250000000025e-06 -6953206.64848268
 9.437500000000026e-06 -6603010.512825577
 9.468750000000027e-06 -6250280.362864085
 9.500000000000028e-06 -5895146.017110617
 9.531250000000028e-06 -5537723.567249532
 9.562500000000029e-06 -5178168.48555044
 9.59375000000003e-06 -4816605.103862429
 9.625000000000031e-06 -4453221.702271066
 9.656250000000031e-06 -4088098.094805467
 9.687500000000032e-06 -3721392.466805819
 9.718750000000033e-06 -3353258.700827486
 9.750000000000034e-06 -2983837.611777246
 9.781250000000034e-06 -2613260.295507154
 9.812500000000035e-06 -2241677.934145636
 9.843750000000036e-06 -1869227.98879095
 9.875000000000037e-06 -1496059.65896493
 9.906250000000038e-06 -1122314.401856841
 9.937500000000038e-06 -748136.400339804
 9.968750000000039e-06 -373669.989593835
 1.000000000000004e-05 941.0664710275258
 1.003125000000004e-05 375550.4542624483
 1.006250000000004e-05 750015.7252301649
 1.009375000000004e-05 1124191.510112968
 1.012500000000004e-05 1497935.252184543
 1.015625000000004e-05 1871099.946386441
 1.018750000000004e-05 2243544.142120779
 1.021875000000005e-05 2615122.264165906
 1.025000000000005e-05 2985691.018032612
 1.028125000000005e-05 3355109.399862738
 1.031250000000005e-05 3723237.818758306
 1.034375000000005e-05 4089929.503352373
 1.037500000000005e-05 4455043.318392616
 1.040625000000005e-05 4818447.244331891
 1.043750000000005e-05 5179980.535647837
 1.046875000000005e-05 5539521.371696212
 1.050000000000005e-05 5896941.854244573
 1.053125000000005e-05 6252068.825188606
 1.056250000000005e-05 6604784.649809165
 1.059375000000005e-05 6954962.488332964
 1.062500000000005e-05 7302455.636976976
 1.065625000000006e-05 7647151.735070263
 1.068750000000006e-05 7988853.758868167
 1.071875000000006e-05 8327503.126358184
 1.075000000000006e-05 8662980.624646293
 1.078125000000006e-05 8995051.137408867
 1.081250000000006e-05 9323707.686995035
 1.084375000000006e-05 9648702.761479279
 1.087500000000006e-05 9970052.22041869
 1.090625000000006e-05 10287522.39716986
 1.093750000000006e-05 10601026.18652718
 1.096875000000006e-05 10910451.059786
 1.100000000000006e-05 11215659.08332569
 1.103125000000006e-05 11516554.3619059
 1.106250000000007e-05 11813027.96783594
 1.109375000000007e-05 12104910.70065187
 1.112500000000007e-05 12392162.74342035
 1.115625000000007e-05 12674622.48205357
 1.118750000000007e-05 12952170.66256902
 1.121875000000007e-05 13224811.04829183
 1.125000000000007e-05 13492230.7496054
 1.128125000000007e-05 13754482.1737542
 1.131250000000007e-05 14011499.69461006
 1.134375000000007e-05 14263036.93346444
 1.137500000000007e-05 14509127.65099858
 1.140625000000007e-05 14749635.12535362
 1.143750000000007e-05 14984414.73226981
 1.146875000000008e-05 15213405.88585463
 1.150000000000008e-05 15436525.43551502
 1.153125000000008e-05 15653740.95462427
 1.156250000000008e-05 15864951.62515299
 1.159375000000008e-05 16070011.95619944
 1.162500000000008e-05 16268848.83765713
 1.165625000000008e-05 16461375.28088963
 1.168750000000008e-05 16647648.64347531
 1.171875000000008e-05 16827525.77726116
 1.175000000000008e-05 17000851.70154588
 1.178125000000008e-05 17167606.22174644
 1.181250000000008e-05 17327746.71292458
 1.184375000000008e-05 17481226.64341341
 1.187500000000009e-05 17627948.32304752
 1.190625000000009e-05 17767923.22128393
 1.193750000000009e-05 17900959.35307846
 1.196875000000009e-05 18027211.45048573
 1.200000000000009e-05 18146429.67241582
 1.203125000000009e-05 18258661.37010049
 1.206250000000009e-05 18363833.0695687
 1.209375000000009e-05 18462002.33495903
 1.212500000000009e-05 18553021.32911598
 1.215625000000009e-05 18636853.03751995
 1.218750000000009e-05 18713531.87033175
 1.221875000000009e-05 18782983.85152279
 1.225000000000009e-05 18845193.68557345
 1.22812500000001e-05 18900197.61429119
 1.23125000000001e-05 18947822.5473592
 1.23437500000001e-05 18988173.66440654
 1.23750000000001e-05 19021203.99482819
 1.24062500000001e-05 19046948.39875856
 1.24375000000001e-05 19065280.68255768
 1.24687500000001e-05 19076280.34726751
 1.25000000000001e-05 19079981.53359368
 1.25312500000001e-05 19076292.37531476
 1.25625000000001e-05 19065194.01403919
 1.25937500000001e-05 19046822.35411958
 1.26250000000001e-05 19021067.75757863
 1.26562500000001e-05 18987992.10488729
 1.268750000000011e-05 18947602.44318303
 1.271875000000011e-05 18899922.24571671
 1.275000000000011e-05 18844933.10332464
 1.278125000000011e-05 18782663.85541084
 1.281250000000011e-05 18713213.14982563
 1.284375000000011e-05 18636480.67312386
 1.287500000000011e-05 18552572.49120241
 1.290625000000011e-05 18461531.84025574
 1.293750000000011e-05 18363380.80085733
 1.296875000000011e-05 18258110.05777996
 1.300000000000011e-05 18145845.45288783
 1.303125000000011e-05 18026559.89715086
 1.306250000000011e-05 17900355.13293933
 1.309375000000011e-05 17767190.1227959
 1.312500000000012e-05 17627186.05069869
 1.315625000000012e-05 17480450.96063664
 1.318750000000012e-05 17326969.06145668
 1.321875000000012e-05 17166755.78420551
 1.325000000000012e-05 16999951.80220767
 1.328125000000012e-05 16826572.06268156
 1.331250000000012e-05 16646768.0549521
 1.334375000000012e-05 16460505.71584822
 1.337500000000012e-05 16267861.30724511
 1.340625000000012e-05 16068953.7706905
 1.343750000000012e-05 15863894.95960443
 1.346875000000012e-05 15652665.60662021
 1.350000000000012e-05 15435473.86528611
 1.353125000000013e-05 15212250.5875915
 1.356250000000013e-05 14983261.54024179
 1.359375000000013e-05 14748405.62830381
 1.362500000000013e-05 14507917.59582084
 1.365625000000013e-05 14261848.38018714
 1.368750000000013e-05 14010211.58388138
 1.371875000000013e-05 13753181.54714045
 1.375000000000013e-05 13490897.46361239
 1.378125000000013e-05 13223382.77551294
 1.381250000000013e-05 12950819.86231516
 1.384375000000013e-05 12673219.80279049
 1.387500000000013e-05 12390718.36642482
 1.390625000000013e-05 12103446.79223303
 1.393750000000014e-05 11811530.58234439
 1.396875000000014e-05 11515062.25330278
 1.400000000000014e-05 11214192.77190953
 1.403125000000014e-05 10908921.47902416
 1.406250000000014e-05 10599489.86291325
 1.409375000000014e-05 10285925.31609918
 1.412500000000014e-05 9968455.819859587
 1.415625000000014e-05 9647080.172863618
 1.418750000000014e-05 9322062.474603012
 1.421875000000014e-05 8993410.156034527
 1.425000000000014e-05 8661312.146696476
 1.428125000000014e-05 8325822.781458092
 1.431250000000014e-05 7987155.014042837
 1.434375000000015e-05 7645397.290188627
 1.437500000000015e-05 7300717.947211855
 1.440625000000015e-05 6953212.297825403
 1.443750000000015e-05 6603013.097800214
 1.446875000000015e-05 6250284.3581335
 1.450000000000015e-05 5895153.395321323
 1.453125000000015e-05 5537719.284877169
 1.456250000000015e-05 5178174.170289824
 1.459375000000015e-05 4816625.568826561
 1.462500000000015e-05 4453217.72455937
 1.465625000000015e-05 4088093.842701341
 1.468750000000015e-05 3721386.426551029
 1.471875000000015e-05 3353262.149924678
 1.475000000000016e-05 2983833.722350051
 1.478125000000016e-05 2613260.119173802
 1.481250000000016e-05 2241674.56233817
 1.484375000000016e-05 1869227.699935866
 1.487500000000016e-05 1496059.706153988
 1.490625000000016e-05 1122313.972363573
 1.493750000000016e-05 748136.4012785665
 1.496875000000016e-05 373669.8432463531
 1.500000000000016e-05 -940.3774302860835
 1.503125000000016e-05 -375550.4982729689
 1.506250000000016e-05 -750015.674471589
 1.509375000000016e-05 -1124191.310249506
 1.512500000000016e-05 -1497935.529060013
 1.515625000000017e-05 -1871101.43227384
 1.518750000000017e-05 -2243541.672357128
 1.521875000000017e-05 -2615122.086182192
 1.525000000000017e-05 -2985693.597833067
 1.528125000000017e-05 -3355115.090612307
 1.531250000000017e-05 -3723234.647341712
 1.534375000000017e-05 -4089935.415465422
 1.537500000000017e-05 -4455040.193921831
 1.540625000000017e-05 -4818430.564048716
 1.543750000000017e-05 -5179971.579266186
 1.546875000000017e-05 -5539530.004419431
 1.550000000000017e-05 -5896919.794648195
 1.553125000000017e-05 -6252055.080702221
 1.556250000000017e-05 -6604779.420078446
 1.559375000000018e-05 -6954958.696517132
 1.562500000000018e-05 -7302446.587820601
 1.565625000000018e-05 -7647124.663661099
 1.568750000000018e-05 -7988882.288271977
 1.571875000000018e-05 -8327537.239665844
 1.575000000000018e-05 -8662983.508649664
 1.578125000000018e-05 -8995074.945431281
 1.581250000000018e-05 -9323699.009453312
 1.584375000000018e-05 -9648720.247967377
 1.587500000000018e-05 -9970064.523239406
 1.590625000000018e-05 -10287538.79245123
 1.593750000000018e-05 -10601040.10321195
 1.596875000000018e-05 -10910432.60528132
 1.600000000000019e-05 -11215683.11963848
 1.603125000000019e-05 -11516582.10700828
 1.606250000000019e-05 -11813018.95535911
 1.609375000000019e-05 -12104945.33757566
 1.612500000000019e-05 -12392149.07706532
 1.615625000000019e-05 -12674619.25145416
 1.618750000000019e-05 -12952220.20056704
 1.621875000000019e-05 -13224818.93828061
 1.625000000000019e-05 -13492216.05746729
 1.628125000000019e-05 -13754512.24870758
 1.631250000000019e-05 -14011489.36307521
 1.634375000000019e-05 -14263069.16335553
 1.637500000000019e-05 -14509163.23804727
 1.64062500000002e-05 -14749671.20249041
 1.64375000000002e-05 -14984365.9190126
 1.64687500000002e-05 -15213447.16471323
 1.65000000000002e-05 -15436563.6324512
 1.65312500000002e-05 -15653794.63716993
 1.65625000000002e-05 -15864963.91804715
 1.65937500000002e-05 -16069980.43941354
 1.66250000000002e-05 -16268827.79981734
 1.66562500000002e-05 -16461418.57165997
 1.66875000000002e-05 -16647700.12371041
 1.67187500000002e-05 -16827473.90403863
 1.67500000000002e-05 -17000773.0288328
 1.67812500000002e-05 -17167565.1164051
 1.681250000000021e-05 -17327696.23645631
 1.684375000000021e-05 -17481260.30042764
 1.687500000000021e-05 -17627985.58141046
 1.690625000000021e-05 -17767958.28103152
 1.693750000000021e-05 -17901054.21687339
 1.696875000000021e-05 -18027209.77171755
 1.700000000000021e-05 -18146409.08171828
 1.703125000000021e-05 -18258647.80847146
 1.706250000000021e-05 -18363795.35892384
 1.709375000000021e-05 -18461963.30419452
 1.712500000000021e-05 -18552971.75236657
 1.715625000000021e-05 -18636836.9123368
 1.718750000000021e-05 -18713568.87434784
 1.721875000000022e-05 -18782964.13975655
 1.725000000000022e-05 -18845213.88490595
 1.728125000000022e-05 -18900189.29173611
 1.731250000000022e-05 -18947788.24106671
 1.734375000000022e-05 -18988155.66680264
 1.737500000000022e-05 -19021203.30042135
 1.740625000000022e-05 -19046926.25653672
 1.743750000000022e-05 -19065286.22995564
 1.746875000000022e-05 -19076352.51737162
 1.750000000000022e-05 -19079996.75937948
 1.753125000000022e-05 -19076274.34621626
 1.756250000000022e-05 -19065275.02701791
 1.759375000000022e-05 -19046871.87246172
 1.762500000000023e-05 -19021038.55190789
 1.765625000000023e-05 -18988010.54822873
 1.768750000000023e-05 -18947562.26162898
 1.771875000000023e-05 -18899886.94357206
 1.775000000000023e-05 -18844936.17785418
 1.778125000000023e-05 -18782681.25720142
 1.781250000000023e-05 -18713173.8243209
 1.784375000000023e-05 -18636479.2180629
 1.787500000000023e-05 -18552578.66295857
 1.790625000000023e-05 -18461507.12402389
 1.793750000000023e-05 -18363354.71264235
 1.796875000000023e-05 -18258116.12365654
 1.800000000000023e-05 -18145837.55522403
 1.803125000000023e-05 -18026598.74635941
 1.806250000000024e-05 -17900337.99489175
 1.809375000000024e-05 -17767224.1112439
 1.812500000000024e-05 -17627247.97331202
 1.815625000000024e-05 -17480442.10883927
 1.818750000000024e-05 -17326934.5370809
 1.821875000000024e-05 -17166744.49587073
 1.825000000000024e-05 -16999913.33941144
 1.828125000000024e-05 -16826579.23756725
 1.831250000000024e-05 -16646727.11335877
 1.834375000000024e-05 -16460484.88624046
 1.837500000000024e-05 -16267794.27288931
 1.840625000000024e-05 -16068991.67299532
 1.843750000000024e-05 -15863872.34400926
 1.846875000000025e-05 -15652709.43466078
 1.850000000000025e-05 -15435434.51780587
 1.853125000000025e-05 -15212243.41862469
 1.856250000000025e-05 -14983266.07805069
 1.859375000000025e-05 -14748426.14296032
 1.862500000000025e-05 -14507890.35368044
 1.865625000000025e-05 -14261845.99623361
 1.868750000000025e-05 -14010211.39697992
 1.871875000000025e-05 -13753212.63285009
 1.875000000000025e-05 -13490923.12209964
 1.878125000000025e-05 -13223400.86177308
 1.881250000000025e-05 -12950827.9855272
 1.884375000000025e-05 -12673187.50386506
 1.887500000000026e-05 -12390735.10164206
 1.890625000000026e-05 -12103497.52878283
 1.893750000000026e-05 -11811598.31590776
 1.896875000000026e-05 -11515073.86869991
 1.900000000000026e-05 -11214188.27091804
 1.903125000000026e-05 -10908909.85015307
 1.906250000000026e-05 -10599505.366282
 1.909375000000026e-05 -10285946.52452541
 1.912500000000026e-05 -9968446.78175626
 1.915625000000026e-05 -9647142.042901073
 1.918750000000026e-05 -9322042.27064622
 1.921875000000026e-05 -8993373.820608703
 1.925000000000026e-05 -8661300.186077971
 1.928125000000027e-05 -8325821.926636746
 1.931250000000027e-05 -7987139.267720461
 1.934375000000027e-05 -7645411.279268541
 1.937500000000027e-05 -7300725.029015655
 1.940625000000027e-05 -6953214.650836247
 1.943750000000027e-05 -6603016.712657525
 1.946875000000027e-05 -6250281.381814464
 1.950000000000027e-05 -5895145.383376627
 1.953125000000027e-05 -5537801.876486616
 1.956250000000027e-05 -5178170.36861898
 1.959375000000027e-05 -4816625.347482138
 1.962500000000027e-05 -4453211.710900163
 1.965625000000027e-05 -4088097.269047732
 1.968750000000028e-05 -3721392.785543054
 1.971875000000028e-05 -3353262.242467252
 1.975000000000028e-05 -2983834.8491452
 1.978125000000028e-05 -2613258.768435682
 1.981250000000028e-05 -2241675.37160906
 1.984375000000028e-05 -1869226.90125712
 1.987500000000028e-05 -1496059.901330616
 1.990625000000028e-05 -1122313.67294021
 1.993750000000028e-05 -748136.3150682477
 1.996875000000028e-05 -373670.0036264848
 2.000000000000028e-05 940.4386666341062


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_U_Macro_Halved.csv <==
 0 0
 6.250000000000001e-08 750013.3808670628
 1.25e-07 1497933.26233225
 1.875000000000001e-07 2243544.795817061
 2.500000000000001e-07 2985689.196442633
 3.125000000000001e-07 3723234.896207702
 3.750000000000002e-07 4455046.244365161
 4.375000000000002e-07 5179973.355481908
 5.000000000000002e-07 5896935.668609388
 5.625000000000002e-07 6604795.380235827
 6.250000000000003e-07 7302470.502038117
 6.875000000000003e-07 7988859.71297723
 7.500000000000003e-07 8662941.240028238
 8.125000000000004e-07 9323699.441549143
 8.750000000000004e-07 9970055.930332106
 9.375000000000004e-07 10601033.83811344
 1e-06 11215682.44709008
 1.0625e-06 11813028.40588837
 1.125e-06 12392099.90457243
 1.1875e-06 12952226.00559797
 1.25e-06 13492262.54133549
 1.3125e-06 14011512.31830019
 1.374999999999999e-06 14509133.30883159
 1.437499999999999e-06 14984430.04445841
 1.499999999999999e-06 15436572.77915941
 1.562499999999999e-06 15864977.1168618
 1.624999999999999e-06 16268805.45994444
 1.687499999999998e-06 16647695.52288936
 1.749999999999998e-06 17000741.83761804
 1.812499999999998e-06 17327765.43551168
 1.874999999999998e-06 17627885.43463508
 1.937499999999998e-06 17900954.6948378
 1.999999999999998e-06 18146400.40002987
 2.062499999999998e-06 18363881.95830128
 2.124999999999997e-06 18553025.41073623
 2.187499999999997e-06 18713531.19994542
 2.249999999999997e-06 18845223.45722021
 2.312499999999997e-06 18947829.28179024
 2.374999999999997e-06 19021182.54038527
 2.437499999999997e-06 19065304.4449815
 2.499999999999996e-06 19079983.20727443
 2.562499999999996e-06 19065246.67579458
 2.624999999999996e-06 19021111.29058363
 2.687499999999996e-06 18947623.3864705
 2.749999999999996e-06 18844937.43785268
 2.812499999999996e-06 18713221.93078641
 2.874999999999995e-06 18552609.5120916
 2.937499999999995e-06 18363391.50071782
 2.999999999999995e-06 18145896.08042127
 3.062499999999995e-06 17900285.5956734
 3.124999999999995e-06 17627217.66973845
 3.187499999999994e-06 17326946.69162395
 3.249999999999994e-06 16999958.52971194
 3.312499999999994e-06 16646799.8737141
 3.374999999999994e-06 16267862.13936905
 3.437499999999994e-06 15863908.30523782
 3.499999999999994e-06 15435496.48713574
 3.562499999999993e-06 14983276.61685528
 3.624999999999993e-06 14507917.71241779
 3.687499999999993e-06 14010177.34444215
 3.749999999999993e-06 13490908.79625644
 3.812499999999993e-06 12950817.24013258
 3.874999999999993e-06 12390731.40230621
 3.937499999999992e-06 11811505.22211157
 3.999999999999992e-06 11214155.67563285
 4.062499999999992e-06 10599511.61335898
 4.124999999999992e-06 9968466.067714779
 4.187499999999992e-06 9322088.787644902
 4.249999999999991e-06 8661276.913970364
 4.312499999999991e-06 7987177.635289251
 4.374999999999991e-06 7300725.028020136
 4.437499999999991e-06 6603016.457085295
 4.499999999999991e-06 5895130.858495631
 4.562499999999991e-06 5178173.550759796
 4.62499999999999e-06 4453213.629459717
 4.68749999999999e-06 3721399.171537277
 4.74999999999999e-06 2983838.855988573
 4.81249999999999e-06 2241676.511511713
 4.87499999999999e-06 1496059.704114794
 4.93749999999999e-06 748136.0360529706
 4.999999999999989e-06 -940.39570599673
 5.062499999999989e-06 -750016.2111257412
 5.124999999999989e-06 -1497933.935743267
 5.187499999999989e-06 -2243542.482510833
 5.249999999999989e-06 -2985694.274508274
 5.312499999999989e-06 -3723239.544341499
 5.374999999999988e-06 -4455056.83969233
 5.437499999999988e-06 -5179988.023303356
 5.499999999999988e-06 -5896919.359770684
 5.562499999999988e-06 -6604787.609208738
 5.624999999999988e-06 -7302464.037040007
 5.687499999999987e-06 -7988860.465058219
 5.749999999999987e-06 -8662946.415754236
 5.812499999999987e-06 -9323689.522081653
 5.874999999999987e-06 -9970092.98473249
 5.937499999999987e-06 -10601016.58373656
 5.999999999999987e-06 -11215648.22849439
 6.062499999999986e-06 -11813016.50692563
 6.124999999999986e-06 -12392180.77558605
 6.187499999999986e-06 -12952176.1493072
 6.249999999999986e-06 -13492255.63854622
 6.312499999999986e-06 -14011483.02393415
 6.374999999999986e-06 -14509161.01350513
 6.437499999999985e-06 -14984407.38152406
 6.499999999999985e-06 -15436569.70561654
 6.562499999999985e-06 -15864909.4212492
 6.624999999999985e-06 -16268868.95567368
 6.687499999999985e-06 -16647671.94168932
 6.749999999999985e-06 -17000825.28434996
 6.812499999999984e-06 -17327749.36671547
 6.874999999999984e-06 -17627922.57020856
 6.937499999999984e-06 -17900955.602006
 6.999999999999984e-06 -18146395.67513882
 7.062499999999984e-06 -18363868.40064738
 7.124999999999983e-06 -18553018.71909381
 7.187499999999983e-06 -18713528.75207337
 7.249999999999983e-06 -18845225.00308831
 7.312499999999983e-06 -18947826.68545186
 7.374999999999983e-06 -19021199.95384418
 7.437499999999983e-06 -19065250.34568632
 7.499999999999982e-06 -19079984.18672426
 7.562499999999982e-06 -19065267.55537169
 7.624999999999982e-06 -19021056.98376122
 7.687499999999984e-06 -18947598.73009312
 7.749999999999985e-06 -18844891.1784489
 7.812499999999987e-06 -18713196.27909872
 7.874999999999988e-06 -18552549.3061231
 7.93749999999999e-06 -18363352.12215738
 7.999999999999991e-06 -18145844.81250721
 8.062499999999993e-06 -17900332.23182607
 8.124999999999994e-06 -17627224.86535638
 8.187499999999996e-06 -17326988.38727745
 8.249999999999997e-06 -16999931.56728399
 8.312499999999999e-06 -16646820.09910628
 8.375e-06 -16267841.72332933
 8.437500000000002e-06 -15863889.91478984
 8.500000000000003e-06 -15435460.24871221
 8.562500000000005e-06 -14983198.46072621
 8.625000000000006e-06 -14507901.35125519
 8.687500000000008e-06 -14010170.41588404
 8.750000000000009e-06 -13490925.71142849
 8.812500000000011e-06 -12950832.14154983
 8.875000000000012e-06 -12390759.78410592
 8.937500000000014e-06 -11811593.93882961
 9.000000000000015e-06 -11214168.19707459
 9.062500000000017e-06 -10599451.21431602
 9.125000000000019e-06 -9968450.140990436
 9.18750000000002e-06 -9322083.865122048
 9.250000000000022e-06 -8661259.270108199
 9.312500000000023e-06 -7987150.53141307
 9.375000000000025e-06 -7300729.351997802
 9.437500000000026e-06 -6603010.512825577
 9.500000000000028e-06 -5895146.017110617
 9.562500000000029e-06 -5178168.48555044
 9.625000000000031e-06 -4453221.702271066
 9.687500000000032e-06 -3721392.466805819
 9.750000000000034e-06 -2983837.611777246
 9.812500000000035e-06 -2241677.934145636
 9.875000000000037e-06 -1496059.65896493
 9.937500000000038e-06 -748136.400339804
 1.000000000000004e-05 941.0664710275258
 1.006250000000004e-05 750015.7252301649
 1.012500000000004e-05 1497935.252184543
 1.018750000000004e-05 2243544.142120779
 1.025000000000005e-05 2985691.018032612
 1.031250000000005e-05 3723237.818758306
 1.037500000000005e-05 4455043.318392616
 1.043750000000005e-05 5179980.535647837
 1.050000000000005e-05 5896941.854244573
 1.056250000000005e-05 6604784.649809165
 1.062500000000005e-05 7302455.636976976
 1.068750000000006e-05 7988853.758868167
 1.075000000000006e-05 8662980.624646293
 1.081250000000006e-05 9323707.686995035
 1.087500000000006e-05 9970052.22041869
 1.093750000000006e-05 10601026.18652718
 1.100000000000006e-05 11215659.08332569
 1.106250000000007e-05 11813027.96783594
 1.112500000000007e-05 12392162.74342035
 1.118750000000007e-05 12952170.66256902
 1.125000000000007e-05 13492230.7496054
 1.131250000000007e-05 14011499.69461006
 1.137500000000007e-05 14509127.65099858
 1.143750000000007e-05 14984414.73226981
 1.150000000000008e-05 15436525.43551502
 1.156250000000008e-05 15864951.62515299
 1.162500000000008e-05 16268848.83765713
 1.168750000000008e-05 16647648.64347531
 1.175000000000008e-05 17000851.70154588
 1.181250000000008e-05 17327746.71292458
 1.187500000000009e-05 17627948.32304752
 1.193750000000009e-05 17900959.35307846
 1.200000000000009e-05 18146429.67241582
 1.206250000000009e-05 18363833.0695687
 1.212500000000009e-05 18553021.32911598
 1.218750000000009e-05 18713531.87033175
 1.225000000000009e-05 18845193.68557345
 1.23125000000001e-05 18947822.5473592
 1.23750000000001e-05 19021203.99482819
 1.24375000000001e-05 19065280.68255768
 1.25000000000001e-05 19079981.53359368
 1.25625000000001e-05 19065194.01403919
 1.26250000000001e-05 19021067.75757863
 1.268750000000011e-05 18947602.44318303
 1.275000000000011e-05 18844933.10332464
 1.281250000000011e-05 18713213.14982563
 1.287500000000011e-05 18552572.49120241
 1.293750000000011e-05 18363380.80085733
 1.300000000000011e-05 18145845.45288783
 1.306250000000011e-05 17900355.13293933
 1.312500000000012e-05 17627186.05069869
 1.318750000000012e-05 17326969.06145668
 1.325000000000012e-05 16999951.80220767
 1.331250000000012e-05 16646768.0549521
 1.337500000000012e-05 16267861.30724511
 1.343750000000012e-05 15863894.95960443
 1.350000000000012e-05 15435473.86528611
 1.356250000000013e-05 14983261.54024179
 1.362500000000013e-05 14507917.59582084
 1.368750000000013e-05 14010211.58388138
 1.375000000000013e-05 13490897.46361239
 1.381250000000013e-05 12950819.86231516
 1.387500000000013e-05 12390718.36642482
 1.393750000000014e-05 11811530.58234439
 1.400000000000014e-05 11214192.77190953
 1.406250000000014e-05 10599489.86291325
 1.412500000000014e-05 9968455.819859587
 1.418750000000014e-05 9322062.474603012
 1.425000000000014e-05 8661312.146696476
 1.431250000000014e-05 7987155.014042837
 1.437500000000015e-05 7300717.947211855
 1.443750000000015e-05 6603013.097800214
 1.450000000000015e-05 5895153.395321323
 1.456250000000015e-05 5178174.170289824
 1.462500000000015e-05 4453217.72455937
 1.468750000000015e-05 3721386.426551029
 1.475000000000016e-05 2983833.722350051
 1.481250000000016e-05 2241674.56233817
 1.487500000000016e-05 1496059.706153988
 1.493750000000016e-05 748136.4012785665
 1.500000000000016e-05 -940.3774302860835
 1.506250000000016e-05 -750015.674471589
 1.512500000000016e-05 -1497935.529060013
 1.518750000000017e-05 -2243541.672357128
 1.525000000000017e-05 -2985693.597833067
 1.531250000000017e-05 -3723234.647341712
 1.537500000000017e-05 -4455040.193921831
 1.543750000000017e-05 -5179971.579266186
 1.550000000000017e-05 -5896919.794648195
 1.556250000000017e-05 -6604779.420078446
 1.562500000000018e-05 -7302446.587820601
 1.568750000000018e-05 -7988882.288271977
 1.575000000000018e-05 -8662983.508649664
 1.581250000000018e-05 -9323699.009453312
 1.587500000000018e-05 -9970064.523239406
 1.593750000000018e-05 -10601040.10321195
 1.600000000000019e-05 -11215683.11963848
 1.606250000000019e-05 -11813018.95535911
 1.612500000000019e-05 -12392149.07706532
 1.618750000000019e-05 -12952220.20056704
 1.625000000000019e-05 -13492216.05746729
 1.631250000000019e-05 -14011489.36307521
 1.637500000000019e-05 -14509163.23804727
 1.64375000000002e-05 -14984365.9190126
 1.65000000000002e-05 -15436563.6324512
 1.65625000000002e-05 -15864963.91804715
 1.66250000000002e-05 -16268827.79981734
 1.66875000000002e-05 -16647700.12371041
 1.67500000000002e-05 -17000773.0288328
 1.681250000000021e-05 -17327696.23645631
 1.687500000000021e-05 -17627985.58141046
 1.693750000000021e-05 -17901054.21687339
 1.700000000000021e-05 -18146409.08171828
 1.706250000000021e-05 -18363795.35892384
 1.712500000000021e-05 -18552971.75236657
 1.718750000000021e-05 -18713568.87434784
 1.725000000000022e-05 -18845213.88490595
 1.731250000000022e-05 -18947788.24106671
 1.737500000000022e-05 -19021203.30042135
 1.743750000000022e-05 -19065286.22995564
 1.750000000000022e-05 -19079996.75937948
 1.756250000000022e-05 -19065275.02701791
 1.762500000000023e-05 -19021038.55190789
 1.768750000000023e-05 -18947562.26162898
 1.775000000000023e-05 -18844936.17785418
 1.781250000000023e-05 -18713173.8243209
 1.787500000000023e-05 -18552578.66295857
 1.793750000000023e-05 -18363354.71264235
 1.800000000000023e-05 -18145837.55522403
 1.806250000000024e-05 -17900337.99489175
 1.812500000000024e-05 -17627247.97331202
 1.818750000000024e-05 -17326934.5370809
 1.825000000000024e-05 -16999913.33941144
 1.831250000000024e-05 -16646727.11335877
 1.837500000000024e-05 -16267794.27288931
 1.843750000000024e-05 -15863872.34400926
 1.850000000000025e-05 -15435434.51780587
 1.856250000000025e-05 -14983266.07805069
 1.862500000000025e-05 -14507890.35368044
 1.868750000000025e-05 -14010211.39697992
 1.875000000000025e-05 -13490923.12209964
 1.881250000000025e-05 -12950827.9855272
 1.887500000000026e-05 -12390735.10164206
 1.893750000000026e-05 -11811598.31590776
 1.900000000000026e-05 -11214188.27091804
 1.906250000000026e-05 -10599505.366282
 1.912500000000026e-05 -9968446.78175626
 1.918750000000026e-05 -9322042.27064622
 1.925000000000026e-05 -8661300.186077971
 1.931250000000027e-05 -7987139.267720461
 1.937500000000027e-05 -7300725.029015655
 1.943750000000027e-05 -6603016.712657525
 1.950000000000027e-05 -5895145.383376627
 1.956250000000027e-05 -5178170.36861898
 1.962500000000027e-05 -4453211.710900163
 1.968750000000028e-05 -3721392.785543054
 1.975000000000028e-05 -2983834.8491452
 1.981250000000028e-05 -2241675.37160906
 1.987500000000028e-05 -1496059.901330616
 1.993750000000028e-05 -748136.3150682477
 2.000000000000028e-05 940.4386666341062


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_b_MS_GP7346.csv <==
 3.125000000000001e-08 0.04802797692150295 -0.09186068856739155 0
 6.250000000000001e-08 0.006059860692322125 -0.01977610631799384 0
 9.375000000000002e-08 0.01468051194118608 -0.02880047401844853 0
 1.25e-07 0.01941948171777747 -0.044827294362294 0
 1.5625e-07 0.04195618881527064 -0.06828453211259684 0
 1.875000000000001e-07 0.02818601583048128 -0.09579518623961544 0
 2.187500000000001e-07 0.05685240978811459 -0.1093845657230418 0
 2.500000000000001e-07 0.02561992246536299 -0.1297660629250897 0
 2.812500000000001e-07 0.100881520163997 -0.1157091419947669 0
 3.125000000000001e-07 0.06716606894208328 -0.1193217669918 0
 3.437500000000001e-07 0.05968745280440255 -0.1677139137455301 0
 3.750000000000002e-07 0.1260361797089536 -0.1809638106543775 0
 4.062500000000002e-07 0.1105110360115321 -0.1689662460823037 0
 4.375000000000002e-07 0.1217988515682381 -0.2403179864956174 0
 4.687500000000002e-07 0.126727045990239 -0.2223357521522588 0
 5.000000000000002e-07 0.1184753394377731 -0.2679391897662819 0
 5.312500000000002e-07 0.1781647602698629 -0.23752786585116 0
 5.625000000000002e-07 0.2218743836515855 -0.2824117433963573 0
 5.937500000000002e-07 0.1543407545056862 -0.304043844349287 0
 6.250000000000003e-07 0.2363432685605021 -0.3575854627271645 0
 6.562500000000003e-07 0.1074480190770799 -0.1346967450753839 0
 6.875000000000003e-07 0.1881013112845611 -0.2218355870294759 0
 7.187500000000003e-07 0.1577201863649668 -0.4375267456977238 0
 7.500000000000003e-07 0.2472278984582024 -0.2082373140166542 0
 7.812500000000004e-07 0.2778224770032298 -0.4741469938190008 0
 8.125000000000004e-07 0.2268185856207739 -0.2524018417477153 0
 8.437500000000004e-07 0.1977638890979235 -0.4102283378061407 0
 8.750000000000004e-07 0.2407050569140012 -0.4811305574955162 0
 9.062500000000004e-07 0.1658226221917662 -0.3395310117698059 0
 9.375000000000004e-07 0.3122161784901091 -0.5126309006867805 0
 9.687500000000005e-07 0.2218332909639273 -0.4023292273378633 0
 1e-06 0.2740359590600467 -0.433655616847492 0
 1.03125e-06 0.2815546012788908 -0.4698447253906247 0
 1.0625e-06 0.1972088763437628 -0.4376919746596212 0
 1.09375e-06 0.4042139346639451 -0.3802540710035212 0
 1.125e-06 0.2458318138482451 -0.3076309660978149 0
 1.15625e-06 0.3482086008161496 -0.4635530861246202 0
 1.1875e-06 0.2431487694126781 -0.5480692142655018 0
 1.21875e-06 0.2669167619281488 -0.5644209699476266 0
 1.25e-06 0.3412883034385384 -0.5527724784048285 0
 1.28125e-06 0.2854464712878393 -0.519366948492441 0
 1.3125e-06 0.3989963505449135 -0.5370583562252292 0
 1.343749999999999e-06 0.3365328720490312 -0.5604360418239051 0
 1.374999999999999e-06 0.2631462692592796 -0.6240531072535851 0
 1.406249999999999e-06 0.4104363617515178 -0.5700901175849522 0
 1.437499999999999e-06 0.3357440174799206 -0.673316729800661 0
 1.468749999999999e-06 0.4022397694429202 -0.5748619841027259 0
 1.499999999999999e-06 0.400043037352366 -0.6179450888293799 0
 1.531249999999999e-06 0.3849993073453246 -0.6118117593672007 0
 1.562499999999999e-06 0.3851181691696464 -0.6519545719744009 0
 1.593749999999999e-06 0.3393081990045932 -0.5766517051736528 0
 1.624999999999999e-06 0.3395715911823285 -0.6498126935269386 0
 1.656249999999999e-06 0.3438947155053025 -0.6978719861120958 0
 1.687499999999998e-06 0.4256077678873944 -0.648576893133043 0
 1.718749999999998e-06 0.4309171632710943 -0.6763381034074994 0
 1.749999999999998e-06 0.3333903006060229 -0.6758289119230899 0
 1.781249999999998e-06 0.4121217717575565 -0.671529683172023 0
 1.812499999999998e-06 0.4864222756493321 -0.6547856194618134 0
 1.843749999999998e-06 0.4556528649800908 -0.6743855609408754 0
 1.874999999999998e-06 0.3407749475344439 -0.6959469895520861 0
 1.906249999999998e-06 0.3890491179344183 -0.7042335444127034 0
 1.937499999999998e-06 0.4398084382119232 -0.7034388374095977 0
 1.968749999999998e-06 0.4414562575973233 -0.7086042571094047 0
 1.999999999999998e-06 0.4294984521839247 -0.6941897464415767 0
 2.031249999999998e-06 0.4153677246799222 -0.6891201813592854 0
 2.062499999999998e-06 0.4294128930260758 -0.7374319764677153 0
 2.093749999999998e-06 0.4009247829590001 -0.7244645531516257 0
 2.124999999999997e-06 0.4366905428481695 -0.7645440550453712 0
 2.156249999999997e-06 0.4430560731153511 -0.7427714964197255 0
 2.187499999999997e-06 0.495140101488413 -0.7089688496908424 0
 2.218749999999997e-06 0.4397556806592687 -0.7342966496288466 0
 2.249999999999997e-06 0.4431761463983433 -0.7617780655239058 0
 2.281249999999997e-06 0.4849941990652237 -0.7127215610009427 0
 2.312499999999997e-06 0.4846331283933775 -0.7216269814327783 0
 2.343749999999997e-06 0.4066879789981431 -0.757788589911536 0
 2.374999999999997e-06 0.4457708906733421 -0.7402734174438418 0
 2.406249999999997e-06 0.4300204293721521 -0.757586373402179 0
 2.437499999999997e-06 0.4478098297548063 -0.7541965684983732 0
 2.468749999999996e-06 0.4897855838633333 -0.7431692423353439 0
 2.499999999999996e-06 0.4702209845888706 -0.7597455865509363 0
 2.531249999999996e-06 0.4521251622198883 -0.7546401854415254 0
 2.562499999999996e-06 0.478288208268173 -0.7363621636776945 0
 2.593749999999996e-06 0.4625844731948696 -0.7376250910519694 0
 2.624999999999996e-06 0.482128082488185 -0.747171381020324 0
 2.656249999999996e-06 0.4589748164830069 -0.7717545698630602 0
 2.687499999999996e-06 0.4730877570657692 -0.7404856722527552 0
 2.718749999999996e-06 0.4703102328880364 -0.744072220091079 0
 2.749999999999996e-06 0.4729282899329468 -0.7399843972800652 0
 2.781249999999996e-06 0.4211631698102817 -0.7434772575797709 0
 2.812499999999996e-06 0.4874707564417577 -0.7198688849857733 0
 2.843749999999995e-06 0.4369372687200926 -0.7224998420113229 0
 2.874999999999995e-06 0.4828455285810114 -0.7251311216735562 0
 2.906249999999995e-06 0.5241028547933835 -0.6795793085635103 0
 2.937499999999995e-06 0.4378522901353462 -0.7386516937744784 0
 2.968749999999995e-06 0.4092768859721776 -0.7411914912301355 0
 2.999999999999995e-06 0.4503171487135614 -0.7419660057071281 0
 3.031249999999995e-06 0.4658892760090171 -0.7072070824345112 0
 3.062499999999995e-06 0.3656531458464513 -0.7261123810086165 0
 3.093749999999995e-06 0.4427007035773327 -0.6900089022630607 0
 3.124999999999995e-06 0.4546556198815535 -0.6655900348099727 0
 3.156249999999995e-06 0.4840982686658983 -0.6422933843802339 0
 3.187499999999994e-06 0.4459287715626261 -0.643906292465994 0
 3.218749999999994e-06 0.3519577052845647 -0.6527716072261762 0
 3.249999999999994e-06 0.4365599419934352 -0.6693027261921979 0
 3.281249999999994e-06 0.4315297651698155 -0.6442449569367097 0
 3.312499999999994e-06 0.4526952731329235 -0.6787372067731826 0
 3.343749999999994e-06 0.3935587576181857 -0.6773629166057418 0
 3.374999999999994e-06 0.4060261477004024 -0.6168147662965028 0
 3.406249999999994e-06 0.3196670573927162 -0.6244140302670919 0
 3.437499999999994e-06 0.4193433373792667 -0.5906517715044522 0
 3.468749999999994e-06 0.4657929835314999 -0.6121023230073107 0
 3.499999999999994e-06 0.326940695724567 -0.6436152400107743 0
 3.531249999999994e-06 0.370008170411951 -0.628043314875772 0
 3.562499999999993e-06 0.3713366147353174 -0.576376939666978 0
 3.593749999999993e-06 0.3790231264811499 -0.5984439321337462 0
 3.624999999999993e-06 0.322760026594774 -0.6089846686967497 0
 3.656249999999993e-06 0.3273938957107774 -0.5864235534982534 0
 3.687499999999993e-06 0.3477183990542329 -0.5180247062486132 0
 3.718749999999993e-06 0.3778770331161727 -0.5155324953971423 0
 3.749999999999993e-06 0.3330955930030851 -0.4781858537960511 0
 3.781249999999993e-06 0.3856323366439302 -0.5076811921500575 0
 3.812499999999993e-06 0.362159391249006 -0.5609615646545916 0
 3.843749999999993e-06 0.22825904463234 -0.5503460124505506 0
 3.874999999999993e-06 0.260726112629111 -0.5305470046414527 0
 3.906249999999992e-06 0.3913114083373569 -0.5020518138856812 0
 3.937499999999992e-06 0.2084424874767861 -0.3536307104061813 0
 3.968749999999992e-06 0.253630429153223 -0.5228153275361681 0
 3.999999999999992e-06 0.2515055975194908 -0.4566726844323137 0
 4.031249999999992e-06 0.266239786409345 -0.4498843665590787 0
 4.062499999999992e-06 0.2459722781703914 -0.5093480485961733 0
 4.093749999999992e-06 0.2706546580013667 -0.2710268764836231 0
 4.124999999999992e-06 0.3377745128889889 -0.3501176706323119 0
 4.156249999999992e-06 0.2056066901343993 -0.3514606394052973 0
 4.187499999999992e-06 0.2692296299188355 -0.4318419031651526 0
 4.218749999999992e-06 0.2395974655619273 -0.3436408827532018 0
 4.249999999999991e-06 0.2662644187161536 -0.304427754368721 0
 4.281249999999991e-06 0.2667011532536235 -0.2975452427252335 0
 4.312499999999991e-06 0.2205113021988052 -0.3873306026259248 0
 4.343749999999991e-06 0.2227407985212842 -0.3870108796402879 0
 4.374999999999991e-06 0.2000906297004524 -0.3442479767889302 0
 4.406249999999991e-06 0.1751855441909968 -0.3167875579504443 0
 4.437499999999991e-06 0.1559642570325867 -0.2466707339840261 0
 4.468749999999991e-06 0.1605588073752495 -0.3195351578665983 0
 4.499999999999991e-06 0.1296897136672551 -0.1485640276070519 0
 4.531249999999991e-06 0.1591158888237661 -0.2817595472544154 0
 4.562499999999991e-06 0.1249682598751887 -0.2074352868300534 0
 4.593749999999991e-06 0.1193405996617356 -0.1952001863453332 0
 4.62499999999999e-06 0.1114952141406011 -0.1820704273740016 0
 4.65624999999999e-06 0.1258659217940517 -0.1540896329567134 0
 4.68749999999999e-06 0.115679659875679 -0.1927823261537748 0
 4.71874999999999e-06 0.08557407847914153 -0.1388656138273095 0
 4.74999999999999e-06 0.09833351395572125 -0.150217915211479 0
 4.78124999999999e-06 0.09421022221930997 -0.1080625551450346 0
 4.81249999999999e-06 0.06197979550202105 -0.1149457237331905 0
 4.84374999999999e-06 0.0728599331300952 -0.09728740518379789 0
 4.87499999999999e-06 0.05522928445363758 -0.07696869927717892 0
 4.90624999999999e-06 0.04337460134355607 -0.06735293837939345 0
 4.93749999999999e-06 0.03547780725046588 -0.04899753699816677 0
 4.968749999999989e-06 0.02759267054633834 -0.03597266969199846 0
 4.999999999999989e-06 0.01827933701502802 -0.02197675160678769 0
 5.031249999999989e-06 0.00982330164218804 -0.007384181834932987 0
 5.062499999999989e-06 -0.003801058728973719 0.01024026062725582 0
 5.093749999999989e-06 -0.01181032308144124 0.0228961208218458 0
 5.124999999999989e-06 -0.02503223785533583 0.04221178600218195 0
 5.156249999999989e-06 -0.03576632077967783 0.06838206413167865 0
 5.187499999999989e-06 -0.02939640227148329 0.06353378933399785 0
 5.218749999999989e-06 -0.06051245545012698 0.09766265729199843 0
 5.249999999999989e-06 -0.05847549773222834 0.08240190199019184 0
 5.281249999999989e-06 -0.08677883151106418 0.117772499599059 0
 5.312499999999989e-06 -0.08110371761494946 0.1048860299960221 0
 5.343749999999988e-06 -0.0325581763274162 0.1414047204142296 0
 5.374999999999988e-06 -0.1695316281449687 0.2158545118593153 0
 5.406249999999988e-06 -0.06483499029127107 0.1358092159769922 0
 5.437499999999988e-06 -0.1413558249363944 0.2216275538288829 0
 5.468749999999988e-06 -0.1075540888958781 0.2140006204662066 0
 5.499999999999988e-06 -0.0976117327697732 0.2254377862598836 0
 5.531249999999988e-06 -0.1600407916413843 0.178436703027696 0
 5.562499999999988e-06 -0.09521411672897738 0.3177489451843198 0
 5.593749999999988e-06 -0.1577473798467231 0.2328932515446643 0
 5.624999999999988e-06 -0.1642898969540955 0.330012624213296 0
 5.656249999999988e-06 -0.1376529731140677 0.3351287926821104 0
 5.687499999999987e-06 -0.1944384711554946 0.3591303657046853 0
 5.718749999999987e-06 -0.1385541535670756 0.2912189460027692 0
 5.749999999999987e-06 -0.2404484419263685 0.1991268540503853 0
 5.781249999999987e-06 -0.1570621560295847 0.2840185126155713 0
 5.812499999999987e-06 -0.177118872938375 0.2920969981251917 0
 5.843749999999987e-06 -0.1918757806655892 0.4011870018249088 0
 5.874999999999987e-06 -0.2559978577631766 0.4467645128184698 0
 5.906249999999987e-06 -0.3456884737712509 0.2386195637483433 0
 5.937499999999987e-06 -0.1797720671218303 0.235352939601475 0
 5.968749999999987e-06 -0.1808864046775685 0.4552485785570823 0
 5.999999999999987e-06 -0.22232597618655 0.2973341562362414 0
 6.031249999999987e-06 -0.2930743256791254 0.5273025512287367 0
 6.062499999999986e-06 -0.2322960516384048 0.3611466330323292 0
 6.093749999999986e-06 -0.3259202066213345 0.5131679648842634 0
 6.124999999999986e-06 -0.2575385309982581 0.5212505342640315 0
 6.156249999999986e-06 -0.3187012825429544 0.4588411228784195 0
 6.187499999999986e-06 -0.3871416599793103 0.4614087927295187 0
 6.218749999999986e-06 -0.4309009625058076 0.3039616839317179 0
 6.249999999999986e-06 -0.3283288465787795 0.6277122278631988 0
 6.281249999999986e-06 -0.2959925831302029 0.6157535466641962 0
 6.312499999999986e-06 -0.3620241342582855 0.477181133521636 0
 6.343749999999986e-06 -0.2363374787163078 0.5723666963445472 0
 6.374999999999986e-06 -0.39123967792832 0.5968522011798059 0
 6.406249999999985e-06 -0.253800564948682 0.6139757690005645 0
 6.437499999999985e-06 -0.3367197989790227 0.5947837535031656 0
 6.468749999999985e-06 -0.3388245133547432 0.6047963770366249 0
 6.499999999999985e-06 -0.3767373698668493 0.6157577383776249 0
 6.531249999999985e-06 -0.3350914213177004 0.5951404862933908 0
 6.562499999999985e-06 -0.3431029103789104 0.6177268233020128 0
 6.593749999999985e-06 -0.3827124982379068 0.6068943698077242 0
 6.624999999999985e-06 -0.3742443277950337 0.6895533020864828 0
 6.656249999999985e-06 -0.3308733753232912 0.6734797982860139 0
 6.687499999999985e-06 -0.3822006568645768 0.6808919502739713 0
 6.718749999999985e-06 -0.2947460144794941 0.6977020510124743 0
 6.749999999999985e-06 -0.4374593452678879 0.6233367875731862 0
 6.781249999999984e-06 -0.4241274905519761 0.67620429514145 0
 6.812499999999984e-06 -0.3959998242435915 0.6973368508635982 0
 6.843749999999984e-06 -0.3807713662587622 0.6597718166576844 0
 6.874999999999984e-06 -0.3652100167707835 0.6968809799431944 0
 6.906249999999984e-06 -0.4530896477480457 0.7046730771229774 0
 6.937499999999984e-06 -0.3892287402855371 0.6897343044818939 0
 6.968749999999984e-06 -0.3970317068899921 0.7017143746017954 0
 6.999999999999984e-06 -0.4045558528147446 0.7038162625746613 0
 7.031249999999984e-06 -0.3971617775676606 0.7274507454646418 0
 7.062499999999984e-06 -0.4407855108056502 0.7117750632681556 0
 7.093749999999984e-06 -0.4698144352227123 0.7055557914679766 0
 7.124999999999983e-06 -0.4743366305636241 0.7016849761789338 0
 7.156249999999983e-06 -0.4444484227540854 0.6960871928460941 0
 7.187499999999983e-06 -0.4729653785310677 0.7229382834461291 0
 7.218749999999983e-06 -0.4218995747956679 0.7469852645143915 0
 7.249999999999983e-06 -0.483197919721585 0.7101255867866031 0
 7.281249999999983e-06 -0.4717987647172351 0.7268216601338628 0
 7.312499999999983e-06 -0.4497014899868257 0.7196514057739906 0
 7.343749999999983e-06 -0.411495569156924 0.7580607190930649 0
 7.374999999999983e-06 -0.3604778628846493 0.7710750052472042 0
 7.406249999999983e-06 -0.4433787965433845 0.7208156237151626 0
 7.437499999999983e-06 -0.4290163252763573 0.7271000360521479 0
 7.468749999999982e-06 -0.4402786183200605 0.734407756393376 0
 7.499999999999982e-06 -0.4502089794131075 0.7574642996594485 0
 7.531249999999982e-06 -0.471588159891417 0.730737109079646 0
 7.562499999999982e-06 -0.433301419736888 0.7643893800576614 0
 7.593749999999982e-06 -0.4810155640367836 0.7209565952155287 0
 7.624999999999982e-06 -0.4648793811524878 0.722889977389305 0
 7.656249999999983e-06 -0.4185835177061599 0.7440142292974589 0
 7.687499999999984e-06 -0.4722957459014041 0.7150790014152033 0
 7.718749999999984e-06 -0.4577102727078846 0.7033950943048064 0
 7.749999999999985e-06 -0.3725067833644612 0.7354357612118851 0
 7.781249999999986e-06 -0.4080738342649911 0.7551881032900395 0
 7.812499999999987e-06 -0.472880976292986 0.7122444555301133 0
 7.843749999999987e-06 -0.403509439457085 0.7359889209608862 0
 7.874999999999988e-06 -0.4869286378082253 0.6899120190393302 0
 7.906249999999989e-06 -0.4055145458030079 0.7368058934858037 0
 7.93749999999999e-06 -0.3874516517170364 0.7257390600791926 0
 7.96874999999999e-06 -0.491962010739001 0.6471320227682369 0
 7.999999999999991e-06 -0.4687979927138181 0.6614752256977503 0
 8.031249999999992e-06 -0.4570296373427111 0.716978331816202 0
 8.062499999999993e-06 -0.4666315244583488 0.6488029200129869 0
 8.093749999999993e-06 -0.3823759324990573 0.7095231219575644 0
 8.124999999999994e-06 -0.4334182845077727 0.639669180949115 0
 8.156249999999995e-06 -0.3624639521107613 0.6782229883024014 0
 8.187499999999996e-06 -0.4725550922368634 0.6799838494088826 0
 8.218749999999996e-06 -0.3502674612959724 0.667759147293231 0
 8.249999999999997e-06 -0.4107329398824894 0.6254707110377012 0
 8.281249999999998e-06 -0.459441129388618 0.58212455298194 0
 8.312499999999999e-06 -0.4252896127534451 0.6775965468972529 0
 8.34375e-06 -0.3845599125566266 0.5808925544433777 0
 8.375e-06 -0.3298300815348773 0.6095131435290773 0
 8.406250000000001e-06 -0.3962565168150522 0.5916282514693362 0
 8.437500000000002e-06 -0.3863600403049861 0.6188545025428392 0
 8.468750000000003e-06 -0.4008973465492821 0.5879828393115308 0
 8.500000000000003e-06 -0.3885275091026617 0.558943667700758 0
 8.531250000000004e-06 -0.4102639133721845 0.5952419980715751 0
 8.562500000000005e-06 -0.2862249106782118 0.5604247069019554 0
 8.593750000000006e-06 -0.2581831231018294 0.5608377468854662 0
 8.625000000000006e-06 -0.3415622244705148 0.6157039707126237 0
 8.656250000000007e-06 -0.332688090768181 0.5334879090631827 0
 8.687500000000008e-06 -0.3010311806925156 0.4817369709441702 0
 8.718750000000009e-06 -0.2553336316502064 0.4764779209251518 0
 8.750000000000009e-06 -0.2719642290328975 0.5698380585839219 0
 8.78125000000001e-06 -0.2963583255967812 0.4928460697940226 0
 8.812500000000011e-06 -0.367803735917259 0.4918280989660226 0
 8.843750000000012e-06 -0.304793149445417 0.4409858719825084 0
 8.875000000000012e-06 -0.3131500644331295 0.4021958683211841 0
 8.906250000000013e-06 -0.2910140959083218 0.4652190592621766 0
 8.937500000000014e-06 -0.3462905475321889 0.4847799237758819 0
 8.968750000000015e-06 -0.2223587207290347 0.5292757816983742 0
 9.000000000000015e-06 -0.2926952180668019 0.4254187615258355 0
 9.031250000000016e-06 -0.2999249621593912 0.424483771314509 0
 9.062500000000017e-06 -0.317950691627976 0.3881524702969978 0
 9.093750000000018e-06 -0.1985843205551317 0.4558550254587435 0
 9.125000000000019e-06 -0.1646395948894609 0.3455378624399632 0
 9.156250000000019e-06 -0.2240725258307843 0.4540095493716054 0
 9.18750000000002e-06 -0.1843522315909829 0.5084655647524161 0
 9.218750000000021e-06 -0.2062214289395778 0.3142420469728017 0
 9.250000000000022e-06 -0.1282761439967927 0.1867986010675135 0
 9.281250000000022e-06 -0.1841533018111847 0.1732718168242147 0
 9.312500000000023e-06 -0.1688305716218892 0.3559949009677173 0
 9.343750000000024e-06 -0.1915129835047497 0.1690785429641533 0
 9.375000000000025e-06 -0.1943459666879393 0.2982343307576006 0
 9.406250000000025e-06 -0.1745106428785418 0.2813336473902849 0
 9.437500000000026e-06 -0.2109672863023012 0.1918164781608332 0
 9.468750000000027e-06 -0.09561900155798986 0.2166608975310206 0
 9.500000000000028e-06 -0.1500154978262919 0.2438551121534502 0
 9.531250000000028e-06 -0.118471668206479 0.2324321751447058 0
 9.562500000000029e-06 -0.1544595509294296 0.2205748622197269 0
 9.59375000000003e-06 -0.03617230920515203 0.1581665756460154 0
 9.625000000000031e-06 -0.105104681687169 0.1847144779653293 0
 9.656250000000031e-06 -0.129736368279089 0.136621814195816 0
 9.687500000000032e-06 -0.08052804052591424 0.1312895702978901 0
 9.718750000000033e-06 -0.0570361832980456 0.1176373364965426 0
 9.750000000000034e-06 -0.06074675344783551 0.1274726181555075 0
 9.781250000000034e-06 -0.06455663384598065 0.08259135913641313 0
 9.812500000000035e-06 -0.06052449088574749 0.09467194548135954 0
 9.843750000000036e-06 -0.03986898270252765 0.05993050337565198 0
 9.875000000000037e-06 -0.04023406584296382 0.06231948408932921 0
 9.906250000000038e-06 -0.02087966682879865 0.04431332544733044 0
 9.937500000000038e-06 -0.01282208324395218 0.02320573422265189 0
 9.968750000000039e-06 -0.00363381483758389 0.008996345862220038 0
 1.000000000000004e-05 0.006659248721983236 -0.007099310363386019 0
 1.003125000000004e-05 0.01439966344318185 -0.01899422616558184 0
 1.006250000000004e-05 0.02403734546427163 -0.03451630314488271 0
 1.009375000000004e-05 0.03285333470547356 -0.04746915637888536 0
 1.012500000000004e-05 0.04254616656626185 -0.06898376450912549 0
 1.015625000000004e-05 0.05443279608724378 -0.07282566869986508 0
 1.018750000000004e-05 0.06625638984730794 -0.09602703918261461 0
 1.021875000000005e-05 0.06780241263000006 -0.1067162365287216 0
 1.025000000000005e-05 0.08098889934596702 -0.110272366239685 0
 1.028125000000005e-05 0.07271704746767567 -0.1094509157489314 0
 1.031250000000005e-05 0.1036327982747679 -0.1298179172125694 0
 1.034375000000005e-05 0.1176857211739138 -0.1420476772650571 0
 1.037500000000005e-05 0.09564411797184542 -0.1966723543862631 0
 1.040625000000005e-05 0.1582227392813405 -0.1522382031450791 0
 1.043750000000005e-05 0.1494307152105338 -0.1845591352026084 0
 1.046875000000005e-05 0.1216084440709113 -0.2345900084222902 0
 1.050000000000005e-05 0.170011147405034 -0.2893271669899927 0
 1.053125000000005e-05 0.1688249433397282 -0.3253052676231519 0
 1.056250000000005e-05 0.1831581448997634 -0.2559801583200965 0
 1.059375000000005e-05 0.244758543014809 -0.3088102033478364 0
 1.062500000000005e-05 0.1848145555119282 -0.3690558187733963 0
 1.065625000000006e-05 0.1683992848707026 -0.3659780864469062 0
 1.068750000000006e-05 0.151509344939714 -0.3036967907538932 0
 1.071875000000006e-05 0.1474262638947665 -0.2809234952108847 0
 1.075000000000006e-05 0.2733225192675007 -0.3623549910664672 0
 1.078125000000006e-05 0.2455251372379401 -0.3260921840608396 0
 1.081250000000006e-05 0.2616365159347195 -0.3336634340849576 0
 1.084375000000006e-05 0.1164688297719968 -0.339383334300898 0
 1.087500000000006e-05 0.2648382383782601 -0.3980468953197273 0
 1.090625000000006e-05 0.1829610055791582 -0.502600231977146 0
 1.093750000000006e-05 0.2693184909133201 -0.3752857439577599 0
 1.096875000000006e-05 0.2410291100873468 -0.4690159680989099 0
 1.100000000000006e-05 0.2694412139793851 -0.312091854228706 0
 1.103125000000006e-05 0.2368345018112777 -0.5057206329629428 0
 1.106250000000007e-05 0.289425776360979 -0.4790845938078176 0
 1.109375000000007e-05 0.2190803511918129 -0.4920522738179069 0
 1.112500000000007e-05 0.268441870576796 -0.5647073097276181 0
 1.115625000000007e-05 0.326492416141306 -0.5034943352556419 0
 1.118750000000007e-05 0.2242195015986224 -0.5039245225312586 0
 1.121875000000007e-05 0.3814376171612713 -0.572468375152643 0
 1.125000000000007e-05 0.3376344644426492 -0.5694851659148086 0
 1.128125000000007e-05 0.2322206336524491 -0.5459174842761877 0
 1.131250000000007e-05 0.3499181687294753 -0.5667486079289078 0
 1.134375000000007e-05 0.3316376875512102 -0.5824025546772092 0
 1.137500000000007e-05 0.3919196525362351 -0.5419191237754959 0
 1.140625000000007e-05 0.386921422870749 -0.6091647403534604 0
 1.143750000000007e-05 0.3414522272433366 -0.5853554569991102 0
 1.146875000000008e-05 0.3830703333799659 -0.611539888940161 0
 1.150000000000008e-05 0.4010799581307125 -0.5793017404398609 0
 1.153125000000008e-05 0.471529842134861 -0.5089713346124584 0
 1.156250000000008e-05 0.3422641422886595 -0.6867809271914961 0
 1.159375000000008e-05 0.4360590656963932 -0.6552821380845179 0
 1.162500000000008e-05 0.4149016264470507 -0.6761692351751649 0
 1.165625000000008e-05 0.3986495390143844 -0.6460092991460411 0
 1.168750000000008e-05 0.3523813393010379 -0.6994845964290048 0
 1.171875000000008e-05 0.471437479124294 -0.6889825356888784 0
 1.175000000000008e-05 0.4347634000716332 -0.728344922564571 0
 1.178125000000008e-05 0.4393288675337753 -0.7165378299208002 0
 1.181250000000008e-05 0.4676975627627841 -0.6718427224992283 0
 1.184375000000008e-05 0.4432281813364429 -0.7129112044334177 0
 1.187500000000009e-05 0.4477138303045341 -0.6996263461492747 0
 1.190625000000009e-05 0.4646440313260677 -0.7179709533132789 0
 1.193750000000009e-05 0.3861268930834856 -0.7437327924944788 0
 1.196875000000009e-05 0.4577140880691541 -0.7393253592805162 0
 1.200000000000009e-05 0.4001804373251939 -0.75556682610376 0
 1.203125000000009e-05 0.4778833259230221 -0.72003502034292 0
 1.206250000000009e-05 0.4371137267634791 -0.7573085861059433 0
 1.209375000000009e-05 0.4609875828632615 -0.734667709607444 0
 1.212500000000009e-05 0.4185713328336474 -0.7685677802839167 0
 1.215625000000009e-05 0.4990171449151845 -0.7223476621724028 0
 1.218750000000009e-05 0.4777246941366163 -0.7397516483432894 0
 1.221875000000009e-05 0.4769442016819035 -0.7453949170247297 0
 1.225000000000009e-05 0.4456365119239392 -0.7638867418578472 0
 1.22812500000001e-05 0.502461130302793 -0.7422619883444408 0
 1.23125000000001e-05 0.4543506163000043 -0.7818936109092015 0
 1.23437500000001e-05 0.4871757510502971 -0.7448135357846379 0
 1.23750000000001e-05 0.5159817645881297 -0.7407936076441145 0
 1.24062500000001e-05 0.4771552962307855 -0.7684170837944069 0
 1.24375000000001e-05 0.4608244765282009 -0.7590801504741048 0
 1.24687500000001e-05 0.443323411873666 -0.7713381778832115 0
 1.25000000000001e-05 0.4573374643217265 -0.7489578986195864 0
 1.25312500000001e-05 0.4810874880856272 -0.7761143762631252 0
 1.25625000000001e-05 0.4612841610978893 -0.7538727998459754 0
 1.25937500000001e-05 0.460992307147323 -0.7854729797487676 0
 1.26250000000001e-05 0.4686988556125878 -0.7658424460544373 0
 1.26562500000001e-05 0.4545031229786368 -0.7607658087131146 0
 1.268750000000011e-05 0.4694480419295038 -0.7582023514404032 0
 1.271875000000011e-05 0.4901071350043334 -0.735298847883665 0
 1.275000000000011e-05 0.4675508939318438 -0.7536957798658072 0
 1.278125000000011e-05 0.4911167961300271 -0.7508009666016414 0
 1.281250000000011e-05 0.4753404606972452 -0.7599563252542763 0
 1.284375000000011e-05 0.5075569154666195 -0.7385931358140562 0
 1.287500000000011e-05 0.4216027023490745 -0.7561580001891881 0
 1.290625000000011e-05 0.4393335665004804 -0.762850222438344 0
 1.293750000000011e-05 0.4521236233712139 -0.7492041444459135 0
 1.296875000000011e-05 0.511749151657555 -0.7038864162228098 0
 1.300000000000011e-05 0.4862754304141707 -0.6973240063061394 0
 1.303125000000011e-05 0.4657474955077702 -0.7134320303952754 0
 1.306250000000011e-05 0.4254116942160917 -0.7404136808437616 0
 1.309375000000011e-05 0.43509966785354 -0.6759324187069238 0
 1.312500000000012e-05 0.4061674401766488 -0.7123901449957069 0
 1.315625000000012e-05 0.4355042137777683 -0.6781528536245998 0
 1.318750000000012e-05 0.4280446529748688 -0.7031428582690221 0
 1.321875000000012e-05 0.397755517062541 -0.6942360462023163 0
 1.325000000000012e-05 0.3914707157480501 -0.6995573089070405 0
 1.328125000000012e-05 0.4118856779450862 -0.6158660180541182 0
 1.331250000000012e-05 0.434995054333206 -0.6626879241709013 0
 1.334375000000012e-05 0.4268535830004767 -0.6573031172547465 0
 1.337500000000012e-05 0.4176477831319232 -0.6763063087185495 0
 1.340625000000012e-05 0.4061230535546516 -0.663222833564975 0
 1.343750000000012e-05 0.3828338165181594 -0.6469413460433302 0
 1.346875000000012e-05 0.3821792440328907 -0.6280502310130608 0
 1.350000000000012e-05 0.3952905912425742 -0.6486901893335545 0
 1.353125000000013e-05 0.4352032048110445 -0.5995911242695214 0
 1.356250000000013e-05 0.3910237223216347 -0.6135338034110926 0
 1.359375000000013e-05 0.3950041380062631 -0.5499432100078643 0
 1.362500000000013e-05 0.3813061605593399 -0.597236057502174 0
 1.365625000000013e-05 0.4466860124804485 -0.5628470283383927 0
 1.368750000000013e-05 0.3058132404143077 -0.6147742599381429 0
 1.371875000000013e-05 0.3315321314621364 -0.5334157469593975 0
 1.375000000000013e-05 0.3541776483057966 -0.5240105389077048 0
 1.378125000000013e-05 0.3530472501715539 -0.5152881165984577 0
 1.381250000000013e-05 0.3475700163990174 -0.5264391230077622 0
 1.384375000000013e-05 0.4115301718514868 -0.4886358247020073 0
 1.387500000000013e-05 0.2138447728058579 -0.4725021937390407 0
 1.390625000000013e-05 0.2592763057676539 -0.4768840838835536 0
 1.393750000000014e-05 0.3319401404749479 -0.3349922471910686 0
 1.396875000000014e-05 0.3800304994396143 -0.33366592476899 0
 1.400000000000014e-05 0.3331186342046629 -0.4504574117286866 0
 1.403125000000014e-05 0.2904803504353232 -0.3993583115798721 0
 1.406250000000014e-05 0.2362838893405004 -0.4909415881318189 0
 1.409375000000014e-05 0.1899419053617551 -0.4127059350847966 0
 1.412500000000014e-05 0.1576802398720183 -0.3982130698010443 0
 1.415625000000014e-05 0.1409199743494576 -0.4368527177214371 0
 1.418750000000014e-05 0.281991542135262 -0.2654562355908647 0
 1.421875000000014e-05 0.2581082227973442 -0.4108030696954191 0
 1.425000000000014e-05 0.239442476908848 -0.3995626983507289 0
 1.428125000000014e-05 0.205243304659809 -0.2891808212857975 0
 1.431250000000014e-05 0.2627653115476835 -0.339648088058446 0
 1.434375000000015e-05 0.04783366049667841 -0.2335346593823351 0
 1.437500000000015e-05 0.2373007106214723 -0.2849367504223403 0
 1.440625000000015e-05 0.2284979476273728 -0.3166126326347775 0
 1.443750000000015e-05 0.1787656292631322 -0.2445519171286626 0
 1.446875000000015e-05 0.1670166847140211 -0.2909142581719431 0
 1.450000000000015e-05 0.1702321071595933 -0.2730252629281342 0
 1.453125000000015e-05 0.1539004475477763 -0.1896166103517193 0
 1.456250000000015e-05 0.1516524018910587 -0.2464117125437717 0
 1.459375000000015e-05 0.1369404618174157 -0.2290618091823821 0
 1.462500000000015e-05 0.1445248831114856 -0.1956925332499752 0
 1.465625000000015e-05 0.1351745972501842 -0.1420146110188966 0
 1.468750000000015e-05 0.08778535087279681 -0.187352636554906 0
 1.471875000000015e-05 0.1066365642096804 -0.1599927903765299 0
 1.475000000000016e-05 0.089146073420691 -0.1147381903978393 0
 1.478125000000016e-05 0.09053451145430295 -0.1283302015594404 0
 1.481250000000016e-05 0.07456332871444257 -0.09722968852218229 0
 1.484375000000016e-05 0.06654876365268987 -0.1002540020814062 0
 1.487500000000016e-05 0.05653089380724948 -0.08230438510775787 0
 1.490625000000016e-05 0.04500630533639062 -0.06755597345554462 0
 1.493750000000016e-05 0.03818129753762059 -0.05363606887052566 0
 1.496875000000016e-05 0.02873897161287056 -0.03831951493552012 0
 1.500000000000016e-05 0.01974111901013243 -0.02551030581106749 0
 1.503125000000016e-05 0.01122104270119082 -0.009245758684556281 0
 1.506250000000016e-05 0.0002238533512191196 0.005199480201326064 0
 1.509375000000016e-05 -0.004455515950223048 0.0185710081423894 0
 1.512500000000016e-05 -0.01656478033407687 0.03898420952434287 0
 1.515625000000017e-05 -0.02702788822469651 0.05800746050565408 0
 1.518750000000017e-05 -0.02890138782643899 0.04617380779061767 0
 1.521875000000017e-05 -0.03908581318933974 0.07834477371900143 0
 1.525000000000017e-05 -0.06189757608808648 0.09987984114316503 0
 1.528125000000017e-05 -0.1026551590534091 0.09421930524748548 0
 1.531250000000017e-05 -0.03528243447938666 0.1421403529448403 0
 1.534375000000017e-05 -0.09334259108422903 0.1592293729629565 0
 1.537500000000017e-05 -0.06038220228784172 0.1547329402298024 0
 1.540625000000017e-05 -0.04903930294455845 0.09397702466846693 0
 1.543750000000017e-05 -0.04083310438957957 0.1159971776210664 0
 1.546875000000017e-05 -0.1375858415542582 0.2414748102416769 0
 1.550000000000017e-05 -0.1627820880897154 0.2148130307886643 0
 1.553125000000017e-05 -0.1419240659585078 0.2288286536603813 0
 1.556250000000017e-05 -0.1297786048702154 0.2307640081101097 0
 1.559375000000018e-05 -0.1889842418965716 0.2409154675608937 0
 1.562500000000018e-05 -0.1306900916826054 0.2639024855801332 0
 1.565625000000018e-05 -0.2407036129376038 0.2382148098940179 0
 1.568750000000018e-05 -0.215283351916413 0.2284577003936843 0
 1.571875000000018e-05 -0.2065535214246078 0.3136797581464632 0
 1.575000000000018e-05 -0.1951842474742369 0.3288884337265858 0
 1.578125000000018e-05 -0.2181688238139649 0.3138507251321221 0
 1.581250000000018e-05 -0.2418651507229543 0.2376654150074262 0
 1.584375000000018e-05 -0.225436120747874 0.2650801554766604 0
 1.587500000000018e-05 -0.2962857172232051 0.3768877483989408 0
 1.590625000000018e-05 -0.3147219333736025 0.3634092962563122 0
 1.593750000000018e-05 -0.1477327242752337 0.4122168453755096 0
 1.596875000000018e-05 -0.2051398040195103 0.3906124281582419 0
 1.600000000000019e-05 -0.2800125133009801 0.3788977408727769 0
 1.603125000000019e-05 -0.1676541536580759 0.4308441039978734 0
 1.606250000000019e-05 -0.2080395057139579 0.3516177279607644 0
 1.609375000000019e-05 -0.1767191402217904 0.537818488326723 0
 1.612500000000019e-05 -0.2918563012528677 0.4856476670086437 0
 1.615625000000019e-05 -0.2210209167396639 0.5780398630784085 0
 1.618750000000019e-05 -0.3398001337362799 0.451225470666367 0
 1.621875000000019e-05 -0.4374974783343798 0.4869197699163377 0
 1.625000000000019e-05 -0.3381601836933475 0.5071691952485549 0
 1.628125000000019e-05 -0.3610142973395113 0.4920848985090435 0
 1.631250000000019e-05 -0.3678861738575991 0.465911582113382 0
 1.634375000000019e-05 -0.3304506439263935 0.5351603461920561 0
 1.637500000000019e-05 -0.2815459789667735 0.6430676457098483 0
 1.64062500000002e-05 -0.3631766758753968 0.586817898136282 0
 1.64375000000002e-05 -0.3700154438337769 0.4091516163921435 0
 1.64687500000002e-05 -0.3683786266986602 0.6726592200346326 0
 1.65000000000002e-05 -0.3267035202613027 0.616189668681425 0
 1.65312500000002e-05 -0.3607065761315291 0.6388764068607983 0
 1.65625000000002e-05 -0.3925407334866211 0.6354423413097977 0
 1.65937500000002e-05 -0.3862825284116668 0.5918897459737521 0
 1.66250000000002e-05 -0.3310691704418769 0.6664375441303896 0
 1.66562500000002e-05 -0.4444344922284597 0.5859035258966191 0
 1.66875000000002e-05 -0.4077829062696949 0.665344718375743 0
 1.67187500000002e-05 -0.3652623973265636 0.6725776826864516 0
 1.67500000000002e-05 -0.3426548160301437 0.6390005628476283 0
 1.67812500000002e-05 -0.3546449381073784 0.70948308458134 0
 1.681250000000021e-05 -0.3503461052533512 0.6810683976480715 0
 1.684375000000021e-05 -0.4722120690031601 0.6728178486462515 0
 1.687500000000021e-05 -0.4239115290460249 0.6932766443627515 0
 1.690625000000021e-05 -0.4525621511500245 0.7260316100914761 0
 1.693750000000021e-05 -0.4476210164083168 0.715724988439574 0
 1.696875000000021e-05 -0.4357413164683251 0.7141102096592069 0
 1.700000000000021e-05 -0.4585917211520388 0.6800457296153333 0
 1.703125000000021e-05 -0.4621599823566112 0.6921420258046066 0
 1.706250000000021e-05 -0.3870537849093954 0.7080227507189885 0
 1.709375000000021e-05 -0.4257429013228067 0.7195732944373158 0
 1.712500000000021e-05 -0.4049887571100501 0.6828409244896182 0
 1.715625000000021e-05 -0.434932390797553 0.7303947245460968 0
 1.718750000000021e-05 -0.4381720673538988 0.7206262238484011 0
 1.721875000000022e-05 -0.3988707453048456 0.7336811399630206 0
 1.725000000000022e-05 -0.4711715314111268 0.7116100730472233 0
 1.728125000000022e-05 -0.4220189705897269 0.7736344539370187 0
 1.731250000000022e-05 -0.4657672685611246 0.7320965937106924 0
 1.734375000000022e-05 -0.4293332682406285 0.7334218541778947 0
 1.737500000000022e-05 -0.4640360093470751 0.7233336841357065 0
 1.740625000000022e-05 -0.4602772862608884 0.7352608161997103 0
 1.743750000000022e-05 -0.412508636226736 0.7462438858552147 0
 1.746875000000022e-05 -0.5186906709454627 0.7181560484926583 0
 1.750000000000022e-05 -0.4394595948516703 0.7644899693179652 0
 1.753125000000022e-05 -0.4732739841079032 0.7151452840537711 0
 1.756250000000022e-05 -0.4799197909503785 0.7421027248807511 0
 1.759375000000022e-05 -0.4816264614877852 0.7306317184675313 0
 1.762500000000023e-05 -0.3773736555192704 0.7723965663181832 0
 1.765625000000023e-05 -0.472330815322653 0.7223905832759984 0
 1.768750000000023e-05 -0.4148042055936397 0.7414629977274154 0
 1.771875000000023e-05 -0.4908785980798899 0.7048965775976045 0
 1.775000000000023e-05 -0.4256151837708097 0.7397643118414645 0
 1.778125000000023e-05 -0.4521008480271494 0.7117459133343359 0
 1.781250000000023e-05 -0.4125148768778201 0.7421170263905781 0
 1.784375000000023e-05 -0.4982348375641595 0.6908123056306685 0
 1.787500000000023e-05 -0.4685836633051293 0.7009602994368407 0
 1.790625000000023e-05 -0.4290166987190567 0.7133823664245097 0
 1.793750000000023e-05 -0.4731686922949451 0.6990019523364887 0
 1.796875000000023e-05 -0.4379285129569102 0.7043623644205586 0
 1.800000000000023e-05 -0.4353325964420321 0.71248996435706 0
 1.803125000000023e-05 -0.4335693685209908 0.710624004912184 0
 1.806250000000024e-05 -0.4299599111910236 0.6876742833254978 0
 1.809375000000024e-05 -0.4152961276006688 0.7015408184208236 0
 1.812500000000024e-05 -0.3952237083846855 0.6677195826894828 0
 1.815625000000024e-05 -0.4361966837360249 0.679322365873391 0
 1.818750000000024e-05 -0.396264541843614 0.674320036785364 0
 1.821875000000024e-05 -0.4557638111106942 0.6373342893746772 0
 1.825000000000024e-05 -0.4153997251965938 0.5788275513730601 0
 1.828125000000024e-05 -0.3071700566385994 0.655839833285082 0
 1.831250000000024e-05 -0.4247437827547094 0.6267219683638502 0
 1.834375000000024e-05 -0.3591710806674711 0.6711687332130938 0
 1.837500000000024e-05 -0.3095600365281179 0.5440620903072249 0
 1.840625000000024e-05 -0.4006379177762341 0.5394543614315569 0
 1.843750000000024e-05 -0.3314800429330331 0.6293562413739872 0
 1.846875000000025e-05 -0.4656123954655004 0.5702812618868629 0
 1.850000000000025e-05 -0.3526352316819048 0.5709011565979254 0
 1.853125000000025e-05 -0.2385595013858999 0.5969895901791897 0
 1.856250000000025e-05 -0.3653306728828741 0.594847331521588 0
 1.859375000000025e-05 -0.3378360257152953 0.6226135655073866 0
 1.862500000000025e-05 -0.2223900772703669 0.5582349195972878 0
 1.865625000000025e-05 -0.3877053045407556 0.5907507338804787 0
 1.868750000000025e-05 -0.3179383802296515 0.562079740396757 0
 1.871875000000025e-05 -0.3761399029405855 0.5182388111511781 0
 1.875000000000025e-05 -0.4461261029268694 0.471431476996383 0
 1.878125000000025e-05 -0.3753077147735275 0.5217621385765182 0
 1.881250000000025e-05 -0.3002497126564849 0.5696295558545768 0
 1.884375000000025e-05 -0.208849804620846 0.5057140125170354 0
 1.887500000000026e-05 -0.2299227789015315 0.5368635406433768 0
 1.890625000000026e-05 -0.336047075640285 0.475889928355623 0
 1.893750000000026e-05 -0.3547232073684934 0.5085064549268633 0
 1.896875000000026e-05 -0.2361683597942187 0.4466329321197967 0
 1.900000000000026e-05 -0.2084676880439411 0.5068661811709877 0
 1.903125000000026e-05 -0.3223481625822989 0.3882045733703969 0
 1.906250000000026e-05 -0.2215384192449146 0.5117098194674979 0
 1.909375000000026e-05 -0.1268267471506384 0.3670571500983088 0
 1.912500000000026e-05 -0.2812533081105799 0.4190935628518548 0
 1.915625000000026e-05 -0.252386408427666 0.4659169309244915 0
 1.918750000000026e-05 -0.2426002718042614 0.3415126081159112 0
 1.921875000000026e-05 -0.1671023506250029 0.1457533051080505 0
 1.925000000000026e-05 -0.2768883512484994 0.3325686839402947 0
 1.928125000000027e-05 -0.1923515408961157 0.3911410486465452 0
 1.931250000000027e-05 -0.08916034839867974 0.2685855029923736 0
 1.934375000000027e-05 -0.226932675852124 0.3224474567988581 0
 1.937500000000027e-05 -0.2627381787253691 0.2668890770900457 0
 1.940625000000027e-05 -0.1800758698672035 0.319367779148276 0
 1.943750000000027e-05 -0.08999166057249336 0.2611120730118735 0
 1.946875000000027e-05 -0.1705025070495493 0.2288035105630405 0
 1.950000000000027e-05 -0.1885199874180479 0.2338931260552829 0
 1.953125000000027e-05 -0.2725839230303554 0.3388832926886122 0
 1.956250000000027e-05 -0.1074990993804483 0.1411005690209889 0
 1.959375000000027e-05 -0.1458993076032365 0.1600518688755607 0
 1.962500000000027e-05 -0.1182241589865826 0.1822312024056638 0
 1.965625000000027e-05 -0.1107451666200765 0.194983779172418 0
 1.968750000000028e-05 -0.08185814747569579 0.09483895939570675 0
 1.971875000000028e-05 -0.1002818609029135 0.1405105118607694 0
 1.975000000000028e-05 -0.1008393052726184 0.1154829009989511 0
 1.978125000000028e-05 -0.0695529221553195 0.1090375292537855 0
 1.981250000000028e-05 -0.05662606956467255 0.08667878491654957 0
 1.984375000000028e-05 -0.040272336984637 0.07215018261928105 0
 1.987500000000028e-05 -0.04353871336697215 0.07112886855971345 0
 1.990625000000028e-05 -0.03093383689826779 0.04925376084099244 0
 1.993750000000028e-05 -0.02114098567223993 0.03730094330330718 0
 1.996875000000028e-05 -0.01378249786940268 0.02334914120985697 0
 2.000000000000028e-05 -0.004587018128420479 0.007846956949132811 0


==> data/2D_smc_hmm_nl_fk_1e3A_f1e5_mur1000_NSteps320_b_mean_GP7346.csv <==
 3.125000000000001e-08 0.00873785293814856 -0.01432988311454591 0
 6.250000000000001e-08 0.01757245371817957 -0.02873500914115295 0
 9.375000000000002e-08 0.02647672794136958 -0.04316925718919515 0
 1.25e-07 0.03540819981620577 -0.05766711886534525 0
 1.5625e-07 0.0443714303866326 -0.07219498832985032 0
 1.875000000000001e-07 0.05330134351130746 -0.08682317550146637 0
 2.187500000000001e-07 0.06225672049465542 -0.1013803681672999 0
 2.500000000000001e-07 0.07105573839065377 -0.1158309955931238 0
 2.812500000000001e-07 0.08009087958814495 -0.1302250779628767 0
 3.125000000000001e-07 0.08893550007813092 -0.1443963662227627 0
 3.437500000000001e-07 0.09769723030594175 -0.1589760161468235 0
 3.750000000000002e-07 0.1065440400077708 -0.1734041970193834 0
 4.062500000000002e-07 0.1155136439963814 -0.1876861867221039 0
 4.375000000000002e-07 0.1242254461723329 -0.2018761266981676 0
 4.687500000000002e-07 0.1328021673656753 -0.2158209367104219 0
 5.000000000000002e-07 0.1415503248134773 -0.2300286055257266 0
 5.312500000000002e-07 0.1502331860377455 -0.2438399391569792 0
 5.625000000000002e-07 0.1590599169922781 -0.2578550802753128 0
 5.937500000000002e-07 0.167808524876274 -0.2716111034133887 0
 6.250000000000003e-07 0.1766463296094901 -0.2858649956864607 0
 6.562500000000003e-07 0.1847021718988066 -0.2978808232374406 0
 6.875000000000003e-07 0.1929402581127072 -0.3105410110427592 0
 7.187500000000003e-07 0.201185353264579 -0.3247642948094887 0
 7.500000000000003e-07 0.2090965683745196 -0.3367237932368699 0
 7.812500000000004e-07 0.2176430751586486 -0.3510413199966364 0
 8.125000000000004e-07 0.2252565141411402 -0.3641580729585876 0
 8.437500000000004e-07 0.2326582778044063 -0.3763441798219224 0
 8.750000000000004e-07 0.2407905952073817 -0.3893372916246661 0
 9.062500000000004e-07 0.2478068454251915 -0.4012073826763398 0
 9.375000000000004e-07 0.2550392365936708 -0.4135039879620588 0
 9.687500000000005e-07 0.2620465340137996 -0.4246818589398929 0
 1e-06 0.2696499337042612 -0.4361854739036299 0
 1.03125e-06 0.2767404238606288 -0.4480308716806907 0
 1.0625e-06 0.2833913764587208 -0.4608335680669203 0
 1.09375e-06 0.2914535088581822 -0.4720746446651213 0
 1.125e-06 0.2978017367649554 -0.481613920591399 0
 1.15625e-06 0.3048721440251429 -0.4923147651272945 0
 1.1875e-06 0.3124213087619049 -0.5045538657068779 0
 1.21875e-06 0.3193221892241865 -0.5169144699216286 0
 1.25e-06 0.32630722352544 -0.5277920764005453 0
 1.28125e-06 0.3326614489125238 -0.5375554083388356 0
 1.3125e-06 0.3398783800044756 -0.5480278542084021 0
 1.343749999999999e-06 0.3463713700194222 -0.5578549179316642 0
 1.374999999999999e-06 0.3519662592095812 -0.5683815999327911 0
 1.406249999999999e-06 0.3585249735624657 -0.5777098746917493 0
 1.437499999999999e-06 0.3645270284463203 -0.588897038983714 0
 1.468749999999999e-06 0.3709174689701783 -0.5967874593380499 0
 1.499999999999999e-06 0.3771625757073936 -0.6049258880409784 0
 1.531249999999999e-06 0.3820880227035519 -0.6132518746389967 0
 1.562499999999999e-06 0.3882768156136386 -0.622941331577489 0
 1.593749999999999e-06 0.3932025051382477 -0.6297421522347744 0
 1.624999999999999e-06 0.3977243929330226 -0.6367414016462911 0
 1.656249999999999e-06 0.4028360364474342 -0.6464588620894102 0
 1.687499999999998e-06 0.4080219874767402 -0.6546589153489268 0
 1.718749999999998e-06 0.4132492511927605 -0.6626022815091919 0
 1.749999999999998e-06 0.4159281902071008 -0.6678225064361419 0
 1.781249999999998e-06 0.4192427880694096 -0.6737821668101565 0
 1.812499999999998e-06 0.4243392134533661 -0.6799192309227069 0
 1.843749999999998e-06 0.428782954424132 -0.6862393465819235 0
 1.874999999999998e-06 0.4304663793599469 -0.6908682338729993 0
 1.906249999999998e-06 0.4333219020695676 -0.6957662876733178 0
 1.937499999999998e-06 0.4363154330897434 -0.6999747319516356 0
 1.968749999999998e-06 0.4392226870642145 -0.7053764489862727 0
 1.999999999999998e-06 0.4412480163377176 -0.7102216905380848 0
 2.031249999999998e-06 0.4426766603289939 -0.7128858006301506 0
 2.062499999999998e-06 0.4450160905219266 -0.7172232541988786 0
 2.093749999999998e-06 0.4470645882430103 -0.7205196510716484 0
 2.124999999999997e-06 0.4495210218980594 -0.7261181054068407 0
 2.156249999999997e-06 0.4513632971177451 -0.7305351696401893 0
 2.187499999999997e-06 0.4537406849507832 -0.7330243676188835 0
 2.218749999999997e-06 0.455188338937949 -0.7350095857702006 0
 2.249999999999997e-06 0.4563701731254956 -0.7379090021722583 0
 2.281249999999997e-06 0.4572674063692539 -0.739315939067881 0
 2.312499999999997e-06 0.4592405458817659 -0.7408008889809007 0
 2.343749999999997e-06 0.458894087736714 -0.741261638828127 0
 2.374999999999997e-06 0.4587854856202903 -0.7411642328337263 0
 2.406249999999997e-06 0.4594373930481189 -0.743044265643974 0
 2.437499999999997e-06 0.4598659853675156 -0.7447490839009322 0
 2.468749999999996e-06 0.461255592652934 -0.7457922222574042 0
 2.499999999999996e-06 0.4620305159261902 -0.7467936259424395 0
 2.531249999999996e-06 0.4616968244386764 -0.7473651538690701 0
 2.562499999999996e-06 0.4619511000867757 -0.747662487563844 0
 2.593749999999996e-06 0.4623674469405941 -0.747330544165601 0
 2.624999999999996e-06 0.4626939047864709 -0.7468122807025057 0
 2.656249999999996e-06 0.4619339467783756 -0.7466161555500516 0
 2.687499999999996e-06 0.4617631229971772 -0.7452993868688872 0
 2.718749999999996e-06 0.4609815888038287 -0.7446355666890361 0
 2.749999999999996e-06 0.4601792423507673 -0.7431789696100927 0
 2.781249999999996e-06 0.4575435553540027 -0.7403078976365431 0
 2.812499999999996e-06 0.4569466892452487 -0.7382606051301158 0
 2.843749999999995e-06 0.4545466928792976 -0.7343636905112747 0
 2.874999999999995e-06 0.453257043402419 -0.7319078059334083 0
 2.906249999999995e-06 0.4518138410591784 -0.7278298951505187 0
 2.937499999999995e-06 0.449568377696291 -0.7247587329717637 0
 2.968749999999995e-06 0.4466886911919813 -0.7212785741998398 0
 2.999999999999995e-06 0.4458446839499126 -0.7190522006999857 0
 3.031249999999995e-06 0.4430357644557303 -0.7148569701270988 0
 3.062499999999995e-06 0.4384495695803959 -0.7090391644815607 0
 3.093749999999995e-06 0.4349587537177066 -0.7036020613316087 0
 3.124999999999995e-06 0.4312923660701358 -0.6979867925395721 0
 3.156249999999995e-06 0.4290453717514666 -0.6916754670703327 0
 3.187499999999994e-06 0.426653232653809 -0.6849494608683441 0
 3.218749999999994e-06 0.4220450949925063 -0.6781051681680298 0
 3.249999999999994e-06 0.418544176250552 -0.6722087127137057 0
 3.281249999999994e-06 0.4144226705217567 -0.665464007567506 0
 3.312499999999994e-06 0.4118780303720108 -0.6602689846931782 0
 3.343749999999994e-06 0.4073214345462407 -0.6531097202854044 0
 3.374999999999994e-06 0.402685902881055 -0.6446810865628628 0
 3.406249999999994e-06 0.3972527967148416 -0.6364021826337301 0
 3.437499999999994e-06 0.3929389407869996 -0.6278770418623577 0
 3.468749999999994e-06 0.3893406568374157 -0.6204325003609201 0
 3.499999999999994e-06 0.3844338073551206 -0.6133479197408743 0
 3.531249999999994e-06 0.3779732764703903 -0.6050269501394175 0
 3.562499999999993e-06 0.3736476698511407 -0.5964586586702812 0
 3.593749999999993e-06 0.3679664159252269 -0.5869410845454532 0
 3.624999999999993e-06 0.3619127269540489 -0.5789387966981819 0
 3.656249999999993e-06 0.3555783767643371 -0.5693341081975143 0
 3.687499999999993e-06 0.3488266336050123 -0.5583538735167156 0
 3.718749999999993e-06 0.3426931019103646 -0.5480725718225067 0
 3.749999999999993e-06 0.3361053866795032 -0.5378771748111441 0
 3.781249999999993e-06 0.3306288195878002 -0.5269718284125257 0
 3.812499999999993e-06 0.3242955744910497 -0.5164576292004225 0
 3.843749999999993e-06 0.3172333910001469 -0.5069252997731759 0
 3.874999999999993e-06 0.3101802703990174 -0.4970107264786524 0
 3.906249999999992e-06 0.304243235535104 -0.4874043170173317 0
 3.937499999999992e-06 0.2963432316505867 -0.4738845929118507 0
 3.968749999999992e-06 0.2881259069947533 -0.4629203470640922 0
 3.999999999999992e-06 0.2807185761993103 -0.4515704694649519 0
 4.031249999999992e-06 0.2737299075808609 -0.4394952557986049 0
 4.062499999999992e-06 0.2661638756402367 -0.4290757098479452 0
 4.093749999999992e-06 0.2584783581844083 -0.4156425700934159 0
 4.124999999999992e-06 0.2514143940904885 -0.4028822761600507 0
 4.156249999999992e-06 0.24309700631538 -0.3902018906129883 0
 4.187499999999992e-06 0.235783116664801 -0.3786245686687792 0
 4.218749999999992e-06 0.2277081839318006 -0.3660094467502223 0
 4.249999999999991e-06 0.219683302093598 -0.3523868570698613 0
 4.281249999999991e-06 0.2119779580408738 -0.3389843786051415 0
 4.312499999999991e-06 0.2036693338253382 -0.3266094294624586 0
 4.343749999999991e-06 0.1957052568612518 -0.3143530883954209 0
 4.374999999999991e-06 0.187337257228528 -0.3010004015781104 0
 4.406249999999991e-06 0.1788603255381847 -0.2880367861342196 0
 4.437499999999991e-06 0.1703926238392715 -0.2741097739514877 0
 4.468749999999991e-06 0.161871451550407 -0.2603963205755321 0
 4.499999999999991e-06 0.153128546098564 -0.2460804739971719 0
 4.531249999999991e-06 0.1444697160973656 -0.2325547292089711 0
 4.562499999999991e-06 0.1357794674938815 -0.2184433539519798 0
 4.593749999999991e-06 0.1269360769825775 -0.2041521991726466 0
 4.62499999999999e-06 0.1180874799270975 -0.1896777776550833 0
 4.65624999999999e-06 0.1092137629651692 -0.175120170251451 0
 4.68749999999999e-06 0.1003305410322879 -0.1608610227102087 0
 4.71874999999999e-06 0.09134460462358279 -0.146484898522687 0
 4.74999999999999e-06 0.08239931402395582 -0.1320572610783375 0
 4.78124999999999e-06 0.07346907535196344 -0.1175174726329453 0
 4.81249999999999e-06 0.06440227539954108 -0.102999275737417 0
 4.84374999999999e-06 0.05538848343186418 -0.08842420263048822 0
 4.87499999999999e-06 0.04632254017382055 -0.0738071551725977 0
 4.90624999999999e-06 0.03722672136253238 -0.05917381014430789 0
 4.93749999999999e-06 0.02811626019071237 -0.0445029437491711 0
 4.968749999999989e-06 0.01900538092829842 -0.02982809017743625 0
 4.999999999999989e-06 0.009891451874594474 -0.01514777138362883 0
 5.031249999999989e-06 0.0007735885942087368 -0.0004616098027584432 0
 5.062499999999989e-06 -0.008356399834112014 0.01422099161658609 0
 5.093749999999989e-06 -0.01747919018013515 0.02888374848249482 0
 5.124999999999989e-06 -0.02658024657111675 0.04353374569816468 0
 5.156249999999989e-06 -0.03568842942695521 0.05821249620280377 0
 5.187499999999989e-06 -0.04473100568501515 0.07281154581958933 0
 5.218749999999989e-06 -0.05378235345249904 0.08741452816989322 0
 5.249999999999989e-06 -0.06286471251915596 0.1019479115222588 0
 5.281249999999989e-06 -0.07191522068724453 0.1162825558647802 0
 5.312499999999989e-06 -0.08089623833022198 0.1306190687837893 0
 5.343749999999988e-06 -0.08971091732974987 0.1450080523596673 0
 5.374999999999988e-06 -0.09895007327549031 0.1596124683189553 0
 5.406249999999988e-06 -0.1078391143312057 0.1739656169889914 0
 5.437499999999988e-06 -0.1167804298198373 0.1885587542112555 0
 5.468749999999988e-06 -0.1254224190027251 0.2025843906742311 0
 5.499999999999988e-06 -0.1341111821842698 0.2163522252627747 0
 5.531249999999988e-06 -0.1426810195424026 0.2299480130207764 0
 5.562499999999988e-06 -0.1510822319084567 0.2442845903218575 0
 5.593749999999988e-06 -0.1598814116663559 0.2577712723782659 0
 5.624999999999988e-06 -0.1685126877349437 0.2718308159524649 0
 5.656249999999988e-06 -0.1765663395332948 0.2858221725420591 0
 5.687499999999987e-06 -0.1849681057101089 0.2993832497105155 0
 5.718749999999987e-06 -0.1929882548952334 0.3124077126406836 0
 5.749999999999987e-06 -0.2010475236287418 0.3245838429203491 0
 5.781249999999987e-06 -0.2089963844255678 0.3368363445262666 0
 5.812499999999987e-06 -0.2167043970710076 0.3490867209716657 0
 5.843749999999987e-06 -0.2245325410088802 0.3625513552539871 0
 5.874999999999987e-06 -0.2327683814043302 0.3766509001514043 0
 5.906249999999987e-06 -0.241230809221266 0.3890098463860616 0
 5.937499999999987e-06 -0.2489954826119862 0.4001438301547832 0
 5.968749999999987e-06 -0.255483587333044 0.4122075128002061 0
 5.999999999999987e-06 -0.2627247042226383 0.4219578312571733 0
 6.031249999999987e-06 -0.2706157464949187 0.4350374996864289 0
 6.062499999999986e-06 -0.2776593311685998 0.4460141240957878 0
 6.093749999999986e-06 -0.2853202862822412 0.4577521693613166 0
 6.124999999999986e-06 -0.2921493804482087 0.469829587362261 0
 6.156249999999986e-06 -0.299591128777871 0.4806966207774656 0
 6.187499999999986e-06 -0.3069765841584784 0.4913344255617183 0
 6.218749999999986e-06 -0.3148916629846885 0.5003969069059713 0
 6.249999999999986e-06 -0.3214529139749582 0.5127372146791571 0
 6.281249999999986e-06 -0.3280170819305919 0.5260507221944045 0
 6.312499999999986e-06 -0.3349655815609167 0.5352087597027064 0
 6.343749999999986e-06 -0.339893722863037 0.5458496103810052 0
 6.374999999999986e-06 -0.3465450351728773 0.5560187198689003 0
 6.406249999999985e-06 -0.3515247211739172 0.5660458494256109 0
 6.437499999999985e-06 -0.3568658651317755 0.5749793942813295 0
 6.468749999999985e-06 -0.3626789040385646 0.5837209893573447 0
 6.499999999999985e-06 -0.3681071037497317 0.5920833990320579 0
 6.531249999999985e-06 -0.3731726325292358 0.599768639635218 0
 6.562499999999985e-06 -0.377523664030446 0.6081421476066529 0
 6.593749999999985e-06 -0.3828662122069703 0.6149046818228656 0
 6.624999999999985e-06 -0.3877500814615741 0.6239200484545939 0
 6.656249999999985e-06 -0.3922191903450784 0.632201530509479 0
 6.687499999999985e-06 -0.3966024109935593 0.6402553573426588 0
 6.718749999999985e-06 -0.3998079352125431 0.6469835109449378 0
 6.749999999999985e-06 -0.4044042050569246 0.6538064400925099 0
 6.781249999999984e-06 -0.4089301953397661 0.6609259858353997 0
 6.812499999999984e-06 -0.4140087630658627 0.6677797902953687 0
 6.843749999999984e-06 -0.4169353301607512 0.6734503138456399 0
 6.874999999999984e-06 -0.4191738092794604 0.6780758000698771 0
 6.906249999999984e-06 -0.4233808133659642 0.6840876340762247 0
 6.937499999999984e-06 -0.4258040018061816 0.6886444733988044 0
 6.968749999999984e-06 -0.4286971922499619 0.6938512718944917 0
 6.999999999999984e-06 -0.4315320530853941 0.6975235287686631 0
 7.031249999999984e-06 -0.4340319189924861 0.7021690531642754 0
 7.062499999999984e-06 -0.4370297353164347 0.706943924139572 0
 7.093749999999984e-06 -0.4400257312498085 0.7099345891093941 0
 7.124999999999983e-06 -0.4434376151588068 0.7134527491442856 0
 7.156249999999983e-06 -0.4460243869572346 0.7155465775007803 0
 7.187499999999983e-06 -0.4483257850018672 0.7181317309522103 0
 7.218749999999983e-06 -0.4495434919407421 0.7215477476289082 0
 7.249999999999983e-06 -0.4514797480089955 0.7238982871927572 0
 7.281249999999983e-06 -0.4538175191150656 0.7262216910980469 0
 7.312499999999983e-06 -0.4552272871411842 0.7282202851560752 0
 7.343749999999983e-06 -0.4553208790819813 0.7292211509035118 0
 7.374999999999983e-06 -0.4543768314048563 0.7310779955592649 0
 7.406249999999983e-06 -0.4546443581737066 0.7316021972925085 0
 7.437499999999983e-06 -0.4541022629073078 0.7315791593682873 0
 7.468749999999982e-06 -0.4545348708513392 0.7326602424573722 0
 7.499999999999982e-06 -0.454019694793284 0.7327401753032113 0
 7.531249999999982e-06 -0.4540750370955401 0.7337197621315191 0
 7.562499999999982e-06 -0.4543819030410088 0.7347565956714995 0
 7.593749999999982e-06 -0.454095124730733 0.734334315837421 0
 7.624999999999982e-06 -0.4535656878510481 0.7326581399032351 0
 7.656249999999983e-06 -0.4519542885007797 0.7311897383429503 0
 7.687499999999984e-06 -0.4512821070447425 0.728972276512614 0
 7.718749999999984e-06 -0.4506091401558873 0.727010817504686 0
 7.749999999999985e-06 -0.4485606219645611 0.7246202487393475 0
 7.781249999999986e-06 -0.4466536147841332 0.7231443024740019 0
 7.812499999999987e-06 -0.4459701243012483 0.7204200739809858 0
 7.843749999999987e-06 -0.4438503503370829 0.7166515539462166 0
 7.874999999999988e-06 -0.4418208393687453 0.7131778876306389 0
 7.906249999999989e-06 -0.4394426669255568 0.7102373725335939 0
 7.93749999999999e-06 -0.4361899048825138 0.7068694903916365 0
 7.96874999999999e-06 -0.434155642322582 0.702406609828471 0
 7.999999999999991e-06 -0.4317190683516763 0.6976663836933981 0
 8.031249999999992e-06 -0.4299367624379428 0.6954041388774027 0
 8.062499999999993e-06 -0.4270884813716456 0.6894274225495464 0
 8.093749999999993e-06 -0.4235357530718918 0.6856174473744681 0
 8.124999999999994e-06 -0.4196733382686053 0.6798140396935156 0
 8.156249999999995e-06 -0.4146002072856588 0.6732063231218783 0
 8.187499999999996e-06 -0.4125088114417577 0.6686297051196933 0
 8.218749999999996e-06 -0.4075527251069142 0.6617325819707458 0
 8.249999999999997e-06 -0.4033207792480043 0.6548601045710515 0
 8.281249999999998e-06 -0.3996460152975592 0.6474715580757232 0
 8.312499999999999e-06 -0.3969036179743201 0.6430052999459939 0
 8.34375e-06 -0.3919842958769406 0.6351716050988142 0
 8.375e-06 -0.3872411700470198 0.6279684035185196 0
 8.406250000000001e-06 -0.3823372433094112 0.6194781814314442 0
 8.437500000000002e-06 -0.3770741177965593 0.6109723033502672 0
 8.468750000000003e-06 -0.3720269081426271 0.6028353929149554 0
 8.500000000000003e-06 -0.3664411217830147 0.5941940968289173 0
 8.531250000000004e-06 -0.3611294393024218 0.5857534538790541 0
 8.562500000000005e-06 -0.3540661776112564 0.5761917444280735 0
 8.593750000000006e-06 -0.3479605845095316 0.5672504080327789 0
 8.625000000000006e-06 -0.3424254670600607 0.5585596106891996 0
 8.656250000000007e-06 -0.3358932845830387 0.5483942388168329 0
 8.687500000000008e-06 -0.329379181187969 0.5371195435798873 0
 8.718750000000009e-06 -0.3224353017223704 0.5258950754360336 0
 8.750000000000009e-06 -0.3159782064436536 0.5165451252172327 0
 8.78125000000001e-06 -0.3085685720386239 0.50556985920632 0
 8.812500000000011e-06 -0.3027365787953909 0.495214267181844 0
 8.843750000000012e-06 -0.2957611753405654 0.4839544954207018 0
 8.875000000000012e-06 -0.2894306120066303 0.4738675456619895 0
 8.906250000000013e-06 -0.2824117938565285 0.4629151548352016 0
 8.937500000000014e-06 -0.2765399619523458 0.4526363040601732 0
 8.968750000000015e-06 -0.269117352695172 0.4429600257244939 0
 9.000000000000015e-06 -0.2622230959904924 0.4310718208508896 0
 9.031250000000016e-06 -0.2546290482104466 0.4189225254682161 0
 9.062500000000017e-06 -0.2465134965792916 0.4061994824688188 0
 9.093750000000018e-06 -0.2385123002219288 0.3942786869504162 0
 9.125000000000019e-06 -0.2299336572066323 0.3820712986540419 0
 9.156250000000019e-06 -0.2220319280028828 0.3697095472076021 0
 9.18750000000002e-06 -0.214154983761124 0.3585800295011875 0
 9.218750000000021e-06 -0.2058602734411736 0.3449529673312066 0
 9.250000000000022e-06 -0.1970910774457906 0.3307363307845472 0
 9.281250000000022e-06 -0.1891216823635243 0.3167852520987695 0
 9.312500000000023e-06 -0.1804607900941999 0.3032914017599651 0
 9.343750000000024e-06 -0.1722309063498561 0.2894356840365324 0
 9.375000000000025e-06 -0.1640135131604581 0.2761092866856708 0
 9.406250000000025e-06 -0.1556409840352385 0.2623412196434306 0
 9.437500000000026e-06 -0.1469204117544836 0.2482225144652782 0
 9.468750000000027e-06 -0.1383386242094958 0.2341913067909874 0
 9.500000000000028e-06 -0.1300167275845507 0.220134696306157 0
 9.531250000000028e-06 -0.1211552849835725 0.2061438852407014 0
 9.562500000000029e-06 -0.1125255525213213 0.1919777100736197 0
 9.59375000000003e-06 -0.1034086689714004 0.1774278063322438 0
 9.625000000000031e-06 -0.09477143797412255 0.1633569862835149 0
 9.656250000000031e-06 -0.08614689331826762 0.1490140094814291 0
 9.687500000000032e-06 -0.07724340701139272 0.1345933741489085 0
 9.718750000000033e-06 -0.06818993892793807 0.1202341592636065 0
 9.750000000000034e-06 -0.05924791259954123 0.105872942478302 0
 9.781250000000034e-06 -0.05023455806242597 0.09131980366459948 0
 9.812500000000035e-06 -0.04123298177862662 0.07683720138881864 0
 9.843750000000036e-06 -0.03218979827414945 0.06220103835001033 0
 9.875000000000037e-06 -0.02311061851170199 0.0475943956777986 0
 9.906250000000038e-06 -0.01400577724851378 0.03297127469806653 0
 9.937500000000038e-06 -0.004904263841896758 0.01830832152962223 0
 9.968750000000039e-06 0.004205765269161941 0.003632208244163138 0
 1.000000000000004e-05 0.01333086577941167 -0.01106533557455439 0
 1.003125000000004e-05 0.02244724717757736 -0.02574513664713216 0
 1.006250000000004e-05 0.03155923164867348 -0.04041989005725399 0
 1.009375000000004e-05 0.04065886058701332 -0.05507241764512884 0
 1.012500000000004e-05 0.04976042183808776 -0.06974948131096917 0
 1.015625000000004e-05 0.05886281855623979 -0.08434143532048026 0
 1.018750000000004e-05 0.0679456574033033 -0.09892306189739908 0
 1.021875000000005e-05 0.07695751740312512 -0.1134648126536013 0
 1.025000000000005e-05 0.08593568288781188 -0.1278580156813259 0
 1.028125000000005e-05 0.09485474057324143 -0.1421113858995909 0
 1.031250000000005e-05 0.1038054710541451 -0.1563492310468308 0
 1.034375000000005e-05 0.1127244123776184 -0.1706187942196874 0
 1.037500000000005e-05 0.1215304412226294 -0.1850485068789547 0
 1.040625000000005e-05 0.1306848271456828 -0.1991960942284154 0
 1.043750000000005e-05 0.1396070761797601 -0.2132970202801759 0
 1.046875000000005e-05 0.1483525753464227 -0.2273574629050533 0
 1.050000000000005e-05 0.1573355305647746 -0.2420492120173483 0
 1.053125000000005e-05 0.1660803439394391 -0.256281863968471 0
 1.056250000000005e-05 0.1748314414992718 -0.2700879477962349 0
 1.059375000000005e-05 0.1835824422224664 -0.284104836060367 0
 1.062500000000005e-05 0.1920243558699094 -0.2980663260412234 0
 1.065625000000006e-05 0.2005296924594874 -0.3120194056431164 0
 1.068750000000006e-05 0.2085967885885142 -0.3251305564648247 0
 1.071875000000006e-05 0.2163715844933089 -0.3375178079114977 0
 1.075000000000006e-05 0.2248155510925177 -0.3509534513026853 0
 1.078125000000006e-05 0.2329839603380333 -0.3634420656794689 0
 1.081250000000006e-05 0.2414863650183983 -0.3766275023654592 0
 1.084375000000006e-05 0.2486732104670758 -0.3884851551198836 0
 1.087500000000006e-05 0.2563758647594553 -0.401103769996233 0
 1.090625000000006e-05 0.2633838734392104 -0.413880855112578 0
 1.093750000000006e-05 0.2710201536243225 -0.4251519460744109 0
 1.096875000000006e-05 0.2782712186561861 -0.4374254158359906 0
 1.100000000000006e-05 0.2857344104614061 -0.4479859851270029 0
 1.103125000000006e-05 0.2923873963683978 -0.4596576129053973 0
 1.106250000000007e-05 0.2995079360882494 -0.4709859214457027 0
 1.109375000000007e-05 0.3060086303374137 -0.482373721891669 0
 1.112500000000007e-05 0.31246885754896 -0.4946771903039224 0
 1.115625000000007e-05 0.3197308229299932 -0.5059558211099641 0
 1.118750000000007e-05 0.3256619865210544 -0.5165117778620318 0
 1.121875000000007e-05 0.3335222057757938 -0.528294002701163 0
 1.125000000000007e-05 0.3396000150360621 -0.5393943642318816 0
 1.128125000000007e-05 0.3450635805404056 -0.5489460754243859 0
 1.131250000000007e-05 0.3517634052160709 -0.5596348565410577 0
 1.134375000000007e-05 0.3574037104391534 -0.5696048495887748 0
 1.137500000000007e-05 0.3635912042192531 -0.57903087137986 0
 1.140625000000007e-05 0.3700716464419974 -0.5883904218792684 0
 1.143750000000007e-05 0.3755534839840572 -0.5979207038243864 0
 1.146875000000008e-05 0.380873636962142 -0.6070258807493156 0
 1.150000000000008e-05 0.3851430736427117 -0.6144910245178428 0
 1.153125000000008e-05 0.3902672942612314 -0.6210972971198334 0
 1.156250000000008e-05 0.3953217943013032 -0.6303502049956958 0
 1.159375000000008e-05 0.4007689208426937 -0.6395832142792125 0
 1.162500000000008e-05 0.4060301873316376 -0.6481875695109399 0
 1.165625000000008e-05 0.409701209895365 -0.6544598046423868 0
 1.168750000000008e-05 0.4137406062262504 -0.6618119623408973 0
 1.171875000000008e-05 0.4191673563174073 -0.670286193787328 0
 1.175000000000008e-05 0.4242445063125992 -0.6787975197063093 0
 1.178125000000008e-05 0.4290992644992785 -0.6867037748732262 0
 1.181250000000008e-05 0.4342502760395029 -0.6928974202342015 0
 1.184375000000008e-05 0.4383776883681949 -0.6993251414887455 0
 1.187500000000009e-05 0.4423160615373318 -0.7049527655482207 0
 1.190625000000009e-05 0.4463757480934235 -0.7112899553949541 0
 1.193750000000009e-05 0.4483898261797898 -0.7168182246885971 0
 1.196875000000009e-05 0.4522748606959305 -0.7230204768078144 0
 1.200000000000009e-05 0.4550758627242918 -0.7281862333679346 0
 1.203125000000009e-05 0.458518074056498 -0.7321332695541254 0
 1.206250000000009e-05 0.45983192254954 -0.7365442086364082 0
 1.209375000000009e-05 0.4622632561483188 -0.7400598468368523 0
 1.212500000000009e-05 0.4640859549016383 -0.7443600971137715 0
 1.215625000000009e-05 0.4660738734815305 -0.7469133316197305 0
 1.218750000000009e-05 0.4682793113149111 -0.7494218003966694 0
 1.221875000000009e-05 0.4693210463661918 -0.7517860410600818 0
 1.225000000000009e-05 0.4702994953824591 -0.7543270352121068 0
 1.22812500000001e-05 0.4728693652194091 -0.7572524357943966 0
 1.23125000000001e-05 0.4738223479625486 -0.7601075678019594 0
 1.23437500000001e-05 0.4749391532176681 -0.7608989157689303 0
 1.23750000000001e-05 0.4752883488938897 -0.761530204187289 0
 1.24062500000001e-05 0.4762141921296774 -0.7630575202727125 0
 1.24375000000001e-05 0.4766629738908205 -0.7628280575978438 0
 1.24687500000001e-05 0.4762352795534135 -0.7624687936792698 0
 1.25000000000001e-05 0.4763455468753124 -0.762540448059404 0
 1.25312500000001e-05 0.4765338609491743 -0.7630533587264087 0
 1.25625000000001e-05 0.4750745251746975 -0.7612348392383539 0
 1.25937500000001e-05 0.4744462152249308 -0.7615479517914499 0
 1.26250000000001e-05 0.4735668786532404 -0.7600920952785072 0
 1.26562500000001e-05 0.4726383758267027 -0.7589240280239142 0
 1.268750000000011e-05 0.4716509987565229 -0.7575584601641897 0
 1.271875000000011e-05 0.4709063821704563 -0.7556623315421499 0
 1.275000000000011e-05 0.4699917147176458 -0.7543548236966807 0
 1.278125000000011e-05 0.4689105531370427 -0.7526529690167536 0
 1.281250000000011e-05 0.4682538798633096 -0.7516921949652159 0
 1.284375000000011e-05 0.4676145671027356 -0.7491578098753825 0
 1.287500000000011e-05 0.4658368984912484 -0.7469554933732944 0
 1.290625000000011e-05 0.4634554814755351 -0.7447150588393606 0
 1.293750000000011e-05 0.4612929804055587 -0.7418267801254841 0
 1.296875000000011e-05 0.459072526735649 -0.736919461475679 0
 1.300000000000011e-05 0.456834589245572 -0.7316449637922253 0
 1.303125000000011e-05 0.4543736758355593 -0.7266920359364933 0
 1.306250000000011e-05 0.451181930797356 -0.7228092366023356 0
 1.309375000000011e-05 0.4470835984356921 -0.7168833453506368 0
 1.312500000000012e-05 0.4428098122470858 -0.709890255407129 0
 1.315625000000012e-05 0.4385994926442682 -0.7041533458002611 0
 1.318750000000012e-05 0.4352424187597497 -0.6985187208156937 0
 1.321875000000012e-05 0.4313338564358691 -0.6927499779950002 0
 1.325000000000012e-05 0.4271438804362671 -0.6867130712827835 0
 1.328125000000012e-05 0.4230928675836313 -0.6777573417836671 0
 1.331250000000012e-05 0.4191387725809813 -0.6712149666592664 0
 1.334375000000012e-05 0.4150920858247932 -0.6638692358374946 0
 1.337500000000012e-05 0.4102578166304557 -0.6568414995396409 0
 1.340625000000012e-05 0.4050513757300269 -0.6494599099904624 0
 1.343750000000012e-05 0.400401522039287 -0.6420882212070904 0
 1.346875000000012e-05 0.3948694124872241 -0.6338550786816152 0
 1.350000000000012e-05 0.3898063707993465 -0.6257878804498416 0
 1.353125000000013e-05 0.3844366009118168 -0.616794236014662 0
 1.356250000000013e-05 0.3793721742278203 -0.6090246895939745 0
 1.359375000000013e-05 0.3732341348651786 -0.5993587349077556 0
 1.362500000000013e-05 0.3677100078601382 -0.5900537341785576 0
 1.365625000000013e-05 0.3630535621978731 -0.5803364157464772 0
 1.368750000000013e-05 0.3564048549657333 -0.5714124428610935 0
 1.371875000000013e-05 0.349231541859428 -0.5603643591398935 0
 1.375000000000013e-05 0.3421204625154754 -0.5508365049149245 0
 1.378125000000013e-05 0.3354245155741502 -0.5391780553996207 0
 1.381250000000013e-05 0.3290727559064585 -0.5292312569377048 0
 1.384375000000013e-05 0.3229580408939277 -0.5182367871166083 0
 1.387500000000013e-05 0.3153654579646743 -0.5072321818652006 0
 1.390625000000013e-05 0.307834193877895 -0.4950885048320796 0
 1.393750000000014e-05 0.3000974775882004 -0.4826138914403192 0
 1.396875000000014e-05 0.293319703720088 -0.469956839899474 0
 1.400000000000014e-05 0.2866492691093048 -0.4591454633233731 0
 1.403125000000014e-05 0.2793006022456443 -0.4466951970135172 0
 1.406250000000014e-05 0.2716467036145568 -0.4354631847571004 0
 1.409375000000014e-05 0.263098356444918 -0.4228787975632082 0
 1.412500000000014e-05 0.2548560476434452 -0.4112587894845713 0
 1.415625000000014e-05 0.2458507207719244 -0.3981846065972161 0
 1.418750000000014e-05 0.2384384831527111 -0.3850732971601086 0
 1.421875000000014e-05 0.2303052113018174 -0.3721210733730929 0
 1.425000000000014e-05 0.2225009490846815 -0.3596928416373327 0
 1.428125000000014e-05 0.2140446677539714 -0.3460296572449898 0
 1.431250000000014e-05 0.2060747675233287 -0.3325801737128842 0
 1.434375000000015e-05 0.1971353927879308 -0.3186077812261139 0
 1.437500000000015e-05 0.1888734594536324 -0.3045610606754909 0
 1.440625000000015e-05 0.1807198687532938 -0.2907629319632833 0
 1.443750000000015e-05 0.1722188448685319 -0.2765621549802472 0
 1.446875000000015e-05 0.1635986154702876 -0.2628337964617631 0
 1.450000000000015e-05 0.1552046366823702 -0.2492315472001931 0
 1.453125000000015e-05 0.1464529630280594 -0.2349237643677735 0
 1.456250000000015e-05 0.1378682625734532 -0.2208541204516925 0
 1.459375000000015e-05 0.1291634874999029 -0.2067420857692316 0
 1.462500000000015e-05 0.1203735902716142 -0.1926061056150787 0
 1.465625000000015e-05 0.1115044406264802 -0.178252600778588 0
 1.468750000000015e-05 0.1024409567798678 -0.1638146432169225 0
 1.471875000000015e-05 0.09350294165826002 -0.1493655665030972 0
 1.475000000000016e-05 0.08445390960498128 -0.1348767735722371 0
 1.478125000000016e-05 0.07545296856269247 -0.1203649586495334 0
 1.481250000000016e-05 0.06638515243108477 -0.1057137657652101 0
 1.484375000000016e-05 0.05732932952540714 -0.09111872861566454 0
 1.487500000000016e-05 0.04825904120354106 -0.07651062291635286 0
 1.490625000000016e-05 0.03915071535371282 -0.06186564177361367 0
 1.493750000000016e-05 0.03004935931469334 -0.04720360802052517 0
 1.496875000000016e-05 0.02093635413223754 -0.03252394724160735 0
 1.500000000000016e-05 0.01182080137742579 -0.01784707638155368 0
 1.503125000000016e-05 0.002705700955962991 -0.003163989661191261 0
 1.506250000000016e-05 -0.006404884257231899 0.01151302289815961 0
 1.509375000000016e-05 -0.01550204750098553 0.02617612508559103 0
 1.512500000000016e-05 -0.02460250245768706 0.04083886294626124 0
 1.515625000000017e-05 -0.03371064757847471 0.05551683570672071 0
 1.518750000000017e-05 -0.04272879656173878 0.07004330830809342 0
 1.521875000000017e-05 -0.05171880736656777 0.084548669917261 0
 1.525000000000017e-05 -0.0607745423406707 0.09900705434126801 0
 1.528125000000017e-05 -0.0699314511283927 0.1133866058530973 0
 1.531250000000017e-05 -0.0787490422374174 0.1278955011650495 0
 1.534375000000017e-05 -0.08783877467615928 0.1423436520859031 0
 1.537500000000017e-05 -0.09661288823964143 0.1565440871982747 0
 1.540625000000017e-05 -0.1052914033586616 0.1705006767514605 0
 1.543750000000017e-05 -0.1139516377030207 0.1841350496544372 0
 1.546875000000017e-05 -0.122721188789031 0.198663841367531 0
 1.550000000000017e-05 -0.1314645866080923 0.2123100516397254 0
 1.553125000000017e-05 -0.1400723229570038 0.226024784194001 0
 1.556250000000017e-05 -0.148575245680939 0.2397912362227859 0
 1.559375000000018e-05 -0.1571871373933921 0.2537107683068459 0
 1.562500000000018e-05 -0.1653837074741821 0.2672769653470013 0
 1.565625000000018e-05 -0.1737625055084381 0.2803978526532706 0
 1.568750000000018e-05 -0.1823007736971824 0.2937448028922002 0
 1.571875000000018e-05 -0.1910458461979137 0.3071153849885379 0
 1.575000000000018e-05 -0.1990841261247075 0.3213328859020011 0
 1.578125000000018e-05 -0.20739525192714 0.3348614669074026 0
 1.581250000000018e-05 -0.2155176468952288 0.3474009436854101 0
 1.584375000000018e-05 -0.2232961293117649 0.3596551603709427 0
 1.587500000000018e-05 -0.2313176493808697 0.3724636192431081 0
 1.590625000000018e-05 -0.2393503463605111 0.3848826641846896 0
 1.593750000000018e-05 -0.2464958708530414 0.397421668038738 0
 1.596875000000018e-05 -0.2531864141165159 0.4094481899165702 0
 1.600000000000019e-05 -0.2606179994942043 0.4210011540830588 0
 1.603125000000019e-05 -0.2678013766233113 0.4333520238174758 0
 1.606250000000019e-05 -0.274576690986939 0.4451654701716206 0
 1.609375000000019e-05 -0.2808900241940904 0.4580356701597338 0
 1.612500000000019e-05 -0.2876880561577648 0.4682588417900529 0
 1.615625000000019e-05 -0.294032351163406 0.480436419245781 0
 1.618750000000019e-05 -0.3010621052278234 0.4919681851075059 0
 1.621875000000019e-05 -0.3097103715746283 0.50316227690292 0
 1.625000000000019e-05 -0.3163716205473753 0.5131180895663596 0
 1.628125000000019e-05 -0.323421381357163 0.5237284568897518 0
 1.631250000000019e-05 -0.3300288132612574 0.5327539180985221 0
 1.634375000000019e-05 -0.3360971075352785 0.5426762278698898 0
 1.637500000000019e-05 -0.3415778111550299 0.5539120347834945 0
 1.64062500000002e-05 -0.3484065136323493 0.5644676001708352 0
 1.64375000000002e-05 -0.3540253990353895 0.5718287331022429 0
 1.64687500000002e-05 -0.3595198110143834 0.5827184445830215 0
 1.65000000000002e-05 -0.3646087257469794 0.5920968551646195 0
 1.65312500000002e-05 -0.37025491208732 0.6020255559500208 0
 1.65625000000002e-05 -0.3763286943536168 0.6119301914161275 0
 1.65937500000002e-05 -0.3817177714969552 0.6197233688954336 0
 1.66250000000002e-05 -0.3862674870552582 0.6280938811239498 0
 1.66562500000002e-05 -0.3910327795992433 0.6357576846626815 0
 1.66875000000002e-05 -0.3960380064081948 0.6441978013571226 0
 1.67187500000002e-05 -0.3996339620670157 0.651351989608888 0
 1.67500000000002e-05 -0.4032901053663758 0.6571586833957629 0
 1.67812500000002e-05 -0.4065656040149367 0.6644649607251919 0
 1.681250000000021e-05 -0.4092443573538457 0.6694268411789509 0
 1.684375000000021e-05 -0.4143888856048901 0.6762217414915829 0
 1.687500000000021e-05 -0.4191628980027173 0.6821795814619176 0
 1.690625000000021e-05 -0.4236855227340664 0.6895895024604934 0
 1.693750000000021e-05 -0.4278592902255333 0.6958387905550328 0
 1.696875000000021e-05 -0.4313528776600765 0.7020738223153936 0
 1.700000000000021e-05 -0.4344596965328733 0.7064521231444596 0
 1.703125000000021e-05 -0.4369490173713326 0.7100017731287108 0
 1.706250000000021e-05 -0.4377718638412197 0.7128680799246288 0
 1.709375000000021e-05 -0.4392992643269942 0.7155282779455341 0
 1.712500000000021e-05 -0.4405898621167635 0.7175327322848518 0
 1.715625000000021e-05 -0.4425947688285055 0.7205238119493049 0
 1.718750000000021e-05 -0.4443579976628939 0.7236484205105082 0
 1.721875000000022e-05 -0.4452112577843356 0.7256131600467423 0
 1.725000000000022e-05 -0.4470461170964409 0.7276705576124906 0
 1.728125000000022e-05 -0.4481330670138527 0.7314091634685584 0
 1.731250000000022e-05 -0.4491549011040689 0.7329447244437521 0
 1.734375000000022e-05 -0.4491117374871629 0.7336374816868125 0
 1.737500000000022e-05 -0.4493608325612192 0.7339991692619404 0
 1.740625000000022e-05 -0.4500452506895128 0.7354275534570831 0
 1.743750000000022e-05 -0.4492918455610882 0.7364332431128969 0
 1.746875000000022e-05 -0.4516727928812297 0.7374485183238551 0
 1.750000000000022e-05 -0.4519314396448545 0.738697145667499 0
 1.753125000000022e-05 -0.4527227860515994 0.7380312832945 0
 1.756250000000022e-05 -0.454428406135634 0.7393974794760848 0
 1.759375000000022e-05 -0.4551936880809458 0.7393155068922014 0
 1.762500000000023e-05 -0.4526295278290881 0.738583910132817 0
 1.765625000000023e-05 -0.4518928324569104 0.73828127348476 0
 1.768750000000023e-05 -0.4498324336506702 0.7366675769531488 0
 1.771875000000023e-05 -0.4488748078713374 0.7338445759107346 0
 1.775000000000023e-05 -0.447722499442033 0.7322076782546487 0
 1.778125000000023e-05 -0.446828061315248 0.7306030978420615 0
 1.781250000000023e-05 -0.4454605845015786 0.728711890936212 0
 1.784375000000023e-05 -0.4450959263052016 0.7259544517743617 0
 1.787500000000023e-05 -0.4438218183067708 0.7227656151214785 0
 1.790625000000023e-05 -0.4417200039068911 0.7183138132590484 0
 1.793750000000023e-05 -0.4397797860428118 0.7144674336681194 0
 1.796875000000023e-05 -0.4374273678256433 0.7105171019754198 0
 1.800000000000023e-05 -0.434646309349644 0.7070982605454138 0
 1.803125000000023e-05 -0.4325355708603074 0.7038605935432173 0
 1.806250000000024e-05 -0.4292625992101865 0.6986345360127865 0
 1.809375000000024e-05 -0.4258641080269157 0.6931926090869373 0
 1.812500000000024e-05 -0.4220390256446401 0.6877249688637119 0
 1.815625000000024e-05 -0.4188182691310551 0.6815305931850031 0
 1.818750000000024e-05 -0.4150148960846287 0.6751374342593071 0
 1.821875000000024e-05 -0.4112860841599763 0.6684148570033459 0
 1.825000000000024e-05 -0.4072930790228189 0.6598357905776392 0
 1.828125000000024e-05 -0.402290692081695 0.6527928968038882 0
 1.831250000000024e-05 -0.397989023865772 0.6457615997546513 0
 1.834375000000024e-05 -0.3934459458539789 0.6393790833195085 0
 1.837500000000024e-05 -0.3874642041448337 0.6298858202083721 0
 1.840625000000024e-05 -0.3830261098161309 0.621909495009924 0
 1.843750000000024e-05 -0.3774403315195712 0.6143190074391727 0
 1.846875000000025e-05 -0.3735994914149707 0.6060393699655132 0
 1.850000000000025e-05 -0.3679528231491661 0.5964667589805781 0
 1.853125000000025e-05 -0.3610006996492315 0.5869461642395369 0
 1.856250000000025e-05 -0.3554626154069718 0.5797474868980619 0
 1.859375000000025e-05 -0.3501303544723717 0.5713564402691139 0
 1.862500000000025e-05 -0.3434636263641067 0.5614899723864734 0
 1.865625000000025e-05 -0.3387527888239357 0.552380207703569 0
 1.868750000000025e-05 -0.3318893081497409 0.5432397958518073 0
 1.871875000000025e-05 -0.3260833823785408 0.533080896213004 0
 1.875000000000025e-05 -0.3212885899916593 0.5226330477054194 0
 1.878125000000025e-05 -0.315541891787588 0.5122711746381097 0
 1.881250000000025e-05 -0.3092906313839286 0.5030989918860475 0
 1.884375000000025e-05 -0.3009766446042573 0.4927433215433963 0
 1.887500000000026e-05 -0.2935388102112361 0.4821066176061724 0
 1.890625000000026e-05 -0.2875179795895458 0.4723529444754545 0
 1.893750000000026e-05 -0.2812470954900573 0.4619290355874989 0
 1.896875000000026e-05 -0.2740480904215141 0.4510431383932011 0
 1.900000000000026e-05 -0.2670510733373883 0.4403118781085786 0
 1.903125000000026e-05 -0.2591805962870738 0.4280374986994145 0
 1.906250000000026e-05 -0.2519846218856071 0.4175114692573043 0
 1.909375000000026e-05 -0.2440865927113233 0.4055229520733041 0
 1.912500000000026e-05 -0.2362692271434377 0.3931124963021788 0
 1.915625000000026e-05 -0.2291991810199639 0.3812232835791206 0
 1.918750000000026e-05 -0.2210108252211028 0.3675703628339644 0
 1.921875000000026e-05 -0.2126247671718401 0.3533203811805872 0
 1.925000000000026e-05 -0.2050959932840883 0.3397573142826271 0
 1.928125000000027e-05 -0.196798376138466 0.3269800026067022 0
 1.931250000000027e-05 -0.1878937143402442 0.3130928187700429 0
 1.934375000000027e-05 -0.1797794186811125 0.2995905247157373 0
 1.937500000000027e-05 -0.1717522235060738 0.2858974449877905 0
 1.940625000000027e-05 -0.1633765902314594 0.2724398014412829 0
 1.943750000000027e-05 -0.1547798400267912 0.2589521824986478 0
 1.946875000000027e-05 -0.1460422419934846 0.2449427211776135 0
 1.950000000000027e-05 -0.1374733005624079 0.2311317483649359 0
 1.953125000000027e-05 -0.1303715249429921 0.2187977077321769 0
 1.956250000000027e-05 -0.1218322758046536 0.2045836812327215 0
 1.959375000000027e-05 -0.1133520490517802 0.1902119369210502 0
 1.962500000000027e-05 -0.1043922603860059 0.1759051089727252 0
 1.965625000000027e-05 -0.09556114661901512 0.1617236097990045 0
 1.968750000000028e-05 -0.08656143606971253 0.1472544927649229 0
 1.971875000000028e-05 -0.07767436744281343 0.1327978280301741 0
 1.975000000000028e-05 -0.06872746991844424 0.1182867617179779 0
 1.978125000000028e-05 -0.05971379452565895 0.103729652661469 0
 1.981250000000028e-05 -0.0506708973340824 0.08915929682631948 0
 1.984375000000028e-05 -0.04157906457998162 0.07452559048768193 0
 1.987500000000028e-05 -0.03250808037236887 0.0599216412872919 0
 1.990625000000028e-05 -0.0234083339572023 0.04525553148714113 0
 1.993750000000028e-05 -0.01430353330524842 0.03059308640753216 0
 1.996875000000028e-05 -0.005191932908692689 0.01592037020983662 0
 2.000000000000028e-05 0.003922725361011056 0.001238350125805519 0


==> data/2D_smc_ref_lin_2e3A_f1e8_mur1_NSteps120_I.csv <==
 0 0
 8.333333333333333e-11 -104.6719124858876
 1.666666666666667e-10 -209.0569265353069
 2.5e-10 -312.8689300804617
 3.333333333333333e-10 -415.8233816355186
 4.166666666666667e-10 -517.6380902050415
 5e-10 -618.0339887498948
 5.833333333333334e-10 -716.7358990906006
 6.666666666666667e-10 -813.4732861516004
 7.500000000000001e-10 -907.9809994790935
 8.333333333333335e-10 -1000
 9.166666666666668e-10 -1089.278070030054
 1e-09 -1175.570504584946
 1.083333333333333e-09 -1258.640782099675
 1.166666666666667e-09 -1338.261212717716
 1.25e-09 -1414.213562373095
 1.333333333333333e-09 -1486.289650954788
 1.416666666666666e-09 -1554.291922913941
 1.5e-09 -1618.033988749894
 1.583333333333333e-09 -1677.341135890848
 1.666666666666666e-09 -1732.050807568877
 1.749999999999999e-09 -1782.013048376735
 1.833333333333333e-09 -1827.090915285201
 1.916666666666666e-09 -1867.160852994403
 1.999999999999999e-09 -1902.113032590307
 2.083333333333333e-09 -1931.851652578136
 2.166666666666666e-09 -1956.295201467611
 2.249999999999999e-09 -1975.376681190275
 2.333333333333332e-09 -1989.043790736546
 2.416666666666666e-09 -1997.259069509148
 2.499999999999999e-09 -2000
 2.583333333333332e-09 -1997.259069509148
 2.666666666666665e-09 -1989.043790736547
 2.749999999999999e-09 -1975.376681190276
 2.833333333333332e-09 -1956.295201467612
 2.916666666666665e-09 -1931.851652578137
 2.999999999999998e-09 -1902.113032590308
 3.083333333333332e-09 -1867.160852994404
 3.166666666666665e-09 -1827.090915285203
 3.249999999999998e-09 -1782.013048376737
 3.333333333333331e-09 -1732.050807568879
 3.416666666666665e-09 -1677.34113589085
 3.499999999999998e-09 -1618.033988749896
 3.583333333333331e-09 -1554.291922913944
 3.666666666666664e-09 -1486.289650954791
 3.749999999999998e-09 -1414.213562373097
 3.833333333333331e-09 -1338.261212717719
 3.916666666666665e-09 -1258.640782099678
 3.999999999999998e-09 -1175.570504584949
 4.083333333333331e-09 -1089.278070030057
 4.166666666666664e-09 -1000.000000000003
 4.249999999999998e-09 -907.9809994790969
 4.333333333333331e-09 -813.473286151604
 4.416666666666664e-09 -716.7358990906047
 4.499999999999997e-09 -618.0339887498984
 4.583333333333331e-09 -517.6380902050455
 4.666666666666664e-09 -415.8233816355229
 4.749999999999997e-09 -312.8689300804663
 4.83333333333333e-09 -209.0569265353119
 4.916666666666664e-09 -104.671912485892
 4.999999999999997e-09 -4.685821458330097e-12
 5.08333333333333e-09 104.6719124858827
 5.166666666666663e-09 209.0569265353017
 5.249999999999997e-09 312.8689300804563
 5.33333333333333e-09 415.8233816355138
 5.416666666666663e-09 517.6380902050364
 5.499999999999996e-09 618.0339887498895
 5.58333333333333e-09 716.735899090595
 5.666666666666663e-09 813.4732861515955
 5.749999999999996e-09 907.9809994790886
 5.833333333333329e-09 999.9999999999949
 5.916666666666663e-09 1089.278070030049
 5.999999999999996e-09 1175.570504584941
 6.083333333333329e-09 1258.64078209967
 6.166666666666662e-09 1338.261212717712
 6.249999999999996e-09 1414.213562373091
 6.333333333333329e-09 1486.289650954784
 6.416666666666662e-09 1554.291922913938
 6.499999999999995e-09 1618.033988749891
 6.583333333333329e-09 1677.341135890844
 6.666666666666662e-09 1732.050807568874
 6.749999999999995e-09 1782.013048376732
 6.833333333333328e-09 1827.090915285199
 6.916666666666662e-09 1867.160852994401
 6.999999999999995e-09 1902.113032590305
 7.083333333333328e-09 1931.851652578135
 7.166666666666661e-09 1956.29520146761
 7.249999999999995e-09 1975.376681190274
 7.333333333333328e-09 1989.043790736546
 7.416666666666661e-09 1997.259069509147
 7.499999999999994e-09 2000
 7.583333333333328e-09 1997.259069509148
 7.666666666666663e-09 1989.043790736547
 7.749999999999997e-09 1975.376681190276
 7.833333333333331e-09 1956.295201467612
 7.916666666666665e-09 1931.851652578137
 7.999999999999999e-09 1902.113032590308
 8.083333333333333e-09 1867.160852994404
 8.166666666666667e-09 1827.090915285202
 8.250000000000001e-09 1782.013048376736
 8.333333333333335e-09 1732.050807568877
 8.416666666666669e-09 1677.341135890847
 8.500000000000003e-09 1618.033988749893
 8.583333333333337e-09 1554.291922913939
 8.666666666666671e-09 1486.289650954786
 8.750000000000006e-09 1414.213562373092
 8.83333333333334e-09 1338.261212717711
 8.916666666666674e-09 1258.640782099669
 9.000000000000008e-09 1175.570504584939
 9.083333333333342e-09 1089.278070030047
 9.166666666666676e-09 999.9999999999917
 9.25000000000001e-09 907.9809994790829
 9.333333333333344e-09 813.473286151589
 9.416666666666678e-09 716.7358990905882
 9.500000000000012e-09 618.0339887498818
 9.583333333333346e-09 517.6380902050278
 9.66666666666668e-09 415.8233816355041
 9.750000000000015e-09 312.8689300804446
 9.833333333333349e-09 209.0569265352892
 9.916666666666683e-09 104.6719124858692
 1.000000000000002e-08 -1.905006651374381e-11
 1.008333333333335e-08 -104.6719124859073
 1.016666666666668e-08 -209.0569265353288
 1.025000000000002e-08 -312.8689300804841
 1.033333333333335e-08 -415.8233816355414
 1.041666666666669e-08 -517.6380902050645
 1.050000000000002e-08 -618.033988749918
 1.058333333333336e-08 -716.7358990906255
 1.066666666666669e-08 -813.4732861516254
 1.075000000000002e-08 -907.9809994791185
 1.083333333333336e-08 -1000.000000000025
 1.091666666666669e-08 -1089.278070030079
 1.100000000000003e-08 -1175.570504584972
 1.108333333333336e-08 -1258.6407820997
 1.116666666666669e-08 -1338.261212717741
 1.125000000000003e-08 -1414.213562373119
 1.133333333333336e-08 -1486.289650954811
 1.14166666666667e-08 -1554.291922913963
 1.150000000000003e-08 -1618.033988749916
 1.158333333333336e-08 -1677.341135890868
 1.16666666666667e-08 -1732.050807568896
 1.175000000000003e-08 -1782.013048376753
 1.183333333333337e-08 -1827.090915285218
 1.19166666666667e-08 -1867.160852994418
 1.200000000000003e-08 -1902.11303259032
 1.208333333333337e-08 -1931.851652578147
 1.21666666666667e-08 -1956.29520146762
 1.225000000000004e-08 -1975.376681190282
 1.233333333333337e-08 -1989.043790736552
 1.241666666666671e-08 -1997.25906950915
 1.250000000000004e-08 -2000
 1.258333333333337e-08 -1997.259069509145
 1.266666666666671e-08 -1989.043790736542
 1.275000000000004e-08 -1975.376681190268
 1.283333333333338e-08 -1956.2952014676
 1.291666666666671e-08 -1931.851652578123
 1.300000000000004e-08 -1902.113032590291
 1.308333333333338e-08 -1867.160852994384
 1.316666666666671e-08 -1827.09091528518
 1.325000000000005e-08 -1782.013048376711
 1.333333333333338e-08 -1732.05080756885
 1.341666666666671e-08 -1677.341135890816
 1.350000000000005e-08 -1618.03398874986
 1.358333333333338e-08 -1554.291922913904
 1.366666666666672e-08 -1486.289650954748
 1.375000000000005e-08 -1414.213562373052
 1.383333333333338e-08 -1338.26121271767
 1.391666666666672e-08 -1258.640782099626
 1.400000000000005e-08 -1175.570504584895
 1.408333333333339e-08 -1089.278070030001
 1.416666666666672e-08 -999.9999999999442
 1.425000000000005e-08 -907.9809994790356
 1.433333333333339e-08 -813.4732861515372
 1.441666666666672e-08 -716.7358990905354
 1.450000000000006e-08 -618.0339887498279
 1.458333333333339e-08 -517.638090204973
 1.466666666666673e-08 -415.8233816354488
 1.475000000000006e-08 -312.8689300803905
 1.483333333333339e-08 -209.0569265352347
 1.491666666666673e-08 -104.6719124858145
 1.500000000000006e-08 7.38721991753221e-11
 1.50833333333334e-08 104.671912485962
 1.516666666666673e-08 209.0569265353816
 1.525000000000006e-08 312.8689300805399
 1.53333333333334e-08 415.8233816355967
 1.541666666666673e-08 517.6380902051192
 1.550000000000007e-08 618.0339887499719
 1.55833333333334e-08 716.7358990906768
 1.566666666666673e-08 813.4732861516754
 1.575000000000007e-08 907.9809994791673
 1.58333333333334e-08 1000.000000000072
 1.591666666666674e-08 1089.278070030125
 1.600000000000007e-08 1175.570504585015
 1.60833333333334e-08 1258.640782099744
 1.616666666666674e-08 1338.261212717783
 1.625000000000007e-08 1414.213562373159
 1.633333333333341e-08 1486.289650954849
 1.641666666666674e-08 1554.291922913999
 1.650000000000007e-08 1618.033988749949
 1.658333333333341e-08 1677.341135890898
 1.666666666666674e-08 1732.050807568924
 1.675000000000008e-08 1782.013048376778
 1.683333333333341e-08 1827.09091528524
 1.691666666666675e-08 1867.160852994437
 1.700000000000008e-08 1902.113032590338
 1.708333333333341e-08 1931.851652578162
 1.716666666666675e-08 1956.295201467632
 1.725000000000008e-08 1975.376681190291
 1.733333333333342e-08 1989.043790736557
 1.741666666666675e-08 1997.259069509153
 1.750000000000008e-08 2000
 1.758333333333342e-08 1997.259069509142
 1.766666666666675e-08 1989.043790736536
 1.775000000000009e-08 1975.376681190259
 1.783333333333342e-08 1956.295201467589
 1.791666666666675e-08 1931.851652578108
 1.800000000000009e-08 1902.113032590273
 1.808333333333342e-08 1867.160852994364
 1.816666666666676e-08 1827.090915285157
 1.825000000000009e-08 1782.013048376685
 1.833333333333342e-08 1732.050807568821
 1.841666666666676e-08 1677.341135890787
 1.850000000000009e-08 1618.033988749828
 1.858333333333343e-08 1554.29192291387
 1.866666666666676e-08 1486.289650954712
 1.87500000000001e-08 1414.213562373011
 1.883333333333343e-08 1338.261212717628
 1.891666666666676e-08 1258.640782099582
 1.90000000000001e-08 1175.570504584849
 1.908333333333343e-08 1089.278070029953
 1.916666666666677e-08 999.9999999998952
 1.92500000000001e-08 907.9809994789853
 1.933333333333343e-08 813.4732861514888
 1.941666666666677e-08 716.7358990904859
 1.95000000000001e-08 618.0339887497776
 1.958333333333344e-08 517.6380902049184
 1.966666666666677e-08 415.8233816353933
 1.97500000000001e-08 312.8689300803346
 1.983333333333344e-08 209.0569265351783
 1.991666666666677e-08 104.671912485758
 2.000000000000011e-08 -1.304706886763006e-10


==> data/2D_smc_ref_lin_2e3A_f1e8_mur1_NSteps120_JouleLosses_Core_Ref.csv <==
 0 0 0 0
 8.333333333333333e-11 854765.4094426181 854765.4094426181 854765.4094426181
 1.666666666666667e-10 2751766.602145632 2751766.602145632 2751766.602145632
 2.5e-10 5270323.125567836 5270323.125567836 5270323.125567836
 3.333333333333333e-10 8209244.967518308 8209244.967518308 8209244.967518308
 4.166666666666667e-10 11439996.0988982 11439996.0988982 11439996.0988982
 5e-10 14867661.83058863 14867661.83058863 14867661.83058863
 5.833333333333334e-10 18415077.55364853 18415077.55364853 18415077.55364853
 6.666666666666667e-10 22015682.53991975 22015682.53991975 22015682.53991975
 7.500000000000001e-10 25610088.34868637 25610088.34868637 25610088.34868637
 8.333333333333335e-10 29144364.27472078 29144364.27472078 29144364.27472078
 9.166666666666668e-10 32569179.11020872 32569179.11020872 32569179.11020872
 1e-09 35839398.15101739 35839398.15101739 35839398.15101739
 1.083333333333333e-09 38913933.42316218 38913933.42316218 38913933.42316218
 1.166666666666667e-09 41755737.499341 41755737.499341 41755737.499341
 1.25e-09 44331877.10423666 44331877.10423666 44331877.10423666
 1.333333333333333e-09 46613646.89124982 46613646.89124982 46613646.89124982
 1.416666666666666e-09 48576697.31185255 48576697.31185255 48576697.31185255
 1.5e-09 50201158.54004022 50201158.54004022 50201158.54004022
 1.583333333333333e-09 51471747.49575426 51471747.49575426 51471747.49575426
 1.666666666666666e-09 52377848.43884154 52377848.43884154 52377848.43884154
 1.749999999999999e-09 52913560.07530311 52913560.07530311 52913560.07530311
 1.833333333333333e-09 53077704.0120022 53077704.0120022 53077704.0120022
 1.916666666666666e-09 52873790.92845159 52873790.92845159 52873790.92845159
 1.999999999999999e-09 52309942.12711078 52309942.12711078 52309942.12711078
 2.083333333333333e-09 51398765.24741704 51398765.24741704 51398765.24741704
 2.166666666666666e-09 50157183.92524944 50157183.92524944 50157183.92524944
 2.249999999999999e-09 48606222.07313894 48606222.07313894 48606222.07313894
 2.333333333333332e-09 46770744.26206525 46770744.26206525 46770744.26206525
 2.416666666666666e-09 44679154.41143651 44679154.41143651 44679154.41143651
 2.499999999999999e-09 42363055.64521175 42363055.64521175 42363055.64521175
 2.583333333333332e-09 39856874.75128408 39856874.75128408 39856874.75128408
 2.666666666666665e-09 37197455.19000145 37197455.19000145 37197455.19000145
 2.749999999999999e-09 34423623.03650705 34423623.03650705 34423623.03650705
 2.833333333333332e-09 31575730.61030221 31575730.61030221 31575730.61030221
 2.916666666666665e-09 28695182.84463863 28695182.84463863 28695182.84463863
 2.999999999999998e-09 25823951.67749409 25823951.67749409 25823951.67749409
 3.083333333333332e-09 23004083.90558831 23004083.90558831 23004083.90558831
 3.166666666666665e-09 20277208.03354435 20277208.03354435 20277208.03354435
 3.249999999999998e-09 17684045.67269523 17684045.67269523 17684045.67269523
 3.333333333333331e-09 15263932.99957832 15263932.99957832 15263932.99957832
 3.416666666666665e-09 13054357.6745774 13054357.6745774 13054357.6745774
 3.499999999999998e-09 11090516.44871684 11090516.44871684 11090516.44871684
 3.583333333333331e-09 9404898.454001356 9404898.454001356 9404898.454001356
 3.666666666666664e-09 8026898.883278127 8026898.883278127 8026898.883278127
 3.749999999999998e-09 6982467.423034336 6982467.423034336 6982467.423034336
 3.833333333333331e-09 6293795.411125232 6293795.411125232 6293795.411125232
 3.916666666666665e-09 5979045.255795044 5979045.255795044 5979045.255795044
 3.999999999999998e-09 6052125.177606056 6052125.177606056 6052125.177606056
 4.083333333333331e-09 6522511.827473492 6522511.827473492 6522511.827473492
 4.166666666666664e-09 7395122.797678459 7395122.797678459 7395122.797678459
 4.249999999999998e-09 8670240.484542729 8670240.484542729 8670240.484542729
 4.333333333333331e-09 10343488.18760441 10343488.18760441 10343488.18760441
 4.416666666666664e-09 12405858.74705886 12405858.74705886 12405858.74705886
 4.499999999999997e-09 14843795.43531559 14843795.43531559 14843795.43531559
 4.583333333333331e-09 17639324.23628038 17639324.23628038 17639324.23628038
 4.666666666666664e-09 20770236.07382261 20770236.07382261 20770236.07382261
 4.749999999999997e-09 24210316.9950493 24210316.9950493 24210316.9950493
 4.83333333333333e-09 27929623.7806651 27929623.7806651 27929623.7806651
 4.916666666666664e-09 31894801.94963966 31894801.94963966 31894801.94963966
 4.999999999999997e-09 36069442.65416131 36069442.65416131 36069442.65416131
 5.08333333333333e-09 40414474.52859788 40414474.52859788 40414474.52859788
 5.166666666666663e-09 44888586.16763305 44888586.16763305 44888586.16763305
 5.249999999999997e-09 49448674.56811146 49448674.56811146 49448674.56811146
 5.33333333333333e-09 54050314.58015308 54050314.58015308 54050314.58015308
 5.416666666666663e-09 58648244.17890912 58648244.17890912 58648244.17890912
 5.499999999999996e-09 63196860.19147197 63196860.19147197 63196860.19147197
 5.58333333333333e-09 67650718.9958757 67650718.9958757 67650718.9958757
 5.666666666666663e-09 71965036.65199444 71965036.65199444 71965036.65199444
 5.749999999999996e-09 76096182.92819305 76096182.92819305 76096182.92819305
 5.833333333333329e-09 80002163.75269669 80002163.75269669 80002163.75269669
 5.916666666666663e-09 83643086.74392655 83643086.74392655 83643086.74392655
 5.999999999999996e-09 86981604.65850836 86981604.65850836 86981604.65850836
 6.083333333333329e-09 89983331.83668269 89983331.83668269 89983331.83668269
 6.166666666666662e-09 92617229.02035493 92617229.02035493 92617229.02035493
 6.249999999999996e-09 94855952.26530583 94855952.26530583 94855952.26530583
 6.333333333333329e-09 96676162.06259243 96676162.06259243 96676162.06259243
 6.416666666666662e-09 98058789.22046533 98058789.22046533 98058789.22046533
 6.499999999999995e-09 98989254.53241277 98989254.53241277 98989254.53241277
 6.583333333333329e-09 99457639.76409397 99457639.76409397 99457639.76409397
 6.666666666666662e-09 99458808.02623683 99458808.02623683 99458808.02623683
 6.749999999999995e-09 98992472.15614864 98992472.15614864 98992472.15614864
 6.833333333333328e-09 98063210.30167989 98063210.30167989 98063210.30167989
 6.916666666666662e-09 96680428.48107344 96680428.48107344 96680428.48107344
 6.999999999999995e-09 94858270.47492187 94858270.47492187 94858270.47492187
 7.083333333333328e-09 92615475.98502143 92615475.98502143 92615475.98502143
 7.166666666666661e-09 89975188.56354749 89975188.56354749 89975188.56354749
 7.249999999999995e-09 86964715.36831737 86964715.36831737 86964715.36831737
 7.333333333333328e-09 83615241.32945852 83615241.32945852 83615241.32945852
 7.416666666666661e-09 79961500.81448728 79961500.81448728 79961500.81448728
 7.499999999999994e-09 76041410.34652618 76041410.34652618 76041410.34652618
 7.583333333333328e-09 71895666.35911652 71895666.35911652 71895666.35911652
 7.666666666666663e-09 67567312.35648037 67567312.35648037 67567312.35648037
 7.749999999999997e-09 63101280.18542833 63101280.18542833 63101280.18542833
 7.833333333333331e-09 58543910.41086293 58543910.41086293 58543910.41086293
 7.916666666666665e-09 53942457.01818953 53942457.01818953 53942457.01818953
 7.999999999999999e-09 49344581.83971196 49344581.83971196 49344581.83971196
 8.083333333333333e-09 44797844.21699445 44797844.21699445 44797844.21699445
 8.166666666666667e-09 40349191.46556975 40349191.46556975 40349191.46556975
 8.250000000000001e-09 36044455.70168979 36044455.70168979 36044455.70168979
 8.333333333333335e-09 31927862.52334762 31927862.52334762 31927862.52334762
 8.416666666666669e-09 28041556.91003714 28041556.91003714 28041556.91003714
 8.500000000000003e-09 24425151.51908621 24425151.51908621 24425151.51908621
 8.583333333333337e-09 21115302.31312918 21115302.31312918 21115302.31312918
 8.666666666666671e-09 18145316.15579855 18145316.15579855 18145316.15579855
 8.750000000000006e-09 15544794.66441714 15544794.66441714 15544794.66441714
 8.83333333333334e-09 13339318.21310691 13339318.21310691 13339318.21310691
 8.916666666666674e-09 11550173.54167811 11550173.54167811 11550173.54167811
 9.000000000000008e-09 10194127.94965673 10194127.94965673 10194127.94965673
 9.083333333333342e-09 9283252.546117695 9283252.546117695 9283252.546117695
 9.166666666666676e-09 8824796.49015677 8824796.49015677 8824796.49015677
 9.25000000000001e-09 8821113.599724211 8821113.599724211 8821113.599724211
 9.333333333333344e-09 9269642.134288093 9269642.134288093 9269642.134288093
 9.416666666666678e-09 10162937.97560865 10162937.97560865 10162937.97560865
 9.500000000000012e-09 11488760.84722669 11488760.84722669 11488760.84722669
 9.583333333333346e-09 13230212.63342289 13230212.63342289 13230212.63342289
 9.66666666666668e-09 15365926.28878241 15365926.28878241 15365926.28878241
 9.750000000000015e-09 17870303.27634368 17870303.27634368 17870303.27634368
 9.833333333333349e-09 20713796.94165752 20713796.94165752 20713796.94165752
 9.916666666666683e-09 23863238.72775954 23863238.72775954 23863238.72775954
 1.000000000000002e-08 27282203.66758143 27282203.66758143 27282203.66758143
 1.008333333333335e-08 30931411.16081302 30931411.16081302 30931411.16081302
 1.016666666666668e-08 34769156.65637546 34769156.65637546 34769156.65637546
 1.025000000000002e-08 38751769.5237296 38751769.5237296 38751769.5237296
 1.033333333333335e-08 42834092.10992463 42834092.10992463 42834092.10992463
 1.041666666666669e-08 46969974.7476749 46969974.7476749 46969974.7476749
 1.050000000000002e-08 51112781.30549091 51112781.30549091 51112781.30549091
 1.058333333333336e-08 55215899.75573129 55215899.75573129 55215899.75573129
 1.066666666666669e-08 59233252.18184189 59233252.18184189 59233252.18184189
 1.075000000000002e-08 63119798.65241732 63119798.65241732 63119798.65241732
 1.083333333333336e-08 66832029.45715514 66832029.45715514 66832029.45715514
 1.091666666666669e-08 70328440.32738715 70328440.32738715 70328440.32738715
 1.100000000000003e-08 73569985.45041756 73569985.45041756 73569985.45041756
 1.108333333333336e-08 76520503.33021621 76520503.33021621 76520503.33021621
 1.116666666666669e-08 79147110.84447765 79147110.84447765 79147110.84447765
 1.125000000000003e-08 81420561.19648385 81420561.19648385 81420561.19648385
 1.133333333333336e-08 83315561.85561652 83315561.85561652 83315561.85561652
 1.14166666666667e-08 84811049.01860642 84811049.01860642 84811049.01860642
 1.150000000000003e-08 85890415.59974998 85890415.59974998 85890415.59974998
 1.158333333333336e-08 86541690.26728967 86541690.26728967 86541690.26728967
 1.16666666666667e-08 86757665.57913275 86757665.57913275 86757665.57913275
 1.175000000000003e-08 86535973.82851459 86535973.82851459 86535973.82851459
 1.183333333333337e-08 85879109.78275982 85879109.78275982 85879109.78275982
 1.19166666666667e-08 84794400.07975484 84794400.07975484 84794400.07975484
 1.200000000000003e-08 83293919.63076612 83293919.63076612 83293919.63076612
 1.208333333333337e-08 81394355.95845178 81394355.95845178 81394355.95845178
 1.21666666666667e-08 79116822.96890436 79116822.96890436 79116822.96890436
 1.225000000000004e-08 76486626.21005094 76486626.21005094 76486626.21005094
 1.233333333333337e-08 73532982.19984215 73532982.19984215 73532982.19984215
 1.241666666666671e-08 70288694.91036287 70288694.91036287 70288694.91036287
 1.250000000000004e-08 66789792.96288576 66789792.96288576 66789792.96288576
 1.258333333333337e-08 63075131.51884158 63075131.51884158 63075131.51884158
 1.266666666666671e-08 59185963.23791869 59185963.23791869 59185963.23791869
 1.275000000000004e-08 55165483.01293591 55165483.01293591 55165483.01293591
 1.283333333333338e-08 51058351.47785804 51058351.47785804 51058351.47785804
 1.291666666666671e-08 46910202.51730409 46910202.51730409 46910202.51730409
 1.300000000000004e-08 42767140.18078257 42767140.18078257 42767140.18078257
 1.308333333333338e-08 38675230.52024195 38675230.52024195 38675230.52024195
 1.316666666666671e-08 34679993.92476932 34679993.92476932 34679993.92476932
 1.325000000000005e-08 30825903.52017826 30825903.52017826 30825903.52017826
 1.333333333333338e-08 27155895.13433322 27155895.13433322 27155895.13433322
 1.341666666666671e-08 23710894.20176241 23710894.20176241 23710894.20176241
 1.350000000000005e-08 20529364.79502605 20529364.79502605 20529364.79502605
 1.358333333333338e-08 17646885.72739395 17646885.72739395 17646885.72739395
 1.366666666666672e-08 15095758.3742766 15095758.3742766 15095758.3742766
 1.375000000000005e-08 12904650.51287779 12904650.51287779 12904650.51287779
 1.383333333333338e-08 11098280.08442423 11098280.08442423 11098280.08442423
 1.391666666666672e-08 9697142.345492559 9697142.345492559 9697142.345492559
 1.400000000000005e-08 8717283.399134221 8717283.399134221 8717283.399134221
 1.408333333333339e-08 8170122.587923928 8170122.587923928 8170122.587923928
 1.416666666666672e-08 8062325.695318398 8062325.695318398 8062325.695318398
 1.425000000000005e-08 8395730.344646988 8395730.344646988 8395730.344646988
 1.433333333333339e-08 9167324.4128049 9167324.4128049 9167324.4128049
 1.441666666666672e-08 10369277.69452376 10369277.69452376 10369277.69452376
 1.450000000000006e-08 11989026.4693218 11989026.4693218 11989026.4693218
 1.458333333333339e-08 14009410.04332206 14009410.04332206 14009410.04332206
 1.466666666666673e-08 16408857.76836624 16408857.76836624 16408857.76836624
 1.475000000000006e-08 19161624.48753787 19161624.48753787 19161624.48753787
 1.483333333333339e-08 22238071.82536941 22238071.82536941 22238071.82536941
 1.491666666666673e-08 25604992.23848197 25604992.23848197 25604992.23848197
 1.500000000000006e-08 29225972.27368988 29225972.27368988 29225972.27368988
 1.50833333333334e-08 33061791.05082693 33061791.05082693 33061791.05082693
 1.516666666666673e-08 37070849.6014315 37070849.6014315 37070849.6014315
 1.525000000000006e-08 41209626.35619129 41209626.35619129 41209626.35619129
 1.53333333333334e-08 45433153.78740456 45433153.78740456 45433153.78740456
 1.541666666666673e-08 49695510.9808111 49695510.9808111 49695510.9808111
 1.550000000000007e-08 53950326.73646496 53950326.73646496 53950326.73646496
 1.55833333333334e-08 58151287.68290796 58151287.68290796 58151287.68290796
 1.566666666666673e-08 62252645.8338519 62252645.8338519 62252645.8338519
 1.575000000000007e-08 66209720.02263083 66209720.02263083 66209720.02263083
 1.58333333333334e-08 69979385.71670003 69979385.71670003 69979385.71670003
 1.591666666666674e-08 73520547.84172118 73520547.84172118 73520547.84172118
 1.600000000000007e-08 76794591.43094042 76794591.43094042 76794591.43094042
 1.60833333333334e-08 79765805.15840779 79765805.15840779 79765805.15840779
 1.616666666666674e-08 82401773.11179726 82401773.11179726 82401773.11179726
 1.625000000000007e-08 84673730.50847046 84673730.50847046 84673730.50847046
 1.633333333333341e-08 86556879.45357357 86556879.45357357 86556879.45357357
 1.641666666666674e-08 88030661.27671428 88030661.27671428 88030661.27671428
 1.650000000000007e-08 89078982.45959708 89078982.45959708 89078982.45959708
 1.658333333333341e-08 89690391.67549008 89690391.67549008 89690391.67549008
 1.666666666666674e-08 89858205.99711697 89858205.99711697 89858205.99711697
 1.675000000000008e-08 89580584.8865397 89580584.8865397 89580584.8865397
 1.683333333333341e-08 88860551.15277314 88860551.15277314 88860551.15277314
 1.691666666666675e-08 87705958.64410076 87705958.64410076 87705958.64410076
 1.700000000000008e-08 86129407.02556619 86129407.02556619 86129407.02556619
 1.708333333333341e-08 84148104.57213269 84148104.57213269 84148104.57213269
 1.716666666666675e-08 81783680.47761591 81783680.47761591 81783680.47761591
 1.725000000000008e-08 79061948.73260887 79061948.73260887 79061948.73260887
 1.733333333333342e-08 76012626.15557967 76012626.15557967 76012626.15557967
 1.741666666666675e-08 72669007.66350348 72669007.66350348 72669007.66350348
 1.750000000000008e-08 69067602.33727303 69067602.33727303 69067602.33727303
 1.758333333333342e-08 65247734.26651675 65247734.26651675 65247734.26651675
 1.766666666666675e-08 61251112.54474703 61251112.54474703 61251112.54474703
 1.775000000000009e-08 57121375.12366982 57121375.12366982 57121375.12366982
 1.783333333333342e-08 52903611.52215555 52903611.52215555 52903611.52215555
 1.791666666666675e-08 48643869.61714417 48643869.61714417 48643869.61714417
 1.800000000000009e-08 44388651.91827238 44388651.91827238 44388651.91827238
 1.808333333333342e-08 40184406.84339498 40184406.84339498 40184406.84339498
 1.816666666666676e-08 36077020.56705734 36077020.56705734 36077020.56705734
 1.825000000000009e-08 32111315.00787959 32111315.00787959 32111315.00787959
 1.833333333333342e-08 28330557.45359228 28330557.45359228 28330557.45359228
 1.841666666666676e-08 24775987.19520389 24775987.19520389 24775987.19520389
 1.850000000000009e-08 21486364.35547343 21486364.35547343 21486364.35547343
 1.858333333333343e-08 18497545.85385285 18497545.85385285 18497545.85385285
 1.866666666666676e-08 15842093.15287542 15842093.15287542 15842093.15287542
 1.87500000000001e-08 13548916.08288371 13548916.08288371 13548916.08288371
 1.883333333333343e-08 11642956.64681914 11642956.64681914 11642956.64681914
 1.891666666666676e-08 10144916.26889129 10144916.26889129 10144916.26889129
 1.90000000000001e-08 9071029.475065794 9071029.475065794 9071029.475065794
 1.908333333333343e-08 8432886.484714402 8432886.484714402 8432886.484714402
 1.916666666666677e-08 8237306.656974129 8237306.656974129 8237306.656974129
 1.92500000000001e-08 8486264.178312903 8486264.178312903 8486264.178312903
 1.933333333333343e-08 9176866.805501645 9176866.805501645 9176866.805501645
 1.941666666666677e-08 10301387.89701939 10301387.89701939 10301387.89701939
 1.95000000000001e-08 11847351.38215238 11847351.38215238 11847351.38215238
 1.958333333333344e-08 13797668.73714568 13797668.73714568 13797668.73714568
 1.966666666666677e-08 16130826.46802595 16130826.46802595 16130826.46802595
 1.97500000000001e-08 18821122.046447 18821122.046447 18821122.046447
 1.983333333333344e-08 21838945.71409707 21838945.71409707 21838945.71409707
 1.991666666666677e-08 25151105.06873528 25151105.06873528 25151105.06873528
 2.000000000000011e-08 28721188.87626358 28721188.87626358 28721188.87626358


==> data/2D_smc_ref_lin_2e3A_f1e8_mur1_NSteps120_MagPower_Ref.csv <==
 0 0
 8.333333333333333e-11 171471194.3558215
 1.666666666666667e-10 342955211.4414667
 2.5e-10 511440499.8981382
 3.333333333333333e-10 675223239.368096
 4.166666666666667e-10 832474593.8416696
 5e-10 981433045.8537441
 5.833333333333334e-10 1120435222.686373
 6.666666666666667e-10 1247932903.657714
 7.500000000000001e-10 1362508358.258881
 8.333333333333335e-10 1462888691.829293
 9.166666666666668e-10 1547958977.452144
 1e-09 1616773909.425949
 1.083333333333333e-09 1668567761.830488
 1.166666666666667e-09 1702762485.839969
 1.25e-09 1718973821.188993
 1.333333333333333e-09 1717015332.291946
 1.416666666666666e-09 1696900310.489484
 1.5e-09 1658841512.394303
 1.583333333333333e-09 1603248731.250338
 1.666666666666666e-09 1530724224.012266
 1.749999999999999e-09 1442056041.658466
 1.833333333333333e-09 1338209334.05317
 1.916666666666666e-09 1220315723.388024
 1.999999999999999e-09 1089660861.714161
 2.083333333333333e-09 947670308.1618605
 2.166666666666666e-09 795893879.9666809
 2.249999999999999e-09 635988648.2004209
 2.333333333333332e-09 469700763.987186
 2.416666666666666e-09 298846313.8161273
 2.499999999999999e-09 125291413.2075638
 2.583333333333332e-09 -49068243.65249984
 2.666666666666665e-09 -222328154.7254467
 2.749999999999999e-09 -392595874.271412
 2.833333333333332e-09 -558011742.186143
 2.916666666666665e-09 -716769251.8304529
 2.999999999999998e-09 -867134833.5924767
 3.083333333333332e-09 -1007466837.799269
 3.166666666666665e-09 -1136233509.339445
 3.249999999999998e-09 -1252029757.375143
 3.333333333333331e-09 -1353592536.694711
 3.416666666666665e-09 -1439814672.440007
 3.499999999999998e-09 -1509756976.96981
 3.583333333333331e-09 -1562658526.303364
 3.666666666666664e-09 -1597944983.7296
 3.749999999999998e-09 -1615234879.536964
 3.833333333333331e-09 -1614343778.18948
 3.916666666666665e-09 -1595286287.402006
 3.999999999999998e-09 -1558275887.190053
 4.083333333333331e-09 -1503722580.838234
 4.166666666666664e-09 -1432228393.580073
 4.249999999999998e-09 -1344580768.347058
 4.333333333333331e-09 -1241743930.973027
 4.416666666666664e-09 -1124848319.475922
 4.499999999999997e-09 -995178193.2383481
 4.583333333333331e-09 -854157557.842217
 4.666666666666664e-09 -703334559.7581855
 4.749999999999997e-09 -544364521.8485483
 4.83333333333333e-09 -378991805.5288731
 4.916666666666664e-09 -209030698.2827856
 4.999999999999997e-09 -36345535.89982751
 5.08333333333333e-09 137169722.8130686
 5.166666666666663e-09 309612245.1002676
 5.249999999999997e-09 479091169.8142856
 5.33333333333333e-09 643748321.1139859
 5.416666666666663e-09 801778563.4028107
 5.499999999999996e-09 951449574.5377101
 5.58333333333333e-09 1091120820.713254
 5.666666666666663e-09 1219261525.172389
 5.749999999999996e-09 1334467433.919094
 5.833333333333329e-09 1435476194.788325
 5.916666666666663e-09 1521181181.420049
 5.999999999999996e-09 1590643610.722359
 6.083333333333329e-09 1643102821.103645
 6.166666666666662e-09 1677984598.904459
 6.249999999999996e-09 1694907461.84293
 6.333333333333329e-09 1693686830.669336
 6.416666666666662e-09 1674337043.36233
 6.499999999999995e-09 1637071189.833503
 6.583333333333329e-09 1582298768.987588
 6.666666666666662e-09 1510621193.839495
 6.749999999999995e-09 1422825193.967588
 6.833333333333328e-09 1319874187.616761
 6.916666666666662e-09 1202897718.00879
 6.999999999999995e-09 1073179069.625273
 7.083333333333328e-09 932141200.1657249
 7.166666666666661e-09 781331142.3383398
 7.249999999999995e-09 622403046.4013749
 7.333333333333328e-09 457100049.2653567
 7.416666666666661e-09 287235168.8215377
 7.499999999999994e-09 114671432.8379772
 7.583333333333328e-09 -58698539.84694845
 7.666666666666663e-09 -230973282.1085025
 7.749999999999997e-09 -400263318.0216051
 7.833333333333331e-09 -564711870.7146416
 7.916666666666665e-09 -722515211.7032981
 7.999999999999999e-09 -871942428.7433926
 8.083333333333333e-09 -1011354395.614498
 8.166666666666667e-09 -1139221735.993234
 8.250000000000001e-09 -1254141584.592587
 8.333333333333335e-09 -1354852961.928332
 8.416666666666669e-09 -1440250594.259569
 8.500000000000003e-09 -1509397027.287448
 8.583333333333337e-09 -1561532900.893002
 8.666666666666671e-09 -1596085272.341727
 8.750000000000006e-09 -1612673896.766251
 8.83333333333334e-09 -1611115396.119231
 8.916666666666674e-09 -1591425270.924308
 9.000000000000008e-09 -1553817732.788053
 9.083333333333342e-09 -1498703359.512741
 9.166666666666676e-09 -1426684598.506772
 9.25000000000001e-09 -1338549167.765231
 9.333333333333344e-09 -1235261426.726356
 9.416666666666678e-09 -1117951811.555907
 9.500000000000012e-09 -987904450.6142645
 9.583333333333346e-09 -846543095.8045248
 9.66666666666668e-09 -695415523.9475546
 9.750000000000015e-09 -536176579.0958989
 9.833333333333349e-09 -370570041.5872701
 9.916666666666683e-09 -200409522.4943233
 1.000000000000002e-08 -27558592.8041294
 1.008333333333335e-08 146089634.9530815
 1.016666666666668e-08 318633248.908276
 1.025000000000002e-08 488182376.6246701
 1.033333333333335e-08 652879892.1116222
 1.041666666666669e-08 810921764.2001745
 1.050000000000002e-08 960576823.3296713
 1.058333333333336e-08 1100205730.165329
 1.066666666666669e-08 1228278938.213171
 1.075000000000002e-08 1343393453.620054
 1.083333333333336e-08 1444288208.524472
 1.091666666666669e-08 1529857879.515298
 1.100000000000003e-08 1599164999.79119
 1.108333333333336e-08 1651450232.306958
 1.116666666666669e-08 1686140691.344479
 1.125000000000003e-08 1702856221.325039
 1.133333333333336e-08 1701413564.06339
 1.14166666666667e-08 1681828368.7978
 1.150000000000003e-08 1644315022.96535
 1.158333333333336e-08 1589284305.569065
 1.16666666666667e-08 1517338888.840014
 1.175000000000003e-08 1429266737.471231
 1.183333333333337e-08 1326032477.736763
 1.19166666666667e-08 1208766831.050997
 1.200000000000003e-08 1078754227.730011
 1.208333333333337e-08 937418736.656213
 1.21666666666667e-08 786308464.9972165
 1.225000000000004e-08 627078598.8951757
 1.233333333333337e-08 461473270.9309555
 1.241666666666671e-08 291306453.0225702
 1.250000000000004e-08 118442084.0959178
 1.258333333333337e-08 -55226349.75116774
 1.266666666666671e-08 -227796558.8699322
 1.275000000000004e-08 -397378290.1992599
 1.283333333333338e-08 -562114035.594875
 1.291666666666671e-08 -720199381.466115
 1.300000000000004e-08 -869902776.7697219
 1.308333333333338e-08 -1009584502.776196
 1.316666666666671e-08 -1137714636.777417
 1.325000000000005e-08 -1252889812.919142
 1.333333333333338e-08 -1353848596.526604
 1.341666666666671e-08 -1439485303.477506
 1.350000000000005e-08 -1508862113.215072
 1.358333333333338e-08 -1561219342.690298
 1.366666666666672e-08 -1595983768.666112
 1.375000000000005e-08 -1612774907.20611
 1.383333333333338e-08 -1611409181.544945
 1.391666666666672e-08 -1591901932.676196
 1.400000000000005e-08 -1554467250.629153
 1.408333333333339e-08 -1499515628.2804
 1.416666666666672e-08 -1427649463.404903
 1.425000000000005e-08 -1339656458.245822
 1.433333333333339e-08 -1236500988.916247
 1.441666666666672e-08 -1119313539.18944
 1.450000000000006e-08 -989378314.4432018
 1.458333333333339e-08 -848119171.4574459
 1.466666666666673e-08 -697084018.2214878
 1.475000000000006e-08 -537927854.6664164
 1.483333333333339e-08 -372394640.1298601
 1.491666666666673e-08 -202298186.2146158
 1.500000000000006e-08 -29502284.38036127
 1.50833333333334e-08 144099714.0075955
 1.516666666666673e-08 316605641.4499474
 1.525000000000006e-08 486125354.6348741
 1.53333333333334e-08 650801442.9807633
 1.541666666666673e-08 808829578.5163097
 1.550000000000007e-08 958478284.1420125
 1.55833333333334e-08 1098107903.69149
 1.566666666666673e-08 1226188565.954334
 1.575000000000007e-08 1341316945.846211
 1.58333333333334e-08 1442231639.08905
 1.591666666666674e-08 1527826981.956392
 1.600000000000007e-08 1597165164.673455
 1.60833333333334e-08 1649486505.758265
 1.616666666666674e-08 1684217774.736978
 1.625000000000007e-08 1700978472.052476
 1.633333333333341e-08 1699584997.361711
 1.641666666666674e-08 1680052660.557187
 1.650000000000007e-08 1642595513.480796
 1.658333333333341e-08 1587624004.175786
 1.666666666666674e-08 1515740479.379075
 1.675000000000008e-08 1427732584.531737
 1.683333333333341e-08 1324564633.620161
 1.691666666666675e-08 1207367043.402947
 1.700000000000008e-08 1077423947.786762
 1.708333333333341e-08 936159128.0513058
 1.716666666666675e-08 785120413.0765599
 1.725000000000008e-08 625962720.4882408
 1.733333333333342e-08 460429924.526557
 1.741666666666675e-08 290335749.3003947
 1.750000000000008e-08 117543896.7632786
 1.758333333333342e-08 -56052372.86338045
 1.766666666666675e-08 -228550984.4999735
 1.775000000000009e-08 -398061888.1799178
 1.783333333333342e-08 -562727767.2551199
 1.791666666666675e-08 -720744387.951805
 1.800000000000009e-08 -870380367.3220383
 1.808333333333342e-08 -1009996143.008394
 1.816666666666676e-08 -1138061936.984796
 1.825000000000009e-08 -1253174516.45971
 1.833333333333342e-08 -1354072568.303298
 1.841666666666676e-08 -1439650518.555142
 1.850000000000009e-08 -1508970645.602063
 1.858333333333343e-08 -1561273354.311038
 1.866666666666676e-08 -1595985498.552562
 1.87500000000001e-08 -1612726660.930901
 1.883333333333343e-08 -1611313320.918795
 1.891666666666676e-08 -1591760865.73121
 1.90000000000001e-08 -1554283421.905051
 1.908333333333343e-08 -1499291509.43169
 1.916666666666677e-08 -1427387544.144248
 1.92500000000001e-08 -1339359237.635988
 1.933333333333343e-08 -1236170967.023434
 1.941666666666677e-08 -1118953209.10792
 1.95000000000001e-08 -988990154.6988531
 1.958333333333344e-08 -847705638.7982078
 1.966666666666677e-08 -696647540.7993871
 1.97500000000001e-08 -537470825.6154783
 1.983333333333344e-08 -371919411.5420044
 1.991666666666677e-08 -201807063.5149891
 2.000000000000011e-08 -28997521.10182518


==> data/2D_smc_ref_lin_2e3A_f1e8_mur1_NSteps120_U.csv <==
 0 0
 8.333333333333333e-11 3645969.331140378
 1.666666666666667e-10 5643767.599392131
 2.5e-10 7621924.66160855
 3.333333333333333e-10 9578103.191025453
 4.166666666666667e-10 11507338.21085245
 5e-10 13404524.01550765
 5.833333333333334e-10 15264574.97843122
 6.666666666666667e-10 17082470.97259402
 7.500000000000001e-10 18853285.21000179
 8.333333333333335e-10 20572205.49504772
 9.166666666666668e-10 22234552.04772872
 1e-09 23835793.24555737
 1.083333333333333e-09 25371559.95119134
 1.166666666666667e-09 26837658.77587792
 1.25e-09 28230084.46869126
 1.333333333333333e-09 29545031.53266998
 1.416666666666666e-09 30778905.11991083
 1.5e-09 31928331.23067035
 1.583333333333333e-09 32990166.22227426
 1.666666666666666e-09 33961505.62655234
 1.749999999999999e-09 34839692.26734306
 1.833333333333333e-09 35622323.66723654
 1.916666666666666e-09 36307258.73169208
 1.999999999999999e-09 36892623.69734926
 2.083333333333333e-09 37376817.33333209
 2.166666666666666e-09 37758515.38346606
 2.249999999999999e-09 38036674.24087539
 2.333333333333332e-09 38210533.84581027
 2.416666666666666e-09 38279619.80000293
 2.499999999999999e-09 38243744.69404185
 2.583333333333332e-09 38103008.64345689
 2.666666666666665e-09 37857799.03400643
 2.749999999999999e-09 37508789.47637248
 2.833333333333332e-09 37056937.97493973
 2.916666666666665e-09 36503484.31372737
 2.999999999999998e-09 35849946.66987067
 3.083333333333332e-09 35098117.46172584
 3.166666666666665e-09 34250058.44444189
 3.249999999999998e-09 33308095.0661827
 3.333333333333331e-09 32274810.10045097
 3.416666666666665e-09 31153036.57334389
 3.499999999999998e-09 29945850.00277428
 3.583333333333331e-09 28656559.97334291
 3.666666666666664e-09 27288701.06941714
 3.749999999999998e-09 25846023.18997078
 3.833333333333331e-09 24332481.27396077
 3.916666666666665e-09 22752224.46286081
 3.999999999999998e-09 21109584.73049067
 4.083333333333331e-09 19409065.01182109
 4.166666666666664e-09 17655326.86253771
 4.249999999999998e-09 15853177.68404436
 4.333333333333331e-09 14007557.54820909
 4.416666666666664e-09 12123525.65842382
 4.499999999999997e-09 10206246.484015
 4.583333333333331e-09 8260975.605963785
 4.666666666666664e-09 6293045.312806339
 4.749999999999997e-09 4307849.986090654
 4.83333333333333e-09 2310831.315763217
 4.916666666666664e-09 307463.3855163738
 4.999999999999997e-09 -1696762.330474477
 5.08333333333333e-09 -3696352.018680298
 5.166666666666663e-09 -5685824.583768991
 5.249999999999997e-09 -7659726.671354693
 5.33333333333333e-09 -9612647.614759941
 5.416666666666663e-09 -11539234.26482938
 5.499999999999996e-09 -13434205.66211206
 5.58333333333333e-09 -15292367.51109383
 5.666666666666663e-09 -17108626.41732054
 5.749999999999996e-09 -18878003.84735823
 5.833333333333329e-09 -20595649.77451864
 5.916666666666663e-09 -22256855.97210414
 5.999999999999996e-09 -23857068.91790191
 6.083333333333329e-09 -25391902.27520982
 6.166666666666662e-09 -26857148.91467811
 6.249999999999996e-09 -28248792.44616754
 6.333333333333329e-09 -29563018.22652405
 6.416666666666662e-09 -30796223.81547713
 6.499999999999995e-09 -31945028.84952389
 6.583333333333329e-09 -33006284.30682
 6.666666666666662e-09 -33977081.1384713
 6.749999999999995e-09 -34854758.24160847
 6.833333333333328e-09 -35636909.75351876
 6.916666666666662e-09 -36321391.6455309
 6.999999999999995e-09 -36906327.59944766
 7.083333333333328e-09 -37390114.15054522
 7.166666666666661e-09 -37771425.08225579
 7.249999999999995e-09 -38049215.06093473
 7.333333333333328e-09 -38222722.50135438
 7.416666666666661e-09 -38291471.65362488
 7.499999999999994e-09 -38255273.90731283
 7.583333333333328e-09 -38114228.30833293
 7.666666666666663e-09 -37868721.28713611
 7.749999999999997e-09 -37519425.59950333
 7.833333333333331e-09 -37067298.48287222
 7.916666666666665e-09 -36513579.0317165
 7.999999999999999e-09 -35859784.80201332
 8.083333333333333e-09 -35107707.65122361
 8.166666666666667e-09 -34259408.82662022
 8.250000000000001e-09 -33317213.31616953
 8.333333333333335e-09 -32283703.47501874
 8.416666666666669e-09 -31161711.94800734
 8.500000000000003e-09 -29954313.90502957
 8.583333333333337e-09 -28664818.61250386
 8.666666666666671e-09 -27296760.36260994
 8.750000000000006e-09 -25853888.78606033
 8.83333333333334e-09 -24340158.57441086
 8.916666666666674e-09 -22759718.64072972
 9.000000000000008e-09 -21116900.74735406
 9.083333333333342e-09 -19416207.63294947
 9.166666666666676e-09 -17662300.67074658
 9.25000000000001e-09 -15859987.09190321
 9.333333333333344e-09 -14014206.80921246
 9.416666666666678e-09 -12130018.87702984
 9.500000000000012e-09 -10212587.62480626
 9.583333333333346e-09 -8267168.501845366
 9.66666666666668e-09 -6299093.672510942
 9.750000000000015e-09 -4313757.401058486
 9.833333333333349e-09 -2316601.266280005
 9.916666666666683e-09 -313099.246450224
 1.000000000000002e-08 1691257.284492621
 1.008333333333335e-08 3690974.608473766
 1.016666666666668e-08 5680571.721240401
 1.025000000000002e-08 7654595.355439506
 1.033333333333335e-08 9607634.927688513
 1.041666666666669e-08 11534337.36871682
 1.050000000000002e-08 13429421.79564096
 1.058333333333336e-08 15287693.98676946
 1.066666666666669e-08 17104060.61834147
 1.075000000000002e-08 18873543.22538693
 1.083333333333336e-08 20591291.84702777
 1.091666666666669e-08 22252598.32015447
 1.100000000000003e-08 23852909.18411632
 1.108333333333336e-08 25387838.16148902
 1.116666666666669e-08 26853178.18069697
 1.125000000000003e-08 28244912.90703588
 1.133333333333336e-08 29559227.75163475
 1.14166666666667e-08 30792520.32651229
 1.150000000000003e-08 31941410.31905611
 1.158333333333336e-08 33002748.7567729
 1.16666666666667e-08 33973626.63876878
 1.175000000000003e-08 34851382.90887954
 1.183333333333337e-08 35633611.74957073
 1.19166666666667e-08 36318169.17639969
 1.200000000000003e-08 36903178.91411658
 1.208333333333337e-08 37387037.53974322
 1.21666666666667e-08 37768418.87725952
 1.225000000000004e-08 38046277.63286281
 1.233333333333337e-08 38219852.25974633
 1.241666666666671e-08 38288667.04570241
 1.250000000000004e-08 38252533.41693459
 1.258333333333337e-08 38111550.45502993
 1.266666666666671e-08 37866104.62532935
 1.275000000000004e-08 37516868.71760604
 1.283333333333338e-08 37064800.00226666
 1.291666666666671e-08 36511137.60623609
 1.300000000000004e-08 35857399.11697191
 1.308333333333338e-08 35105376.42263231
 1.316666666666671e-08 34257130.80059897
 1.325000000000005e-08 33314987.26785137
 1.333333333333338e-08 32281528.20836891
 1.341666666666671e-08 31159586.29471986
 1.350000000000005e-08 29952236.72404842
 1.358333333333338e-08 28662788.78930813
 1.366666666666672e-08 27294776.80863215
 1.375000000000005e-08 25851950.43800642
 1.383333333333338e-08 24338264.3936629
 1.391666666666672e-08 22757867.61274964
 1.400000000000005e-08 21115091.88125057
 1.408333333333339e-08 19414439.96075366
 1.416666666666672e-08 17660573.24698194
 1.425000000000005e-08 15858298.99291479
 1.433333333333339e-08 14012557.13280459
 1.441666666666672e-08 12128406.7418906
 1.450000000000006e-08 10211012.16998952
 1.458333333333339e-08 8265628.886400931
 1.466666666666673e-08 6297589.074861479
 1.475000000000006e-08 4312287.018674948
 1.483333333333339e-08 2315164.315168126
 1.491666666666673e-08 311694.9607414508
 1.500000000000006e-08 -1692629.652975245
 1.50833333333334e-08 -3692315.790626625
 1.516666666666673e-08 -5681882.431078391
 1.525000000000006e-08 -7655876.290498504
 1.53333333333334e-08 -9608886.769407118
 1.541666666666673e-08 -11535560.78278838
 1.550000000000007e-08 -13430617.43245278
 1.55833333333334e-08 -15288862.4816217
 1.566666666666673e-08 -17105202.59199608
 1.575000000000007e-08 -18874659.28422466
 1.58333333333334e-08 -20592382.58345405
 1.591666666666674e-08 -22253664.3129406
 1.600000000000007e-08 -23853950.9987167
 1.60833333333334e-08 -25388856.35036241
 1.616666666666674e-08 -26854173.28344344
 1.625000000000007e-08 -28245885.45093654
 1.633333333333341e-08 -29560178.25180171
 1.641666666666674e-08 -30793449.28635531
 1.650000000000007e-08 -31942318.23018739
 1.658333333333341e-08 -33003636.09962538
 1.666666666666674e-08 -33974493.88257697
 1.675000000000008e-08 -34852230.51224086
 1.683333333333341e-08 -35634440.16052183
 1.691666666666675e-08 -36318978.83272046
 1.700000000000008e-08 -36903970.24334549
 1.708333333333341e-08 -37387810.95968101
 1.716666666666675e-08 -37769174.79618721
 1.725000000000008e-08 -38047016.4496344
 1.733333333333342e-08 -38220574.36409806
 1.741666666666675e-08 -38289372.81831234
 1.750000000000008e-08 -38253223.22981415
 1.758333333333342e-08 -38112224.67165205
 1.766666666666675e-08 -37866763.6008231
 1.775000000000009e-08 -37517512.79899369
 1.783333333333342e-08 -37065429.52848737
 1.791666666666675e-08 -36511752.90868595
 1.800000000000009e-08 -35858000.51915108
 1.808333333333342e-08 -35105964.24083608
 1.816666666666676e-08 -34257705.34374458
 1.825000000000009e-08 -33315548.83795911
 1.833333333333342e-08 -32282077.10035569
 1.841666666666676e-08 -31160122.79682331
 1.850000000000009e-08 -29952761.11795319
 1.858333333333343e-08 -28663301.35019104
 1.866666666666676e-08 -27295277.80531135
 1.87500000000001e-08 -25852440.13320092
 1.883333333333343e-08 -24338743.04412221
 1.891666666666676e-08 -22758335.46930934
 1.90000000000001e-08 -21115549.18902009
 1.908333333333343e-08 -19414886.95923737
 1.916666666666677e-08 -17661010.17016109
 1.92500000000001e-08 -15858726.06949761
 1.933333333333343e-08 -14012974.58619604
 1.941666666666677e-08 -12128814.79044469
 1.95000000000001e-08 -10211411.02704159
 1.958333333333344e-08 -8266018.760387037
 1.966666666666677e-08 -6297970.169529981
 1.97500000000001e-08 -4312659.533057674
 1.983333333333344e-08 -2315528.443768734
 1.991666666666677e-08 -312050.893626626
 2.000000000000011e-08 1692281.730072163


==> data/2D_smc_ref_nl_fk_1e3A_f1e5_mur1000_NSteps160_I.csv <==
 0 0
 6.250000000000001e-08 -39.25981575906862
 1.25e-07 -78.45909572784495
 1.875e-07 -117.5373974578377
 2.5e-07 -156.4344650402309
 3.125000000000001e-07 -195.0903220161283
 3.750000000000001e-07 -233.4453638559054
 4.375000000000002e-07 -271.4404498650743
 5.000000000000002e-07 -309.0169943749475
 5.625000000000002e-07 -346.1170570774931
 6.250000000000003e-07 -382.6834323650899
 6.875000000000003e-07 -418.6597375374283
 7.500000000000003e-07 -453.9904997395469
 8.125000000000004e-07 -488.6212414969551
 8.750000000000004e-07 -522.498564715949
 9.375000000000004e-07 -555.5702330196024
 1e-06 -587.7852522924733
 1.0625e-06 -619.0939493098342
 1.125e-06 -649.4480483301837
 1.1875e-06 -678.8007455329418
 1.250000000000001e-06 -707.1067811865477
 1.312500000000001e-06 -734.3225094356858
 1.375000000000001e-06 -760.4059656000312
 1.437500000000001e-06 -785.3169308807451
 1.500000000000001e-06 -809.0169943749476
 1.562500000000001e-06 -831.4696123025453
 1.625000000000001e-06 -852.6401643540923
 1.687500000000001e-06 -872.4960070727973
 1.750000000000001e-06 -891.006524188368
 1.812500000000001e-06 -908.1431738250815
 1.875000000000001e-06 -923.8795325112869
 1.937500000000001e-06 -938.1913359224843
 2.000000000000001e-06 -951.0565162951536
 2.062500000000001e-06 -962.4552364536474
 2.125e-06 -972.3699203976767
 2.1875e-06 -980.7852804032304
 2.25e-06 -987.6883405951378
 2.3125e-06 -993.0684569549263
 2.375e-06 -996.917333733128
 2.4375e-06 -999.2290362407228
 2.499999999999999e-06 -1000
 2.562499999999999e-06 -999.229036240723
 2.624999999999999e-06 -996.9173337331281
 2.687499999999999e-06 -993.0684569549264
 2.749999999999999e-06 -987.6883405951379
 2.812499999999998e-06 -980.7852804032307
 2.874999999999998e-06 -972.3699203976769
 2.937499999999998e-06 -962.4552364536477
 2.999999999999998e-06 -951.056516295154
 3.062499999999998e-06 -938.1913359224848
 3.124999999999998e-06 -923.8795325112874
 3.187499999999997e-06 -908.143173825082
 3.249999999999997e-06 -891.0065241883686
 3.312499999999997e-06 -872.4960070727982
 3.374999999999997e-06 -852.6401643540934
 3.437499999999997e-06 -831.4696123025464
 3.499999999999997e-06 -809.0169943749488
 3.562499999999996e-06 -785.3169308807466
 3.624999999999996e-06 -760.4059656000327
 3.687499999999996e-06 -734.3225094356873
 3.749999999999996e-06 -707.1067811865495
 3.812499999999996e-06 -678.8007455329439
 3.874999999999996e-06 -649.4480483301858
 3.937499999999996e-06 -619.0939493098363
 3.999999999999996e-06 -587.7852522924757
 4.062499999999995e-06 -555.5702330196048
 4.124999999999995e-06 -522.4985647159516
 4.187499999999995e-06 -488.621241496958
 4.249999999999995e-06 -453.99049973955
 4.312499999999995e-06 -418.6597375374312
 4.374999999999995e-06 -382.6834323650932
 4.437499999999994e-06 -346.1170570774966
 4.499999999999994e-06 -309.0169943749513
 4.562499999999994e-06 -271.440449865078
 4.624999999999994e-06 -233.4453638559094
 4.687499999999994e-06 -195.0903220161325
 4.749999999999993e-06 -156.4344650402354
 4.812499999999993e-06 -117.5373974578419
 4.874999999999993e-06 -78.4590957278495
 4.937499999999993e-06 -39.25981575907339
 4.999999999999993e-06 -5.007445988265424e-12
 5.062499999999993e-06 39.25981575906383
 5.124999999999992e-06 78.45909572783995
 5.187499999999992e-06 117.5373974578324
 5.249999999999992e-06 156.4344650402255
 5.312499999999992e-06 195.0903220161231
 5.374999999999992e-06 233.4453638559001
 5.437499999999992e-06 271.4404498650688
 5.499999999999991e-06 309.0169943749418
 5.562499999999991e-06 346.1170570774876
 5.624999999999991e-06 382.6834323650843
 5.687499999999991e-06 418.6597375374225
 5.749999999999991e-06 453.9904997395411
 5.812499999999991e-06 488.6212414969496
 5.87499999999999e-06 522.4985647159434
 5.93749999999999e-06 555.5702330195967
 5.99999999999999e-06 587.7852522924676
 6.06249999999999e-06 619.0939493098284
 6.12499999999999e-06 649.4480483301785
 6.187499999999989e-06 678.8007455329366
 6.249999999999989e-06 707.1067811865423
 6.312499999999989e-06 734.3225094356804
 6.374999999999989e-06 760.405965600026
 6.437499999999989e-06 785.3169308807403
 6.499999999999989e-06 809.0169943749431
 6.562499999999988e-06 831.4696123025408
 6.624999999999988e-06 852.6401643540881
 6.687499999999988e-06 872.4960070727931
 6.749999999999988e-06 891.0065241883641
 6.812499999999988e-06 908.143173825078
 6.874999999999988e-06 923.8795325112834
 6.937499999999987e-06 938.1913359224812
 6.999999999999987e-06 951.0565162951511
 7.062499999999987e-06 962.4552364536448
 7.124999999999987e-06 972.3699203976746
 7.187499999999987e-06 980.7852804032286
 7.249999999999986e-06 987.6883405951363
 7.312499999999986e-06 993.0684569549253
 7.374999999999986e-06 996.9173337331272
 7.437499999999986e-06 999.2290362407226
 7.499999999999986e-06 1000
 7.562499999999986e-06 999.2290362407233
 7.624999999999985e-06 996.9173337331288
 7.687499999999985e-06 993.0684569549276
 7.749999999999985e-06 987.6883405951394
 7.812499999999985e-06 980.7852804032323
 7.874999999999985e-06 972.369920397679
 7.937499999999985e-06 962.4552364536501
 7.999999999999984e-06 951.0565162951566
 8.062499999999984e-06 938.1913359224878
 8.124999999999984e-06 923.8795325112908
 8.187499999999984e-06 908.1431738250859
 8.249999999999984e-06 891.0065241883727
 8.312499999999984e-06 872.4960070728023
 8.374999999999983e-06 852.6401643540981
 8.437499999999983e-06 831.4696123025514
 8.499999999999983e-06 809.0169943749538
 8.562499999999983e-06 785.316930880752
 8.624999999999983e-06 760.4059656000383
 8.687499999999982e-06 734.3225094356936
 8.749999999999982e-06 707.1067811865557
 8.812499999999982e-06 678.8007455329503
 8.874999999999982e-06 649.4480483301929
 8.937499999999982e-06 619.0939493098434
 8.999999999999982e-06 587.7852522924827
 9.062499999999981e-06 555.5702330196126
 9.124999999999981e-06 522.4985647159592
 9.187499999999981e-06 488.6212414969661
 9.249999999999981e-06 453.9904997395581
 9.312499999999981e-06 418.6597375374394
 9.374999999999981e-06 382.6834323651019
 9.43749999999998e-06 346.1170570775051
 9.49999999999998e-06 309.0169943749595
 9.56249999999998e-06 271.4404498650871
 9.62499999999998e-06 233.4453638559181
 9.68749999999998e-06 195.0903220161418
 9.749999999999979e-06 156.4344650402443
 9.812499999999979e-06 117.5373974578509
 9.874999999999979e-06 78.45909572785891
 9.937499999999979e-06 39.25981575908239
 9.999999999999979e-06 1.356760565533135e-11
 1.006249999999998e-05 -39.25981575905438
 1.012499999999998e-05 -78.45909572783097
 1.018749999999998e-05 -117.5373974578231
 1.024999999999998e-05 -156.4344650402166
 1.031249999999998e-05 -195.0903220161143
 1.037499999999998e-05 -233.4453638558909
 1.043749999999998e-05 -271.4404498650601
 1.049999999999998e-05 -309.0169943749328
 1.056249999999998e-05 -346.1170570774788
 1.062499999999998e-05 -382.683432365076
 1.068749999999998e-05 -418.6597375374139
 1.074999999999998e-05 -453.9904997395331
 1.081249999999998e-05 -488.6212414969418
 1.087499999999998e-05 -522.4985647159353
 1.093749999999998e-05 -555.5702330195893
 1.099999999999998e-05 -587.78525229246
 1.106249999999998e-05 -619.0939493098214
 1.112499999999998e-05 -649.4480483301717
 1.118749999999998e-05 -678.8007455329297
 1.124999999999998e-05 -707.1067811865361
 1.131249999999998e-05 -734.3225094356746
 1.137499999999997e-05 -760.4059656000201
 1.143749999999997e-05 -785.3169308807347
 1.149999999999997e-05 -809.0169943749373
 1.156249999999997e-05 -831.4696123025358
 1.162499999999997e-05 -852.6401643540835
 1.168749999999997e-05 -872.4960070727886
 1.174999999999997e-05 -891.00652418836
 1.181249999999997e-05 -908.1431738250742
 1.187499999999997e-05 -923.87953251128
 1.193749999999997e-05 -938.1913359224782
 1.199999999999997e-05 -951.056516295148
 1.206249999999997e-05 -962.4552364536424
 1.212499999999997e-05 -972.3699203976724
 1.218749999999997e-05 -980.7852804032269
 1.224999999999997e-05 -987.6883405951348
 1.231249999999997e-05 -993.0684569549242
 1.237499999999997e-05 -996.9173337331265
 1.243749999999997e-05 -999.2290362407223
 1.249999999999997e-05 -1000
 1.256249999999997e-05 -999.2290362407236
 1.262499999999997e-05 -996.9173337331295
 1.268749999999997e-05 -993.0684569549285
 1.274999999999997e-05 -987.6883405951406
 1.281249999999997e-05 -980.7852804032341
 1.287499999999997e-05 -972.3699203976809
 1.293749999999997e-05 -962.4552364536527
 1.299999999999997e-05 -951.0565162951598
 1.306249999999997e-05 -938.1913359224909
 1.312499999999997e-05 -923.8795325112942
 1.318749999999997e-05 -908.1431738250893
 1.324999999999997e-05 -891.0065241883773
 1.331249999999997e-05 -872.4960070728072
 1.337499999999997e-05 -852.6401643541028
 1.343749999999997e-05 -831.4696123025565
 1.349999999999997e-05 -809.0169943749592
 1.356249999999997e-05 -785.316930880757
 1.362499999999997e-05 -760.4059656000447
 1.368749999999997e-05 -734.3225094356998
 1.374999999999997e-05 -707.1067811865622
 1.381249999999997e-05 -678.8007455329567
 1.387499999999997e-05 -649.4480483301991
 1.393749999999997e-05 -619.0939493098512
 1.399999999999997e-05 -587.7852522924907
 1.406249999999997e-05 -555.5702330196201
 1.412499999999997e-05 -522.4985647159669
 1.418749999999997e-05 -488.6212414969733
 1.424999999999997e-05 -453.9904997395669
 1.431249999999997e-05 -418.6597375374484
 1.437499999999997e-05 -382.6834323651102
 1.443749999999997e-05 -346.1170570775135
 1.449999999999997e-05 -309.016994374968
 1.456249999999997e-05 -271.4404498650949
 1.462499999999997e-05 -233.4453638559278
 1.468749999999997e-05 -195.0903220161506
 1.474999999999997e-05 -156.4344650402531
 1.481249999999997e-05 -117.5373974578598
 1.487499999999997e-05 -78.45909572786699
 1.493749999999996e-05 -39.25981575909227
 1.499999999999996e-05 -2.346003295194746e-11
 1.506249999999996e-05 39.25981575904539
 1.512499999999996e-05 78.459095727822
 1.518749999999996e-05 117.537397457815
 1.524999999999996e-05 156.4344650402068
 1.531249999999997e-05 195.0903220161063
 1.537499999999997e-05 233.4453638558839
 1.543749999999997e-05 271.4404498650549
 1.549999999999997e-05 309.0169943749285
 1.556249999999997e-05 346.1170570774745
 1.562499999999997e-05 382.6834323650734
 1.568749999999997e-05 418.6597375374122
 1.574999999999998e-05 453.990499739533
 1.581249999999998e-05 488.6212414969416
 1.587499999999998e-05 522.4985647159376
 1.593749999999998e-05 555.5702330195915
 1.599999999999998e-05 587.7852522924627
 1.606249999999998e-05 619.0939493098256
 1.612499999999999e-05 649.4480483301755
 1.618749999999999e-05 678.8007455329355
 1.624999999999999e-05 707.1067811865415
 1.631249999999999e-05 734.32250943568
 1.637499999999999e-05 760.4059656000269
 1.643749999999999e-05 785.3169308807413
 1.649999999999999e-05 809.0169943749452
 1.65625e-05 831.4696123025432
 1.6625e-05 852.6401643540904
 1.66875e-05 872.4960070727964
 1.675e-05 891.0065241883673
 1.68125e-05 908.1431738250816
 1.6875e-05 923.879532511287
 1.693750000000001e-05 938.1913359224851
 1.700000000000001e-05 951.0565162951546
 1.706250000000001e-05 962.4552364536481
 1.712500000000001e-05 972.3699203976779
 1.718750000000001e-05 980.7852804032316
 1.725000000000001e-05 987.6883405951389
 1.731250000000001e-05 993.0684569549272
 1.737500000000002e-05 996.9173337331287
 1.743750000000002e-05 999.2290362407233
 1.750000000000002e-05 1000
 1.756250000000002e-05 999.2290362407225
 1.762500000000002e-05 996.917333733127
 1.768750000000002e-05 993.0684569549248
 1.775000000000002e-05 987.6883405951354
 1.781250000000003e-05 980.7852804032275
 1.787500000000003e-05 972.3699203976727
 1.793750000000003e-05 962.4552364536427
 1.800000000000003e-05 951.0565162951476
 1.806250000000003e-05 938.1913359224775
 1.812500000000003e-05 923.8795325112793
 1.818750000000004e-05 908.1431738250723
 1.825000000000004e-05 891.0065241883581
 1.831250000000004e-05 872.4960070727856
 1.837500000000004e-05 852.6401643540797
 1.843750000000004e-05 831.4696123025318
 1.850000000000004e-05 809.016994374932
 1.856250000000004e-05 785.3169308807286
 1.862500000000005e-05 760.4059656000125
 1.868750000000005e-05 734.3225094356661
 1.875000000000005e-05 707.1067811865272
 1.881250000000005e-05 678.8007455329191
 1.887500000000005e-05 649.44804833016
 1.893750000000005e-05 619.093949309808
 1.900000000000006e-05 587.7852522924461
 1.906250000000006e-05 555.5702330195743
 1.912500000000006e-05 522.4985647159186
 1.918750000000006e-05 488.6212414969237
 1.925000000000006e-05 453.9904997395132
 1.931250000000006e-05 418.6597375373936
 1.937500000000006e-05 382.6834323650529
 1.943750000000007e-05 346.1170570774553
 1.950000000000007e-05 309.016994374909
 1.956250000000007e-05 271.4404498650335
 1.962500000000007e-05 233.445363855864
 1.968750000000007e-05 195.0903220160845
 1.975000000000007e-05 156.4344650401866
 1.981250000000008e-05 117.5373974577929
 1.987500000000008e-05 78.45909572779806
 1.993750000000008e-05 39.25981575902139
 2.000000000000008e-05 -4.924813278354807e-11


==> data/2D_smc_ref_nl_fk_1e3A_f1e5_mur1000_NSteps160_JL_Core_Ref.csv <==
 0 0 0 0
 6.250000000000001e-08 47.92307604810591 47.92307604810591 47.92307604810591
 1.25e-07 106.2256738227771 106.2256738227771 106.2256738227771
 1.875e-07 152.7949963656203 152.7949963656203 152.7949963656203
 2.5e-07 192.1185903509781 192.1185903509781 192.1185903509781
 3.125000000000001e-07 227.0165300450908 227.0165300450908 227.0165300450908
 3.750000000000001e-07 258.4583856909983 258.4583856909983 258.4583856909983
 4.375000000000002e-07 286.7831449617711 286.7831449617711 286.7831449617711
 5.000000000000002e-07 312.0844859355529 312.0844859355529 312.0844859355529
 5.625000000000002e-07 334.352646788048 334.352646788048 334.352646788048
 6.250000000000003e-07 353.5471908811877 353.5471908811877 353.5471908811877
 6.875000000000003e-07 369.6226490855271 369.6226490855271 369.6226490855271
 7.500000000000003e-07 382.5353693745129 382.5353693745129 382.5353693745129
 8.125000000000004e-07 392.2508737434068 392.2508737434068 392.2508737434068
 8.750000000000004e-07 398.7526310784377 398.7526310784377 398.7526310784377
 9.375000000000004e-07 402.0463873649617 402.0463873649617 402.0463873649617
 1e-06 402.1582430931273 402.1582430931273 402.1582430931273
 1.0625e-06 399.1304281681748 399.1304281681748 399.1304281681748
 1.125e-06 393.0200964650339 393.0200964650339 393.0200964650339
 1.1875e-06 383.9036898907527 383.9036898907527 383.9036898907527
 1.250000000000001e-06 371.8860133175629 371.8860133175629 371.8860133175629
 1.312500000000001e-06 357.1115406805677 357.1115406805677 357.1115406805677
 1.375000000000001e-06 339.7755779313596 339.7755779313596 339.7755779313596
 1.437500000000001e-06 320.1334631594269 320.1334631594269 320.1334631594269
 1.500000000000001e-06 298.5061422242041 298.5061422242041 298.5061422242041
 1.562500000000001e-06 275.2802704890814 275.2802704890814 275.2802704890814
 1.625000000000001e-06 250.9010710248664 250.9010710248664 250.9010710248664
 1.687500000000001e-06 225.8570325186059 225.8570325186059 225.8570325186059
 1.750000000000001e-06 200.6571932854838 200.6571932854838 200.6571932854838
 1.812500000000001e-06 175.8037152282743 175.8037152282743 175.8037152282743
 1.875000000000001e-06 151.7639069148863 151.7639069148863 151.7639069148863
 1.937500000000001e-06 128.9461653844552 128.9461653844552 128.9461653844552
 2.000000000000001e-06 107.6833372292902 107.6833372292902 107.6833372292902
 2.062500000000001e-06 88.22515850290999 88.22515850290999 88.22515850290999
 2.125e-06 70.73942137865551 70.73942137865551 70.73942137865551
 2.1875e-06 55.31996031332165 55.31996031332165 55.31996031332165
 2.25e-06 41.99878898623462 41.99878898623462 41.99878898623462
 2.3125e-06 30.75973025611911 30.75973025611911 30.75973025611911
 2.375e-06 21.55142722174307 21.55142722174307 21.55142722174307
 2.4375e-06 14.2984020228998 14.2984020228998 14.2984020228998
 2.499999999999999e-06 8.909586141733119 8.909586141733119 8.909586141733119
 2.562499999999999e-06 5.284320045294574 5.284320045294574 5.284320045294574
 2.624999999999999e-06 3.316158666574346 3.316158666574346 3.316158666574346
 2.687499999999999e-06 2.894954857945697 2.894954857945697 2.894954857945697
 2.749999999999999e-06 3.907701022664975 3.907701022664975 3.907701022664975
 2.812499999999998e-06 6.238565083384336 6.238565083384336 6.238565083384336
 2.874999999999998e-06 9.768510090278058 9.768510090278058 9.768510090278058
 2.937499999999998e-06 14.37485242184085 14.37485242184085 14.37485242184085
 2.999999999999998e-06 19.93107579846856 19.93107579846856 19.93107579846856
 3.062499999999998e-06 26.30714909137621 26.30714909137621 26.30714909137621
 3.124999999999998e-06 33.37047909579998 33.37047909579998 33.37047909579998
 3.187499999999997e-06 40.98749296953692 40.98749296953692 40.98749296953692
 3.249999999999997e-06 49.02574249432948 49.02574249432948 49.02574249432948
 3.312499999999997e-06 57.35640482943284 57.35640482943284 57.35640482943284
 3.374999999999997e-06 65.85715513051713 65.85715513051713 65.85715513051713
 3.437499999999997e-06 74.41568581317149 74.41568581317149 74.41568581317149
 3.499999999999997e-06 82.93509269339108 82.93509269339108 82.93509269339108
 3.562499999999996e-06 91.34753752999119 91.34753752999119 91.34753752999119
 3.624999999999996e-06 99.65812749202118 99.65812749202118 99.65812749202118
 3.687499999999996e-06 107.9847368842423 107.9847368842423 107.9847368842423
 3.749999999999996e-06 116.5074634762255 116.5074634762255 116.5074634762255
 3.812499999999996e-06 125.4596523572549 125.4596523572549 125.4596523572549
 3.874999999999996e-06 135.1276710342676 135.1276710342676 135.1276710342676
 3.937499999999996e-06 145.6829156164973 145.6829156164973 145.6829156164973
 3.999999999999996e-06 157.200684951946 157.200684951946 157.200684951946
 4.062499999999995e-06 169.7208624822907 169.7208624822907 169.7208624822907
 4.124999999999995e-06 183.2684298524211 183.2684298524211 183.2684298524211
 4.187499999999995e-06 197.8633995139356 197.8633995139356 197.8633995139356
 4.249999999999995e-06 213.4983437697703 213.4983437697703 213.4983437697703
 4.312499999999995e-06 230.1182175635711 230.1182175635711 230.1182175635711
 4.374999999999995e-06 247.6165356822414 247.6165356822414 247.6165356822414
 4.437499999999994e-06 265.8525468876426 265.8525468876426 265.8525468876426
 4.499999999999994e-06 284.6829028320433 284.6829028320433 284.6829028320433
 4.562499999999994e-06 303.9758814242649 303.9758814242649 303.9758814242649
 4.624999999999994e-06 323.6016789526748 323.6016789526748 323.6016789526748
 4.687499999999994e-06 343.4314126105558 343.4314126105558 343.4314126105558
 4.749999999999993e-06 363.3065145146379 363.3065145146379 363.3065145146379
 4.812499999999993e-06 383.0431269703816 383.0431269703816 383.0431269703816
 4.874999999999993e-06 402.4171355183391 402.4171355183391 402.4171355183391
 4.937499999999993e-06 421.214021869789 421.214021869789 421.214021869789
 4.999999999999993e-06 439.2438555055917 439.2438555055917 439.2438555055917
 5.062499999999993e-06 456.3456048960099 456.3456048960099 456.3456048960099
 5.124999999999992e-06 472.3525014213863 472.3525014213863 472.3525014213863
 5.187499999999992e-06 487.1028583945384 487.1028583945384 487.1028583945384
 5.249999999999992e-06 500.4464727805062 500.4464727805062 500.4464727805062
 5.312499999999992e-06 512.218601639033 512.218601639033 512.218601639033
 5.374999999999992e-06 522.2810008609576 522.2810008609576 522.2810008609576
 5.437499999999992e-06 530.4931298398254 530.4931298398254 530.4931298398254
 5.499999999999991e-06 536.7004498764844 536.7004498764844 536.7004498764844
 5.562499999999991e-06 540.7749004923445 540.7749004923445 540.7749004923445
 5.624999999999991e-06 542.6200781992952 542.6200781992952 542.6200781992952
 5.687499999999991e-06 542.1761056465909 542.1761056465909 542.1761056465909
 5.749999999999991e-06 539.4265852001303 539.4265852001303 539.4265852001303
 5.812499999999991e-06 534.365524062684 534.365524062684 534.365524062684
 5.87499999999999e-06 527.0080817791994 527.0080817791994 527.0080817791994
 5.93749999999999e-06 517.3603970788851 517.3603970788851 517.3603970788851
 5.99999999999999e-06 505.4183101807729 505.4183101807729 505.4183101807729
 6.06249999999999e-06 491.1860814829596 491.1860814829596 491.1860814829596
 6.12499999999999e-06 474.6767941686426 474.6767941686426 474.6767941686426
 6.187499999999989e-06 455.9315438444493 455.9315438444493 455.9315438444493
 6.249999999999989e-06 435.0148016667456 435.0148016667456 435.0148016667456
 6.312499999999989e-06 412.038818545223 412.038818545223 412.038818545223
 6.374999999999989e-06 387.1750125150462 387.1750125150462 387.1750125150462
 6.437499999999989e-06 360.6606968179934 360.6606968179934 360.6606968179934
 6.499999999999989e-06 332.8086944963816 332.8086944963816 332.8086944963816
 6.562499999999988e-06 304.0013889803754 304.0013889803754 304.0013889803754
 6.624999999999988e-06 274.678012880439 274.678012880439 274.678012880439
 6.687499999999988e-06 245.3145006082374 245.3145006082374 245.3145006082374
 6.749999999999988e-06 216.3970854052915 216.3970854052915 216.3970854052915
 6.812499999999988e-06 188.3933791563229 188.3933791563229 188.3933791563229
 6.874999999999988e-06 161.7251221898808 161.7251221898808 161.7251221898808
 6.937499999999987e-06 136.7467210585579 136.7467210585579 136.7467210585579
 6.999999999999987e-06 113.7322959290107 113.7322959290107 113.7322959290107
 7.062499999999987e-06 92.87200600751056 92.87200600751056 92.87200600751056
 7.124999999999987e-06 74.27657318901763 74.27657318901763 74.27657318901763
 7.187499999999987e-06 57.9876805615726 57.9876805615726 57.9876805615726
 7.249999999999986e-06 43.9914774255159 43.9914774255159 43.9914774255159
 7.312499999999986e-06 32.2326673550271 32.2326673550271 32.2326673550271
 7.374999999999986e-06 22.62731745583548 22.62731745583548 22.62731745583548
 7.437499999999986e-06 15.07331995846521 15.07331995846521 15.07331995846521
 7.499999999999986e-06 9.458146120834277 9.458146120834277 9.458146120834277
 7.562499999999986e-06 5.664036819933262 5.664036819933262 5.664036819933262
 7.624999999999985e-06 3.571049294861728 3.571049294861728 3.571049294861728
 7.687499999999985e-06 3.058469548526073 3.058469548526073 3.058469548526073
 7.749999999999985e-06 4.00508062885586 4.00508062885586 4.00508062885586
 7.812499999999985e-06 6.288719222927735 6.288719222927735 6.288719222927735
 7.874999999999985e-06 9.785500206821068 9.785500206821068 9.785500206821068
 7.937499999999985e-06 14.36905313339435 14.36905313339435 14.36905313339435
 7.999999999999984e-06 19.91007688297992 19.91007688297992 19.91007688297992
 8.062499999999984e-06 26.27645050786965 26.27645050786965 26.27645050786965
 8.124999999999984e-06 33.33402246351311 33.33402246351311 33.33402246351311
 8.187499999999984e-06 40.94806474723634 40.94806474723634 40.94806474723634
 8.249999999999984e-06 48.98527762110498 48.98527762110498 48.98527762110498
 8.312499999999984e-06 57.31621318405679 57.31621318405679 57.31621318405679
 8.374999999999983e-06 65.81808746633041 65.81808746633041 65.81808746633041
 8.437499999999983e-06 74.37824983007211 74.37824983007211 74.37824983007211
 8.499999999999983e-06 82.89951373685989 82.89951373685989 82.89951373685989
 8.562499999999983e-06 91.31367234256713 91.31367234256713 91.31367234256713
 8.624999999999983e-06 99.62549927274456 99.62549927274456 99.62549927274456
 8.687499999999982e-06 107.953075694261 107.953075694261 107.953075694261
 8.749999999999982e-06 116.4767535573769 116.4767535573769 116.4767535573769
 8.812499999999982e-06 125.4299475275791 125.4299475275791 125.4299475275791
 8.874999999999982e-06 135.0990303881997 135.0990303881997 135.0990303881997
 8.937499999999982e-06 145.6553544885078 145.6553544885078 145.6553544885078
 8.999999999999982e-06 157.1741748773271 157.1741748773271 157.1741748773271
 9.062499999999981e-06 169.6953644529903 169.6953644529903 169.6953644529903
 9.124999999999981e-06 183.2439258870944 183.2439258870944 183.2439258870944
 9.187499999999981e-06 197.8398909376637 197.8398909376637 197.8398909376637
 9.249999999999981e-06 213.475845438365 213.475845438365 213.475845438365
 9.312499999999981e-06 230.0967536952653 230.0967536952653 230.0967536952653
 9.374999999999981e-06 247.5961151557291 247.5961151557291 247.5961151557291
 9.43749999999998e-06 265.8331614478341 265.8331614478341 265.8331614478341
 9.49999999999998e-06 284.6645289666477 284.6645289666477 284.6645289666477
 9.56249999999998e-06 303.958494479881 303.958494479881 303.958494479881
 9.62499999999998e-06 323.5852504722155 323.5852504722155 323.5852504722155
 9.68749999999998e-06 343.4159261961091 343.4159261961091 343.4159261961091
 9.749999999999979e-06 363.2919532124009 363.2919532124009 363.2919532124009
 9.812499999999979e-06 383.0294772607566 383.0294772607566 383.0294772607566
 9.874999999999979e-06 402.4043813353078 402.4043813353078 402.4043813353078
 9.937499999999979e-06 421.2021341959344 421.2021341959344 421.2021341959344
 9.999999999999979e-06 439.232805634578 439.232805634578 439.232805634578
 1.006249999999998e-05 456.3353546821226 456.3353546821226 456.3353546821226
 1.012499999999998e-05 472.343014356034 472.343014356034 472.343014356034
 1.018749999999998e-05 487.0940970909743 487.0940970909743 487.0940970909743
 1.024999999999998e-05 500.4384002662309 500.4384002662309 500.4384002662309
 1.031249999999998e-05 512.2111832495194 512.2111832495194 512.2111832495194
 1.037499999999998e-05 522.2742020263681 522.2742020263681 522.2742020263681
 1.043749999999998e-05 530.4869153269083 530.4869153269083 530.4869153269083
 1.049999999999998e-05 536.6947857938566 536.6947857938566 536.6947857938566
 1.056249999999998e-05 540.7697529749531 540.7697529749531 540.7697529749531
 1.062499999999998e-05 542.6154142174254 542.6154142174254 542.6154142174254
 1.068749999999998e-05 542.1718918506926 542.1718918506926 542.1718918506926
 1.074999999999998e-05 539.4227886160018 539.4227886160018 539.4227886160018
 1.081249999999998e-05 534.3621123346505 534.3621123346505 534.3621123346505
 1.087499999999998e-05 527.0050239819956 527.0050239819956 527.0050239819956
 1.093749999999998e-05 517.3576631124046 517.3576631124046 517.3576631124046
 1.099999999999998e-05 505.4158717405954 505.4158717405954 505.4158717405954
 1.106249999999998e-05 491.1839123233065 491.1839123233065 491.1839123233065
 1.112499999999998e-05 474.6748691047159 474.6748691047159 474.6748691047159
 1.118749999999998e-05 455.9298394466722 455.9298394466722 455.9298394466722
 1.124999999999998e-05 435.0132962422285 435.0132962422285 435.0132962422285
 1.131249999999998e-05 412.0374923830103 412.0374923830103 412.0374923830103
 1.137499999999997e-05 387.1738475866871 387.1738475866871 387.1738475866871
 1.143749999999997e-05 360.6596764777885 360.6596764777885 360.6596764777885
 1.149999999999997e-05 332.8078038117912 332.8078038117912 332.8078038117912
 1.156249999999997e-05 304.0006144754851 304.0006144754851 304.0006144754851
 1.162499999999997e-05 274.6773428356151 274.6773428356151 274.6773428356151
 1.168749999999997e-05 245.3139241850203 245.3139241850203 245.3139241850203
 1.174999999999997e-05 216.3965923314873 216.3965923314873 216.3965923314873
 1.181249999999997e-05 188.3929601556702 188.3929601556702 188.3929601556702
 1.187499999999997e-05 161.7247685656376 161.7247685656376 161.7247685656376
 1.193749999999997e-05 136.7464246956073 136.7464246956073 136.7464246956073
 1.199999999999997e-05 113.7320493579331 113.7320493579331 113.7320493579331
 1.206249999999997e-05 92.87180246562745 92.87180246562745 92.87180246562745
 1.212499999999997e-05 74.27640655129527 74.27640655129527 74.27640655129527
 1.218749999999997e-05 57.98754530855632 57.98754530855632 57.98754530855632
 1.224999999999997e-05 43.9913686364197 43.9913686364197 43.9913686364197
 1.231249999999997e-05 32.23258071183979 32.23258071183979 32.23258071183979
 1.237499999999997e-05 22.62724918756763 22.62724918756763 22.62724918756763
 1.243749999999997e-05 15.07326680522173 15.07326680522173 15.07326680522173
 1.249999999999997e-05 9.458105291226518 9.458105291226518 9.458105291226518
 1.256249999999997e-05 5.664005957177792 5.664005957177792 5.664005957177792
 1.262499999999997e-05 3.571026420918959 3.571026420918959 3.571026420918959
 1.268749999999997e-05 3.058453014106414 3.058453014106414 3.058453014106414
 1.274999999999997e-05 4.00506908228646 4.00506908228646 4.00506908228646
 1.281249999999997e-05 6.288711547505186 6.288711547505186 6.288711547505186
 1.287499999999997e-05 9.785495512848668 9.785495512848668 9.785495512848668
 1.293749999999997e-05 14.36905068339352 14.36905068339352 14.36905068339352
 1.299999999999997e-05 19.91007609072224 19.91007609072224 19.91007609072224
 1.306249999999997e-05 26.27645092617974 26.27645092617974 26.27645092617974
 1.312499999999997e-05 33.33402372409257 33.33402372409257 33.33402372409257
 1.318749999999997e-05 40.94806655458061 40.94806655458061 40.94806655458061
 1.324999999999997e-05 48.98527979905826 48.98527979905826 48.98527979905826
 1.331249999999997e-05 57.3162155126439 57.3162155126439 57.3162155126439
 1.337499999999997e-05 65.81808985711133 65.81808985711133 65.81808985711133
 1.343749999999997e-05 74.3782522141219 74.3782522141219 74.3782522141219
 1.349999999999997e-05 82.89951608187091 82.89951608187091 82.89951608187091
 1.356249999999997e-05 91.31367464102969 91.31367464102969 91.31367464102969
 1.362499999999997e-05 99.62550154450462 99.62550154450462 99.62550154450462
 1.368749999999997e-05 107.9530779341136 107.9530779341136 107.9530779341136
 1.374999999999997e-05 116.4767558333065 116.4767558333065 116.4767558333065
 1.381249999999997e-05 125.4299499517672 125.4299499517672 125.4299499517672
 1.387499999999997e-05 135.0990329775465 135.0990329775465 135.0990329775465
 1.393749999999997e-05 145.6553572629832 145.6553572629832 145.6553572629832
 1.399999999999997e-05 157.1741778140105 157.1741778140105 157.1741778140105
 1.406249999999997e-05 169.6953675424348 169.6953675424348 169.6953675424348
 1.412499999999997e-05 183.2439291323169 183.2439291323169 183.2439291323169
 1.418749999999997e-05 197.8398942995304 197.8398942995304 197.8398942995304
 1.424999999999997e-05 213.4758489573758 213.4758489573758 213.4758489573758
 1.431249999999997e-05 230.0967573365039 230.0967573365039 230.0967573365039
 1.437499999999997e-05 247.5961188807627 247.5961188807627 247.5961188807627
 1.443749999999997e-05 265.8331652461333 265.8331652461333 265.8331652461333
 1.449999999999997e-05 284.6645328234698 284.6645328234698 284.6645328234698
 1.456249999999997e-05 303.9584983953656 303.9584983953656 303.9584983953656
 1.462499999999997e-05 323.5852544438861 323.5852544438861 323.5852544438861
 1.468749999999997e-05 343.415930213312 343.415930213312 343.415930213312
 1.474999999999997e-05 363.2919572801928 363.2919572801928 363.2919572801928
 1.481249999999997e-05 383.0294813516634 383.0294813516634 383.0294813516634
 1.487499999999997e-05 402.4043854282489 402.4043854282489 402.4043854282489
 1.493749999999996e-05 421.2021382778816 421.2021382778816 421.2021382778816
 1.499999999999996e-05 439.2328097001061 439.2328097001061 439.2328097001061
 1.506249999999996e-05 456.3353587326144 456.3353587326144 456.3353587326144
 1.512499999999996e-05 472.3430183947236 472.3430183947236 472.3430183947236
 1.518749999999996e-05 487.0941010982854 487.0941010982854 487.0941010982854
 1.524999999999996e-05 500.438404250749 500.438404250749 500.438404250749
 1.531249999999997e-05 512.211187192694 512.211187192694 512.211187192694
 1.537499999999997e-05 522.2742059384752 522.2742059384752 522.2742059384752
 1.543749999999997e-05 530.4869192027883 530.4869192027883 530.4869192027883
 1.549999999999997e-05 536.6947895887823 536.6947895887823 536.6947895887823
 1.556249999999997e-05 540.7697566188505 540.7697566188505 540.7697566188505
 1.562499999999997e-05 542.6154177157188 542.6154177157188 542.6154177157188
 1.568749999999997e-05 542.1718953669181 542.1718953669181 542.1718953669181
 1.574999999999998e-05 539.42279199365 539.42279199365 539.42279199365
 1.581249999999998e-05 534.3621156087644 534.3621156087644 534.3621156087644
 1.587499999999998e-05 527.0050271215083 527.0050271215083 527.0050271215083
 1.593749999999998e-05 517.3576661057356 517.3576661057356 517.3576661057356
 1.599999999999998e-05 505.4158746222035 505.4158746222035 505.4158746222035
 1.606249999999998e-05 491.1839149419648 491.1839149419648 491.1839149419648
 1.612499999999999e-05 474.6748715459183 474.6748715459183 474.6748715459183
 1.618749999999999e-05 455.9298415700028 455.9298415700028 455.9298415700028
 1.624999999999999e-05 435.0132979557082 435.0132979557082 435.0132979557082
 1.631249999999999e-05 412.0374937896626 412.0374937896626 412.0374937896626
 1.637499999999999e-05 387.1738484930567 387.1738484930567 387.1738484930567
 1.643749999999999e-05 360.6596768699775 360.6596768699775 360.6596768699775
 1.649999999999999e-05 332.8078037500553 332.8078037500553 332.8078037500553
 1.65625e-05 304.0006140316614 304.0006140316614 304.0006140316614
 1.6625e-05 274.6773419636738 274.6773419636738 274.6773419636738
 1.66875e-05 245.3139229280907 245.3139229280907 245.3139229280907
 1.675e-05 216.3965909487742 216.3965909487742 216.3965909487742
 1.68125e-05 188.3929585165153 188.3929585165153 188.3929585165153
 1.6875e-05 161.7247668387111 161.7247668387111 161.7247668387111
 1.693750000000001e-05 136.7464230108399 136.7464230108399 136.7464230108399
 1.700000000000001e-05 113.7320477945834 113.7320477945834 113.7320477945834
 1.706250000000001e-05 92.87180106553321 92.87180106553321 92.87180106553321
 1.712500000000001e-05 74.27640538317419 74.27640538317419 74.27640538317419
 1.718750000000001e-05 57.98754428934159 57.98754428934159 57.98754428934159
 1.725000000000001e-05 43.99136780998487 43.99136780998487 43.99136780998487
 1.731250000000001e-05 32.23258006881743 32.23258006881743 32.23258006881743
 1.737500000000002e-05 22.6272486898811 22.6272486898811 22.6272486898811
 1.743750000000002e-05 15.07326644075688 15.07326644075688 15.07326644075688
 1.750000000000002e-05 9.45810504701787 9.45810504701787 9.45810504701787
 1.756250000000002e-05 5.664005809452117 5.664005809452117 5.664005809452117
 1.762500000000002e-05 3.571026353250816 3.571026353250816 3.571026353250816
 1.768750000000002e-05 3.058453011478194 3.058453011478194 3.058453011478194
 1.775000000000002e-05 4.005069137459917 4.005069137459917 4.005069137459917
 1.781250000000003e-05 6.288711652299965 6.288711652299965 6.288711652299965
 1.787500000000003e-05 9.785495670642327 9.785495670642327 9.785495670642327
 1.793750000000003e-05 14.36905087741963 14.36905087741963 14.36905087741963
 1.800000000000003e-05 19.9100763491851 19.9100763491851 19.9100763491851
 1.806250000000003e-05 26.27645126143809 26.27645126143809 26.27645126143809
 1.812500000000003e-05 33.3340240942839 33.3340240942839 33.3340240942839
 1.818750000000004e-05 40.94806701717313 40.94806701717313 40.94806701717313
 1.825000000000004e-05 48.98528031296957 48.98528031296957 48.98528031296957
 1.831250000000004e-05 57.316216104182 57.316216104182 57.316216104182
 1.837500000000004e-05 65.81809052160756 65.81809052160756 65.81809052160756
 1.843750000000004e-05 74.37825296816241 74.37825296816241 74.37825296816241
 1.850000000000004e-05 82.89951688633707 82.89951688633707 82.89951688633707
 1.856250000000004e-05 91.31367549994914 91.31367549994914 91.31367549994914
 1.862500000000005e-05 99.62550245797932 99.62550245797932 99.62550245797932
 1.868750000000005e-05 107.9530788974428 107.9530788974428 107.9530788974428
 1.875000000000005e-05 116.4767567381762 116.4767567381762 116.4767567381762
 1.881250000000005e-05 125.4299506826736 125.4299506826736 125.4299506826736
 1.887500000000005e-05 135.0990334700332 135.0990334700332 135.0990334700332
 1.893750000000005e-05 145.6553574935614 145.6553574935614 145.6553574935614
 1.900000000000006e-05 157.1741778086794 157.1741778086794 157.1741778086794
 1.906250000000006e-05 169.6953673169052 169.6953673169052 169.6953673169052
 1.912500000000006e-05 183.2439286643668 183.2439286643668 183.2439286643668
 1.918750000000006e-05 197.8398936449937 197.8398936449937 197.8398936449937
 1.925000000000006e-05 213.475848062924 213.475848062924 213.475848062924
 1.931250000000006e-05 230.0967562073588 230.0967562073588 230.0967562073588
 1.937500000000006e-05 247.5961175644066 247.5961175644066 247.5961175644066
 1.943750000000007e-05 265.8331637621285 265.8331637621285 265.8331637621285
 1.950000000000007e-05 284.6645311789252 284.6645311789252 284.6645311789252
 1.956250000000007e-05 303.9584965721277 303.9584965721277 303.9584965721277
 1.962500000000007e-05 323.5852524821702 323.5852524821702 323.5852524821702
 1.968750000000007e-05 343.4159280784339 343.4159280784339 343.4159280784339
 1.975000000000007e-05 363.2919550063457 363.2919550063457 363.2919550063457
 1.981250000000008e-05 383.0294789506184 383.0294789506184 383.0294789506184
 1.987500000000008e-05 402.4043829120191 402.4043829120191 402.4043829120191
 1.993750000000008e-05 421.2021356707092 421.2021356707092 421.2021356707092
 2.000000000000008e-05 439.2328070127851 439.2328070127851 439.2328070127851


==> data/2D_smc_ref_nl_fk_1e3A_f1e5_mur1000_NSteps160_MagPower_Ref.csv <==
 0 0
 6.250000000000001e-08 36641.02178191593
 1.25e-07 73181.13909172393
 1.875e-07 109353.6861316465
 2.5e-07 144915.5629309404
 3.125000000000001e-07 179643.8865121426
 3.750000000000001e-07 213324.573610453
 4.375000000000002e-07 245749.9102533256
 5.000000000000002e-07 276719.8573619174
 5.625000000000002e-07 306043.3938636521
 6.250000000000003e-07 333539.6409672885
 6.875000000000003e-07 359038.9777670312
 7.500000000000003e-07 382384.1153091704
 8.125000000000004e-07 403431.0654585223
 8.750000000000004e-07 422050.0059904887
 9.375000000000004e-07 438126.0671262193
 1e-06 451560.0471607072
 1.0625e-06 462269.0417564565
 1.125e-06 470186.9646060214
 1.1875e-06 475264.9470424896
 1.250000000000001e-06 477471.6179834903
 1.312500000000001e-06 476793.272050741
 1.375000000000001e-06 473233.9317073024
 1.437500000000001e-06 466815.304837982
 1.500000000000001e-06 457576.6374856227
 1.562500000000001e-06 445574.4639769383
 1.625000000000001e-06 430882.2607930612
 1.687500000000001e-06 413590.0131794135
 1.750000000000001e-06 393803.7020834516
 1.812500000000001e-06 371644.7132964072
 1.875000000000001e-06 347249.1626458541
 1.937500000000001e-06 320767.124738419
 2.000000000000001e-06 292361.7519406136
 2.062500000000001e-06 262208.2764103728
 2.125e-06 230492.8987129049
 2.1875e-06 197411.5778681392
 2.25e-06 163168.7452894156
 2.3125e-06 127975.9675992059
 2.375e-06 92050.58098283646
 2.4375e-06 55614.31422696388
 2.499999999999999e-06 18891.91088669275
 2.562499999999999e-06 -17890.24458385082
 2.624999999999999e-06 -54505.49514335766
 2.687499999999999e-06 -90728.27299824945
 2.749999999999999e-06 -126335.4529666689
 2.812499999999998e-06 -161107.6936012035
 2.874999999999998e-06 -194830.7606472888
 2.937499999999998e-06 -227296.826255058
 2.999999999999998e-06 -258305.7368828086
 3.062499999999998e-06 -287666.242568846
 3.124999999999998e-06 -315197.1799071163
 3.187499999999997e-06 -340728.5999676992
 3.249999999999997e-06 -364102.8313170788
 3.312499999999997e-06 -385175.4677455158
 3.374999999999997e-06 -403816.2703633052
 3.437499999999997e-06 -419909.9726096748
 3.499999999999997e-06 -433356.9671030309
 3.562499999999996e-06 -444073.7760760893
 3.624999999999996e-06 -451993.0681088811
 3.687499999999996e-06 -457064.4416562984
 3.749999999999996e-06 -459256.4543869566
 3.812499999999996e-06 -458555.7079065602
 3.874999999999996e-06 -454966.7572262187
 3.937499999999996e-06 -448514.2214576578
 3.999999999999996e-06 -439239.5620344612
 4.062499999999995e-06 -427200.5688769026
 4.124999999999995e-06 -412471.8324749797
 4.187499999999995e-06 -395144.5404588337
 4.249999999999995e-06 -375326.1494370596
 4.312499999999995e-06 -353139.3532821587
 4.374999999999995e-06 -328721.124884051
 4.437499999999994e-06 -302221.9051383478
 4.499999999999994e-06 -273804.8478049525
 4.562499999999994e-06 -243645.0032675551
 4.624999999999994e-06 -211928.2027241892
 4.687499999999994e-06 -178849.9504482841
 4.749999999999993e-06 -144614.123138797
 4.812499999999993e-06 -109431.664252503
 4.874999999999993e-06 -73519.21395499146
 4.937499999999993e-06 -37097.87137893039
 4.999999999999993e-06 -391.9315044834712
 5.062499999999993e-06 36372.48877889424
 5.124999999999992e-06 72968.88951862024
 5.187499999999992e-06 109171.8226257876
 5.249999999999992e-06 144758.2316241155
 5.312499999999992e-06 179508.9180924377
 5.374999999999992e-06 213209.808939749
 5.437499999999992e-06 245653.3017441314
 5.499999999999991e-06 276639.5909119028
 5.562499999999991e-06 305977.8454273115
 5.624999999999991e-06 333487.332577036
 5.687499999999991e-06 358998.5445507507
 5.749999999999991e-06 382354.2143337189
 5.812499999999991e-06 403410.3677120773
 5.87499999999999e-06 422037.2092058758
 5.93749999999999e-06 438119.9512202809
 5.99999999999999e-06 451559.552308439
 6.06249999999999e-06 462273.2686205106
 6.12499999999999e-06 470195.1571332617
 6.187499999999989e-06 475276.4451619863
 6.249999999999989e-06 477485.8370436338
 6.312499999999989e-06 476809.6940295651
 6.374999999999989e-06 473252.0938706124
 6.437499999999989e-06 466834.7964080581
 6.499999999999989e-06 457597.0807020925
 6.562499999999988e-06 445595.4943198283
 6.624999999999988e-06 430903.5130481673
 6.687499999999988e-06 413611.1164389242
 6.749999999999988e-06 393824.2870062338
 6.812499999999988e-06 371664.4300267148
 6.874999999999988e-06 347267.7045364843
 6.937499999999987e-06 320784.2509702268
 6.999999999999987e-06 292377.3027028429
 7.062499999999987e-06 262222.1770197313
 7.124999999999987e-06 230505.1527149191
 7.187499999999987e-06 197422.2520630069
 7.249999999999986e-06 163177.9510052778
 7.312499999999986e-06 127983.8422406156
 7.374999999999986e-06 92057.27258740479
 7.437499999999986e-06 55619.97018068751
 7.499999999999986e-06 18896.67070223698
 7.562499999999986e-06 -17886.25321548682
 7.624999999999985e-06 -54502.15800367924
 7.687499999999985e-06 -90725.48956164738
 7.749999999999985e-06 -126333.1358094564
 7.812499999999985e-06 -161105.7674032537
 7.874999999999985e-06 -194829.1610349387
 7.937499999999985e-06 -227295.4985891989
 7.999999999999984e-06 -258304.6350770222
 8.062499999999984e-06 -287665.3279669739
 8.124999999999984e-06 -315196.4202439769
 8.187499999999984e-06 -340727.9684364255
 8.249999999999984e-06 -364102.3057312591
 8.312499999999984e-06 -385175.0298183858
 8.374999999999983e-06 -403815.9051145045
 8.437499999999983e-06 -419909.6679262528
 8.499999999999983e-06 -433356.7137042466
 8.562499999999983e-06 -444073.56946453
 8.624999999999983e-06 -451992.9043847536
 8.687499999999982e-06 -457064.3080656008
 8.749999999999982e-06 -459256.3405588104
 8.812499999999982e-06 -458555.6088717371
 8.874999999999982e-06 -454966.6702075317
 8.937499999999982e-06 -448514.1449836976
 8.999999999999982e-06 -439239.4945577532
 9.062499999999981e-06 -427200.5088098294
 9.124999999999981e-06 -412471.7784365065
 9.187499999999981e-06 -395144.4915218104
 9.249999999999981e-06 -375326.1049199565
 9.312499999999981e-06 -353139.3128161919
 9.374999999999981e-06 -328721.0881984785
 9.43749999999998e-06 -302221.8719728255
 9.49999999999998e-06 -273804.8178589961
 9.56249999999998e-06 -243644.9762506414
 9.62499999999998e-06 -211928.1783452491
 9.68749999999998e-06 -178849.9284711857
 9.749999999999979e-06 -144614.1033673889
 9.812499999999979e-06 -109431.6465227272
 9.874999999999979e-06 -73519.19813088207
 9.937499999999979e-06 -37097.85731139901
 9.999999999999979e-06 -391.9190547464705
 1.006249999999998e-05 36372.4997560807
 1.012499999999998e-05 72968.89916119252
 1.018749999999998e-05 109171.831061024
 1.024999999999998e-05 144758.2389710255
 1.031249999999998e-05 179508.9244567055
 1.037499999999998e-05 213209.8144174512
 1.043749999999998e-05 245653.3064269203
 1.049999999999998e-05 276639.5948829821
 1.056249999999998e-05 305977.8487643403
 1.062499999999998e-05 333487.335350893
 1.068749999999998e-05 358998.546828951
 1.074999999999998e-05 382354.2161780005
 1.081249999999998e-05 403410.3691819911
 1.087499999999998e-05 422037.210352593
 1.093749999999998e-05 438119.9520930867
 1.099999999999998e-05 451559.5529496928
 1.106249999999998e-05 462273.2690660579
 1.112499999999998e-05 470195.1574178248
 1.118749999999998e-05 475276.445313265
 1.124999999999998e-05 477485.8370867674
 1.131249999999998e-05 476809.6939871258
 1.137499999999997e-05 473252.0937572193
 1.143749999999997e-05 466834.7962424579
 1.149999999999997e-05 457597.0804955186
 1.156249999999997e-05 445595.4940829998
 1.162499999999997e-05 430903.5127871328
 1.168749999999997e-05 413611.1161613727
 1.174999999999997e-05 393824.2867216502
 1.181249999999997e-05 371664.4297345296
 1.187499999999997e-05 347267.7042426379
 1.193749999999997e-05 320784.2506800542
 1.199999999999997e-05 292377.3024198052
 1.206249999999997e-05 262222.1767449699
 1.212499999999997e-05 230505.152450541
 1.218749999999997e-05 197422.2518116682
 1.224999999999997e-05 163177.9507690175
 1.231249999999997e-05 127983.8420195171
 1.237499999999997e-05 92057.27238239074
 1.243749999999997e-05 55619.9699922149
 1.249999999999997e-05 18896.67053082015
 1.256249999999997e-05 -17886.2533710165
 1.262499999999997e-05 -54502.15814403043
 1.268749999999997e-05 -90725.48968827615
 1.274999999999997e-05 -126333.1359210854
 1.281249999999997e-05 -161105.767503224
 1.287499999999997e-05 -194829.1611224484
 1.293749999999997e-05 -227295.4986671671
 1.299999999999997e-05 -258304.6351458921
 1.306249999999997e-05 -287665.3280267173
 1.312499999999997e-05 -315196.4202964857
 1.318749999999997e-05 -340727.9684827246
 1.324999999999997e-05 -364102.3057702616
 1.331249999999997e-05 -385175.0298538799
 1.337499999999997e-05 -403815.9051444133
 1.343749999999997e-05 -419909.6679516255
 1.349999999999997e-05 -433356.7137254699
 1.356249999999997e-05 -444073.5694820468
 1.362499999999997e-05 -451992.9043988553
 1.368749999999997e-05 -457064.3080775211
 1.374999999999997e-05 -459256.3405677978
 1.381249999999997e-05 -458555.6088776476
 1.387499999999997e-05 -454966.6702121766
 1.393749999999997e-05 -448514.1449873169
 1.399999999999997e-05 -439239.4945611169
 1.406249999999997e-05 -427200.5088128862
 1.412499999999997e-05 -412471.7784391224
 1.418749999999997e-05 -395144.4915245804
 1.424999999999997e-05 -375326.1049222844
 1.431249999999997e-05 -353139.3128187569
 1.437499999999997e-05 -328721.0882012501
 1.443749999999997e-05 -302221.8719754876
 1.449999999999997e-05 -273804.8178616266
 1.456249999999997e-05 -243644.9762531765
 1.462499999999997e-05 -211928.1783477288
 1.468749999999997e-05 -178849.9284737073
 1.474999999999997e-05 -144614.103369871
 1.481249999999997e-05 -109431.6465252217
 1.487499999999997e-05 -73519.19813332005
 1.493749999999996e-05 -37097.85731376656
 1.499999999999996e-05 -391.9190570263655
 1.506249999999996e-05 36372.49975386816
 1.512499999999996e-05 72968.8991590464
 1.518749999999996e-05 109171.831058932
 1.524999999999996e-05 144758.2389689567
 1.531249999999997e-05 179508.9244547291
 1.537499999999997e-05 213209.8144154919
 1.543749999999997e-05 245653.3064250067
 1.549999999999997e-05 276639.5948812141
 1.556249999999997e-05 305977.8487628773
 1.562499999999997e-05 333487.3353495247
 1.568749999999997e-05 358998.5468270273
 1.574999999999998e-05 382354.2161768801
 1.581249999999998e-05 403410.3691807225
 1.587499999999998e-05 422037.2103515789
 1.593749999999998e-05 438119.9520920618
 1.599999999999998e-05 451559.552948357
 1.606249999999998e-05 462273.2690657931
 1.612499999999999e-05 470195.1574167748
 1.618749999999999e-05 475276.4453134503
 1.624999999999999e-05 477485.8370877025
 1.631249999999999e-05 476809.6939870162
 1.637499999999999e-05 473252.0937594753
 1.643749999999999e-05 466834.7962452471
 1.649999999999999e-05 457597.0804982112
 1.65625e-05 445595.4940855555
 1.6625e-05 430903.5127916086
 1.66875e-05 413611.1161666759
 1.675e-05 393824.2867238058
 1.68125e-05 371664.4297410375
 1.6875e-05 347267.7042471717
 1.693750000000001e-05 320784.2506828928
 1.700000000000001e-05 292377.3024215169
 1.706250000000001e-05 262222.1767459154
 1.712500000000001e-05 230505.1524489757
 1.718750000000001e-05 197422.2518129849
 1.725000000000001e-05 163177.9507676007
 1.731250000000001e-05 127983.8420173363
 1.737500000000002e-05 92057.27238124002
 1.743750000000002e-05 55619.9699904443
 1.750000000000002e-05 18896.67052805018
 1.756250000000002e-05 -17886.25337317725
 1.762500000000002e-05 -54502.15814590961
 1.768750000000002e-05 -90725.48969049873
 1.775000000000002e-05 -126333.1359222807
 1.781250000000003e-05 -161105.7675044125
 1.787500000000003e-05 -194829.1611228368
 1.793750000000003e-05 -227295.4986684665
 1.800000000000003e-05 -258304.6351453637
 1.806250000000003e-05 -287665.3280257398
 1.812500000000003e-05 -315196.4202973936
 1.818750000000004e-05 -340727.9684815166
 1.825000000000004e-05 -364102.305770557
 1.831250000000004e-05 -385175.0298534183
 1.837500000000004e-05 -403815.9051441376
 1.843750000000004e-05 -419909.6679510155
 1.850000000000004e-05 -433356.71372583
 1.856250000000004e-05 -444073.5694823018
 1.862500000000005e-05 -451992.9043991682
 1.868750000000005e-05 -457064.3080779001
 1.875000000000005e-05 -459256.3405699477
 1.881250000000005e-05 -458555.6088814524
 1.887500000000005e-05 -454966.6702166174
 1.893750000000005e-05 -448514.1449917529
 1.900000000000006e-05 -439239.4945648863
 1.906250000000006e-05 -427200.508816209
 1.912500000000006e-05 -412471.7784424686
 1.918750000000006e-05 -395144.4915270869
 1.925000000000006e-05 -375326.1049248615
 1.931250000000006e-05 -353139.3128208413
 1.937500000000006e-05 -328721.0882026566
 1.943750000000007e-05 -302221.8719765603
 1.950000000000007e-05 -273804.8178624359
 1.956250000000007e-05 -243644.9762538623
 1.962500000000007e-05 -211928.1783480123
 1.968750000000007e-05 -178849.9284738615
 1.975000000000007e-05 -144614.1033696765
 1.981250000000008e-05 -109431.6465248262
 1.987500000000008e-05 -73519.19813278587
 1.993750000000008e-05 -37097.85731307625
 2.000000000000008e-05 -391.919056229591


==> data/2D_smc_ref_nl_fk_1e3A_f1e5_mur1000_NSteps160_U.csv <==
 0 0
 6.250000000000001e-08 750010.180081982
 1.25e-07 1497930.172643232
 1.875e-07 2243540.089303066
 2.5e-07 2985690.425277119
 3.125000000000001e-07 3723236.957738572
 3.750000000000001e-07 4455042.491847357
 4.375000000000002e-07 5179978.654411762
 5.000000000000002e-07 5896927.654232078
 5.625000000000002e-07 6604784.011887846
 6.250000000000003e-07 7302456.266283198
 6.875000000000003e-07 7988868.658602712
 7.500000000000003e-07 8662962.791435208
 8.125000000000004e-07 9323699.260938121
 8.750000000000004e-07 9970059.259590553
 9.375000000000004e-07 10601046.14719462
 1e-06 11215686.98768982
 1.0625e-06 11813034.04936288
 1.125e-06 12392166.2661853
 1.1875e-06 12952190.65806491
 1.250000000000001e-06 13492243.70768186
 1.312500000000001e-06 14011492.69202556
 1.375000000000001e-06 14509136.96643242
 1.437500000000001e-06 14984409.19914137
 1.500000000000001e-06 15436576.55454053
 1.562500000000001e-06 15864941.82318802
 1.625000000000001e-06 16268844.49696023
 1.687500000000001e-06 16647661.7875447
 1.750000000000001e-06 17000809.58682714
 1.812500000000001e-06 17327743.36752978
 1.875000000000001e-06 17627959.02294377
 1.937500000000001e-06 17900993.64407513
 2.000000000000001e-06 18146426.2334156
 2.062500000000001e-06 18363878.3538759
 2.125e-06 18553014.71206155
 2.1875e-06 18713543.67506869
 2.25e-06 18845217.7198559
 2.3125e-06 18947833.81475173
 2.375e-06 19021233.73246586
 2.4375e-06 19065304.29403228
 2.499999999999999e-06 19079977.54355021
 2.562499999999999e-06 19065230.85318099
 2.624999999999999e-06 19021086.95820991
 2.687499999999999e-06 18947613.92233814
 2.749999999999999e-06 18844925.03300102
 2.812499999999998e-06 18713178.62682277
 2.874999999999998e-06 18552577.84570951
 2.937499999999998e-06 18363370.32366631
 2.999999999999998e-06 18145847.8049599
 3.062499999999998e-06 17900345.69413178
 3.124999999999998e-06 17627242.53868506
 3.187499999999997e-06 17326959.44520577
 3.249999999999997e-06 16999959.42986272
 3.312499999999997e-06 16646746.70438841
 3.374999999999997e-06 16267865.89852753
 3.437499999999997e-06 15863901.22026555
 3.499999999999997e-06 15435475.55503128
 3.562499999999996e-06 14983249.5054902
 3.624999999999996e-06 14507920.3737467
 3.687499999999996e-06 14010221.08586783
 3.749999999999996e-06 13490919.05944741
 3.812499999999996e-06 12950815.02166494
 3.874999999999996e-06 12390741.77484156
 3.937499999999996e-06 11811562.90864599
 3.999999999999996e-06 11214171.47283646
 4.062499999999995e-06 10599488.60107052
 4.124999999999995e-06 9968462.089423286
 4.187499999999995e-06 9322064.934583655
 4.249999999999995e-06 8661293.833025172
 4.312499999999995e-06 7987167.644782555
 4.374999999999995e-06 7300725.822860323
 4.437499999999994e-06 6603026.810591701
 4.499999999999994e-06 5895146.409327371
 4.562499999999994e-06 5178176.119331528
 4.624999999999994e-06 4453221.456739364
 4.687499999999994e-06 3721400.248815482
 4.749999999999993e-06 2983840.910438593
 4.812499999999993e-06 2241680.704318724
 4.874999999999993e-06 1496063.987643424
 4.937499999999993e-06 748140.4474880255
 4.999999999999993e-06 -936.6720885975064
 5.062499999999993e-06 -750012.3483884184
 5.124999999999992e-06 -1497931.561002749
 5.187499999999992e-06 -2243541.07272635
 5.249999999999992e-06 -2985691.207809451
 5.312499999999992e-06 -3723237.624581502
 5.374999999999992e-06 -4455043.079945135
 5.437499999999992e-06 -5179979.182927203
 5.499999999999991e-06 -5896928.13450841
 5.562499999999991e-06 -6604784.451190317
 5.624999999999991e-06 -7302456.669585577
 5.687499999999991e-06 -7988869.029461758
 5.749999999999991e-06 -8662963.132516846
 5.812499999999991e-06 -9323699.574394651
 5.87499999999999e-06 -9970059.547313269
 5.93749999999999e-06 -10601046.41097086
 5.99999999999999e-06 -11215687.22921678
 6.06249999999999e-06 -11813034.27022522
 6.12499999999999e-06 -12392166.46780102
 6.187499999999989e-06 -12952190.84167364
 6.249999999999989e-06 -13492243.87436103
 6.312499999999989e-06 -14011492.84276831
 6.374999999999989e-06 -14509137.10216904
 6.437499999999989e-06 -14984409.32074609
 6.499999999999989e-06 -15436576.66286153
 6.562499999999988e-06 -15864941.91907985
 6.624999999999988e-06 -16268844.5812442
 6.687499999999988e-06 -16647661.86105572
 6.749999999999988e-06 -17000809.65042021
 6.812499999999988e-06 -17327743.42207257
 6.874999999999988e-06 -17627959.06931103
 6.937499999999987e-06 -17900993.68315938
 6.999999999999987e-06 -18146426.2661005
 7.062499999999987e-06 -18363878.38099661
 7.124999999999987e-06 -18553014.7344338
 7.187499999999987e-06 -18713543.69342186
 7.249999999999986e-06 -18845217.73484652
 7.312499999999986e-06 -18947833.82696467
 7.374999999999986e-06 -19021233.74238829
 7.437499999999986e-06 -19065304.3020803
 7.499999999999986e-06 -19079977.55006801
 7.562499999999986e-06 -19065230.8584503
 7.624999999999985e-06 -19021086.96247423
 7.687499999999985e-06 -18947613.92579326
 7.749999999999985e-06 -18844925.03579515
 7.812499999999985e-06 -18713178.62908406
 7.874999999999985e-06 -18552577.84754113
 7.937499999999985e-06 -18363370.32515769
 7.999999999999984e-06 -18145847.80616304
 8.062499999999984e-06 -17900345.69511362
 8.124999999999984e-06 -17627242.53948548
 8.187499999999984e-06 -17326959.44585593
 8.249999999999984e-06 -16999959.4304033
 8.312499999999984e-06 -16646746.70482859
 8.374999999999983e-06 -16267865.89889558
 8.437499999999983e-06 -15863901.22056675
 8.499999999999983e-06 -15435475.55527459
 8.562499999999983e-06 -14983249.50568517
 8.624999999999983e-06 -14507920.37389246
 8.687499999999982e-06 -14010221.08598099
 8.749999999999982e-06 -13490919.05954138
 8.812499999999982e-06 -12950815.02174737
 8.874999999999982e-06 -12390741.77490833
 8.937499999999982e-06 -11811562.90870307
 8.999999999999982e-06 -11214171.47288662
 9.062499999999981e-06 -10599488.60111507
 9.124999999999981e-06 -9968462.089463092
 9.187499999999981e-06 -9322064.934621369
 9.249999999999981e-06 -8661293.833061535
 9.312499999999981e-06 -7987167.644814701
 9.374999999999981e-06 -7300725.822892308
 9.43749999999998e-06 -6603026.810621526
 9.49999999999998e-06 -5895146.409354865
 9.56249999999998e-06 -5178176.119354853
 9.62499999999998e-06 -4453221.456762513
 9.68749999999998e-06 -3721400.248837378
 9.749999999999979e-06 -2983840.910458845
 9.812499999999979e-06 -2241680.70433841
 9.874999999999979e-06 -1496063.987661726
 9.937499999999979e-06 -748140.4475051994
 9.999999999999979e-06 936.6720725617546
 1.006249999999998e-05 750012.3483734541
 1.012499999999998e-05 1497931.56098878
 1.018749999999998e-05 2243541.072712975
 1.024999999999998e-05 2985691.207797373
 1.031249999999998e-05 3723237.624570483
 1.037499999999998e-05 4455043.079935096
 1.043749999999998e-05 5179979.182918224
 1.049999999999998e-05 5896928.134498904
 1.056249999999998e-05 6604784.451181316
 1.062499999999998e-05 7302456.669576953
 1.068749999999998e-05 7988869.029455335
 1.074999999999998e-05 8662963.132514102
 1.081249999999998e-05 9323699.57438935
 1.087499999999998e-05 9970059.547308832
 1.093749999999998e-05 10601046.41096686
 1.099999999999998e-05 11215687.22921326
 1.106249999999998e-05 11813034.2702214
 1.112499999999998e-05 12392166.46780052
 1.118749999999998e-05 12952190.84166888
 1.124999999999998e-05 13492243.87435474
 1.131249999999998e-05 14011492.84277221
 1.137499999999997e-05 14509137.10216531
 1.143749999999997e-05 14984409.32074533
 1.149999999999997e-05 15436576.66286099
 1.156249999999997e-05 15864941.91907262
 1.162499999999997e-05 16268844.58124549
 1.168749999999997e-05 16647661.86105951
 1.174999999999997e-05 17000809.65041878
 1.181249999999997e-05 17327743.42207698
 1.187499999999997e-05 17627959.06930883
 1.193749999999997e-05 17900993.68315787
 1.199999999999997e-05 18146426.26609841
 1.206249999999997e-05 18363878.38099605
 1.212499999999997e-05 18553014.7344303
 1.218749999999997e-05 18713543.69342481
 1.224999999999997e-05 18845217.73484838
 1.231249999999997e-05 18947833.82696443
 1.237499999999997e-05 19021233.74238527
 1.243749999999997e-05 19065304.30207489
 1.249999999999997e-05 19079977.55006853
 1.256249999999997e-05 19065230.85844963
 1.262499999999997e-05 19021086.96247497
 1.268749999999997e-05 18947613.92579351
 1.274999999999997e-05 18844925.03579269
 1.281249999999997e-05 18713178.62908836
 1.287499999999997e-05 18552577.84753689
 1.293749999999997e-05 18363370.32515448
 1.299999999999997e-05 18145847.80616252
 1.306249999999997e-05 17900345.69511578
 1.312499999999997e-05 17627242.53948865
 1.318749999999997e-05 17326959.44585732
 1.324999999999997e-05 16999959.43040068
 1.331249999999997e-05 16646746.70482656
 1.337499999999997e-05 16267865.89889349
 1.343749999999997e-05 15863901.22056059
 1.349999999999997e-05 15435475.55527412
 1.356249999999997e-05 14983249.50568368
 1.362499999999997e-05 14507920.37389144
 1.368749999999997e-05 14010221.08597843
 1.374999999999997e-05 13490919.0595449
 1.381249999999997e-05 12950815.02174989
 1.387499999999997e-05 12390741.77490853
 1.393749999999997e-05 11811562.9087028
 1.399999999999997e-05 11214171.47288799
 1.406249999999997e-05 10599488.60111794
 1.412499999999997e-05 9968462.089463552
 1.418749999999997e-05 9322064.934621034
 1.424999999999997e-05 8661293.833061386
 1.431249999999997e-05 7987167.644814719
 1.437499999999997e-05 7300725.822893545
 1.443749999999997e-05 6603026.81062085
 1.449999999999997e-05 5895146.409355741
 1.456249999999997e-05 5178176.119355516
 1.462499999999997e-05 4453221.456761206
 1.468749999999997e-05 3721400.248838619
 1.474999999999997e-05 2983840.910459001
 1.481249999999997e-05 2241680.70433832
 1.487499999999997e-05 1496063.987661894
 1.493749999999996e-05 748140.4475052808
 1.499999999999996e-05 -936.6720723734887
 1.506249999999996e-05 -750012.3483732743
 1.512499999999996e-05 -1497931.560988838
 1.518749999999996e-05 -2243541.07271318
 1.524999999999996e-05 -2985691.207797252
 1.531249999999997e-05 -3723237.624570134
 1.537499999999997e-05 -4455043.079934357
 1.543749999999997e-05 -5179979.182919489
 1.549999999999997e-05 -5896928.134498881
 1.556249999999997e-05 -6604784.451180953
 1.562499999999997e-05 -7302456.66957796
 1.568749999999997e-05 -7988869.029456003
 1.574999999999998e-05 -8662963.132513816
 1.581249999999998e-05 -9323699.574387858
 1.587499999999998e-05 -9970059.547304926
 1.593749999999998e-05 -10601046.41096623
 1.599999999999998e-05 -11215687.2292136
 1.606249999999998e-05 -11813034.27021934
 1.612499999999999e-05 -12392166.46779896
 1.618749999999999e-05 -12952190.84166963
 1.624999999999999e-05 -13492243.87435834
 1.631249999999999e-05 -14011492.84277033
 1.637499999999999e-05 -14509137.10216626
 1.643749999999999e-05 -14984409.32074551
 1.649999999999999e-05 -15436576.66286366
 1.65625e-05 -15864941.91906969
 1.6625e-05 -16268844.58124335
 1.66875e-05 -16647661.86105737
 1.675e-05 -17000809.6504202
 1.68125e-05 -17327743.4220777
 1.6875e-05 -17627959.0693098
 1.693750000000001e-05 -17900993.68315851
 1.700000000000001e-05 -18146426.26609645
 1.706250000000001e-05 -18363878.38099516
 1.712500000000001e-05 -18553014.73443283
 1.718750000000001e-05 -18713543.69342313
 1.725000000000001e-05 -18845217.73484808
 1.731250000000001e-05 -18947833.82696565
 1.737500000000002e-05 -19021233.74238478
 1.743750000000002e-05 -19065304.30207745
 1.750000000000002e-05 -19079977.55006761
 1.756250000000002e-05 -19065230.85845399
 1.762500000000002e-05 -19021086.96246968
 1.768750000000002e-05 -18947613.92579148
 1.775000000000002e-05 -18844925.03579536
 1.781250000000003e-05 -18713178.62908422
 1.787500000000003e-05 -18552577.8475378
 1.793750000000003e-05 -18363370.32515759
 1.800000000000003e-05 -18145847.80616774
 1.806250000000003e-05 -17900345.69511819
 1.812500000000003e-05 -17627242.53948627
 1.818750000000004e-05 -17326959.4458547
 1.825000000000004e-05 -16999959.43040287
 1.831250000000004e-05 -16646746.70482692
 1.837500000000004e-05 -16267865.89889373
 1.843750000000004e-05 -15863901.2205629
 1.850000000000004e-05 -15435475.55527483
 1.856250000000004e-05 -14983249.50568437
 1.862500000000005e-05 -14507920.37389507
 1.868750000000005e-05 -14010221.08597854
 1.875000000000005e-05 -13490919.05954103
 1.881250000000005e-05 -12950815.02174521
 1.887500000000005e-05 -12390741.77490715
 1.893750000000005e-05 -11811562.90870153
 1.900000000000006e-05 -11214171.47288621
 1.906250000000006e-05 -10599488.60111531
 1.912500000000006e-05 -9968462.08946421
 1.918750000000006e-05 -9322064.934621748
 1.925000000000006e-05 -8661293.833060622
 1.931250000000006e-05 -7987167.644814212
 1.937500000000006e-05 -7300725.822891109
 1.943750000000007e-05 -6603026.810619778
 1.950000000000007e-05 -5895146.409353892
 1.956250000000007e-05 -5178176.119353636
 1.962500000000007e-05 -4453221.456760764
 1.968750000000007e-05 -3721400.248835872
 1.975000000000007e-05 -2983840.910457596
 1.981250000000008e-05 -2241680.704337615
 1.987500000000008e-05 -1496063.987660348
 1.993750000000008e-05 -748140.4475039652
 2.000000000000008e-05 936.672073762302


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_Homog_JouleLosses.csv <==
 0 0
 6.25e-11 0.6721151346161074
 1.25e-10 2.188315449923337
 1.875e-10 4.254847773914353
 2.5e-10 6.726220365857351
 3.125e-10 9.496614990287163
 3.75e-10 12.48304753157667
 4.375e-10 15.61820795518689
 5e-10 18.84593667895084
 5.625000000000001e-10 22.11822088538588
 6.250000000000001e-10 25.39318707613975
 6.875000000000002e-10 28.6337708178084
 7.500000000000002e-10 31.8066770353933
 8.125000000000002e-10 34.88221316991014
 8.750000000000003e-10 37.83345587744429
 9.375000000000003e-10 40.63609800832302
 1e-09 43.26833914355273
 1.0625e-09 45.71071834995613
 1.125e-09 47.94607921994178
 1.1875e-09 49.95950212453969
 1.25e-09 51.73828105474475
 1.3125e-09 53.27192187110558
 1.375e-09 54.55212228582582
 1.4375e-09 55.57274312956266
 1.5e-09 56.32980647279491
 1.5625e-09 56.82146599165265
 1.625e-09 57.04791285611538
 1.6875e-09 57.0115810313093
 1.75e-09 56.71677683382346
 1.812499999999999e-09 56.16965088712291
 1.874999999999999e-09 55.37841700624438
 1.9375e-09 54.3530552855477
 2e-09 53.10521883661417
 2.0625e-09 51.6481539525974
 2.125e-09 49.99668744745344
 2.1875e-09 48.16705639588145
 2.25e-09 46.1766794133006
 2.3125e-09 44.04417383468358
 2.375000000000001e-09 41.78912389078321
 2.437500000000001e-09 39.43202535459239
 2.500000000000001e-09 36.9940583453597
 2.562500000000001e-09 34.49698531184281
 2.625000000000001e-09 31.96296459833011
 2.687500000000001e-09 29.41442338722392
 2.750000000000001e-09 26.87386783434311
 2.812500000000002e-09 24.36379328772446
 2.875000000000002e-09 21.90643989912398
 2.937500000000002e-09 19.52373521097302
 3.000000000000002e-09 17.2370600915103
 3.062500000000002e-09 15.06715607740982
 3.125000000000002e-09 13.03397224672518
 3.187500000000002e-09 11.1565279047034
 3.250000000000003e-09 9.452786814726498
 3.312500000000003e-09 7.939527607015634
 3.375000000000003e-09 6.632248391087576
 3.437500000000003e-09 5.54504926151944
 3.500000000000003e-09 4.690542912708101
 3.562500000000003e-09 4.079766258261129
 3.625000000000004e-09 3.722108455440722
 3.687500000000004e-09 3.625246975765121
 3.750000000000004e-09 3.795096417955791
 3.812500000000004e-09 4.235765250179186
 3.875000000000003e-09 4.949527338021944
 3.937500000000003e-09 5.93680700921934
 4.000000000000003e-09 7.196178072001988
 4.062500000000002e-09 8.724353256747527
 4.125000000000002e-09 10.51622676812268
 4.187500000000002e-09 12.56489191053331
 4.250000000000002e-09 14.86167569265183
 4.312500000000001e-09 17.39621306240118
 4.375000000000001e-09 20.15648941881092
 4.437500000000001e-09 23.12893160231098
 4.500000000000001e-09 26.29848892366666
 4.5625e-09 29.64872141918304
 4.625e-09 33.16190766418986
 4.6875e-09 36.81899889594528
 4.75e-09 40.60022252357456
 4.812499999999999e-09 44.48470628553935
 4.874999999999999e-09 48.45078884706533
 4.937499999999999e-09 52.47615260443568
 4.999999999999998e-09 56.53796448044958
 5.062499999999998e-09 60.61301983566099
 5.124999999999998e-09 64.67788920621149
 5.187499999999998e-09 68.70906584097582
 5.249999999999997e-09 72.68311968079992
 5.312499999999997e-09 76.57683712500159
 5.374999999999997e-09 80.36737614342206
 5.437499999999997e-09 84.03240477943892
 5.499999999999996e-09 87.55025258674026
 5.562499999999996e-09 90.90003899052775
 5.624999999999996e-09 94.0618021483003
 5.687499999999996e-09 97.01665889332556
 5.749999999999995e-09 99.74687271428162
 5.812499999999995e-09 102.2360255705109
 5.874999999999995e-09 104.4690634066538
 5.937499999999994e-09 106.4324392425576
 5.999999999999994e-09 108.1141794048741
 6.062499999999994e-09 109.50398031113
 6.124999999999994e-09 110.5932619561311
 6.187499999999993e-09 111.3750918258984
 6.249999999999993e-09 111.8446902248902
 6.312499999999993e-09 111.9989446995778
 6.374999999999993e-09 111.8366222580422
 6.437499999999992e-09 111.3583942999376
 6.499999999999992e-09 110.5666372595049
 6.562499999999992e-09 109.4659665639627
 6.624999999999991e-09 108.0626998260249
 6.687499999999991e-09 106.3649657158593
 6.749999999999991e-09 104.3826640667371
 6.812499999999991e-09 102.1274814505661
 6.87499999999999e-09 99.61259583400071
 6.93749999999999e-09 96.85300240062377
 6.99999999999999e-09 93.86503188730902
 7.06249999999999e-09 90.66643964201381
 7.124999999999989e-09 87.27626119722801
 7.187499999999989e-09 83.71467820403325
 7.249999999999989e-09 80.00289667267597
 7.312499999999989e-09 76.16310398079409
 7.374999999999988e-09 72.21821793857349
 7.437499999999988e-09 68.19181276058052
 7.499999999999988e-09 64.10796269880572
 7.562499999999987e-09 59.99110270604022
 7.624999999999987e-09 55.86585554626449
 7.687499999999987e-09 51.75689524637893
 7.749999999999987e-09 47.68880507512753
 7.812499999999986e-09 43.68595393351638
 7.874999999999986e-09 39.77224464895732
 7.937499999999986e-09 35.97108113012009
 7.999999999999986e-09 32.3051898004118
 8.062499999999985e-09 28.79647038751501
 8.124999999999985e-09 25.46582728501388
 8.187499999999985e-09 22.33311419421217
 8.249999999999985e-09 19.41696445784868
 8.312499999999984e-09 16.73468986676203
 8.374999999999984e-09 14.30218596714808
 8.437499999999984e-09 12.13381606667224
 8.499999999999983e-09 10.24232986096638
 8.562499999999983e-09 8.638788172071759
 8.624999999999983e-09 7.33249300119626
 8.687499999999983e-09 6.330931706111903
 8.749999999999982e-09 5.639729411242106
 8.812499999999982e-09 5.262616510761773
 8.874999999999982e-09 5.201402520365238
 8.937499999999982e-09 5.455968510540018
 8.999999999999981e-09 6.024267662624789
 9.062499999999981e-09 6.902336485738632
 9.124999999999981e-09 8.084325968639902
 9.187499999999981e-09 9.562519315852901
 9.24999999999998e-09 11.32740067192747
 9.31249999999998e-09 13.36770335454569
 9.37499999999998e-09 15.67047744432629
 9.437499999999979e-09 18.2211791439668
 9.499999999999979e-09 21.00374301457119
 9.562499999999979e-09 24.00070353229211
 9.624999999999979e-09 27.19328133079809
 9.687499999999978e-09 30.56151173666903
 9.749999999999978e-09 34.08436342983001
 9.812499999999978e-09 37.73970461333026
 9.874999999999978e-09 41.50493792298364
 9.937499999999977e-09 45.35662620566862
 9.999999999999977e-09 49.27081767234822
 1.006249999999998e-08 53.22319160814789
 1.012499999999998e-08 57.1892038038153
 1.018749999999998e-08 61.1442437515004
 1.024999999999998e-08 65.06377928419525
 1.031249999999998e-08 68.92351071114345
 1.037499999999998e-08 72.69952149765253
 1.043749999999998e-08 76.36842171417631
 1.049999999999997e-08 79.90749097366957
 1.056249999999997e-08 83.29482664027135
 1.062499999999997e-08 86.5094662567417
 1.068749999999997e-08 89.53152637866806
 1.074999999999997e-08 92.34231383591822
 1.081249999999997e-08 94.92446397852737
 1.087499999999997e-08 97.26200638257774
 1.093749999999997e-08 99.34050592439182
 1.099999999999997e-08 101.147142336978
 1.106249999999997e-08 102.6707539541347
 1.112499999999997e-08 103.9019314755272
 1.118749999999997e-08 104.8330854424943
 1.124999999999997e-08 105.4583970243682
 1.131249999999997e-08 105.7741983716892
 1.137499999999997e-08 105.7785158497584
 1.143749999999997e-08 105.4713732115871
 1.149999999999997e-08 104.854546296039
 1.156249999999997e-08 103.9319764735754
 1.162499999999997e-08 102.7093574042137
 1.168749999999997e-08 101.1943010731942
 1.174999999999997e-08 99.39616679147053
 1.181249999999997e-08 97.32611092184708
 1.187499999999997e-08 94.99693576982511
 1.193749999999997e-08 92.42299931513341
 1.199999999999997e-08 89.62028454303609
 1.206249999999997e-08 86.6061251281518
 1.212499999999997e-08 83.39918934055629
 1.218749999999997e-08 80.01928926694589
 1.224999999999997e-08 76.48733157373378
 1.231249999999997e-08 72.82516854019876
 1.237499999999997e-08 69.05541958835751
 1.243749999999997e-08 65.20142234942904
 1.249999999999997e-08 61.28700129925117
 1.256249999999997e-08 57.3363718508492
 1.262499999999997e-08 53.37391783612952
 1.268749999999997e-08 49.42418680571221
 1.274999999999997e-08 45.5115775796963
 1.281249999999997e-08 41.66028403696182
 1.287499999999996e-08 37.89412724022255
 1.293749999999996e-08 34.23637333324028
 1.299999999999996e-08 30.70964296686782
 1.306249999999996e-08 27.3357748231611
 1.312499999999996e-08 24.13560103483003
 1.318749999999996e-08 21.12891795816519
 1.324999999999996e-08 18.33432913999951
 1.331249999999996e-08 15.76912233296953
 1.337499999999996e-08 13.44917424451448
 1.343749999999996e-08 11.38884483940388
 1.349999999999996e-08 9.600894888374016
 1.356249999999996e-08 8.096402787184399
 1.362499999999996e-08 6.884696861347226
 1.368749999999996e-08 5.973300878794791
 1.374999999999996e-08 5.367884045259399
 1.381249999999996e-08 5.072228286887146
 1.387499999999996e-08 5.088206541869473
 1.393749999999996e-08 5.415766323320365
 1.399999999999996e-08 6.052926179372494
 1.406249999999996e-08 6.995805516967405
 1.412499999999996e-08 8.238632790813716
 1.418749999999996e-08 9.773781398136107
 1.424999999999996e-08 11.59182531341269
 1.431249999999996e-08 13.68159062929103
 1.437499999999996e-08 16.03023050896042
 1.443749999999996e-08 18.62329396402611
 1.449999999999996e-08 21.44482878295511
 1.456249999999996e-08 24.47746509405026
 1.462499999999996e-08 27.70253560098032
 1.468749999999996e-08 31.10018043856633
 1.474999999999996e-08 34.64947843996237
 1.481249999999996e-08 38.32840669670288
 1.487499999999996e-08 42.11447721898442
 1.493749999999996e-08 45.98436364418977
 1.499999999999996e-08 49.91422388419489
 1.506249999999996e-08 53.87984634978267
 1.512499999999996e-08 57.8567972621579
 1.518749999999996e-08 61.82057112630986
 1.524999999999996e-08 65.74674464994993
 1.531249999999997e-08 69.61112399637427
 1.537499999999997e-08 73.38989369371478
 1.543749999999997e-08 77.05976809063139
 1.549999999999997e-08 80.59812699804777
 1.556249999999997e-08 83.98315939735245
 1.562499999999997e-08 87.19401422643976
 1.568749999999997e-08 90.2108953335489
 1.574999999999998e-08 93.0152010046212
 1.581249999999998e-08 95.58965655355803
 1.587499999999998e-08 97.9183954274562
 1.593749999999998e-08 99.9870614866167
 1.599999999999998e-08 101.7828905689937
 1.606249999999998e-08 103.2948256470459
 1.612499999999998e-08 104.5135337804469
 1.618749999999999e-08 105.4315045756679
 1.624999999999999e-08 106.0429874461319
 1.631249999999999e-08 106.344365645142
 1.637499999999999e-08 106.3337724360034
 1.643749999999999e-08 106.0112715944627
 1.649999999999999e-08 105.3786956165224
 1.656249999999999e-08 104.4400369946839
 1.6625e-08 103.2010802675722
 1.66875e-08 101.6694593880108
 1.675e-08 99.85461657685124
 1.68125e-08 97.7677328861959
 1.6875e-08 95.42164521418383
 1.69375e-08 92.83076949866825
 1.7e-08 90.01112696396912
 1.70625e-08 86.98012408768984
 1.712500000000001e-08 83.75641004400751
 1.718750000000001e-08 80.3598682401451
 1.725000000000001e-08 76.8114155418812
 1.731250000000001e-08 73.13294382993099
 1.737500000000001e-08 69.34712122234127
 1.743750000000001e-08 65.47727575113645
 1.750000000000001e-08 61.54727259857336
 1.756250000000002e-08 57.58133466761272
 1.762500000000002e-08 53.60390122694663
 1.768750000000002e-08 49.63948958451771
 1.775000000000002e-08 45.71255819206194
 1.781250000000002e-08 41.84728769356454
 1.787500000000002e-08 38.06750966758647
 1.793750000000002e-08 34.39651876322029
 1.800000000000003e-08 30.85693826404886
 1.806250000000003e-08 27.47060026332137
 1.812500000000003e-08 24.25836735602647
 1.818750000000003e-08 21.24003150885548
 1.825000000000003e-08 18.43419725136743
 1.831250000000003e-08 15.85816043680981
 1.837500000000003e-08 13.52779100950733
 1.843750000000004e-08 11.45745434432049
 1.850000000000004e-08 9.659912115334734
 1.856250000000004e-08 8.146239894515876
 1.862500000000004e-08 6.925765964270618
 1.868750000000004e-08 6.006009300387697
 1.875000000000004e-08 5.392637638636814
 1.881250000000004e-08 5.089426275025269
 1.887500000000004e-08 5.098240872078476
 1.893750000000005e-08 5.419023632469413
 1.900000000000005e-08 6.049791992082629
 1.906250000000005e-08 6.98665281466891
 1.912500000000005e-08 8.223829871505675
 1.918750000000005e-08 9.753688307393725
 1.925000000000005e-08 11.56679138214429
 1.931250000000005e-08 13.65196111605705
 1.937500000000006e-08 15.99633813976036
 1.943750000000006e-08 18.58546411258772
 1.950000000000006e-08 21.40337271013784
 1.956250000000006e-08 24.432691389844
 1.962500000000006e-08 27.65473705848098
 1.968750000000006e-08 31.04964455758642
 1.975000000000006e-08 34.5964814333498
 1.981250000000007e-08 38.27321463776967
 1.987500000000007e-08 42.05734471595226
 1.993750000000007e-08 45.92553627681297
 2.000000000000007e-08 49.85393718729504


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_Homog_MagPower.csv <==
 6.25e-11 28.50769520873557
 1.25e-10 56.63823862787135
 1.875e-10 84.30316358487498
 2.5e-10 111.402626269488
 3.125e-10 137.8265063587282
 3.75e-10 163.4521782234534
 4.375e-10 188.1492103115226
 5e-10 211.7841275985751
 5.625000000000001e-10 234.2241827497959
 6.250000000000001e-10 255.3398145295387
 6.875000000000002e-10 275.0071024807128
 7.500000000000002e-10 293.1030398881609
 8.125000000000002e-10 309.530195855646
 8.750000000000003e-10 324.1844389294795
 9.375000000000003e-10 336.9753808953069
 1e-09 347.826396409145
 1.0625e-09 356.6702137929248
 1.125e-09 363.4531938572101
 1.1875e-09 368.1331261429145
 1.25e-09 370.6806593778911
 1.3125e-09 371.0802124974991
 1.375e-09 369.3291015799259
 1.4375e-09 365.4370090509687
 1.5e-09 359.4275040851919
 1.5625e-09 351.3368258024734
 1.625e-09 341.2100320409609
 1.6875e-09 329.1193630054207
 1.75e-09 315.1306600434731
 1.812499999999999e-09 299.3213247674825
 1.874999999999999e-09 281.7982804007502
 1.9375e-09 262.6661112389397
 2e-09 242.0382567956082
 2.0625e-09 220.0379053905883
 2.125e-09 196.8036600555591
 2.1875e-09 172.4784402758491
 2.25e-09 147.2032219628277
 2.3125e-09 121.1358506040233
 2.375000000000001e-09 94.43150659899069
 2.437500000000001e-09 67.25663340593276
 2.500000000000001e-09 39.77368207684415
 2.562500000000001e-09 12.15120772173438
 2.625000000000001e-09 -15.44464579987753
 2.687500000000001e-09 -42.84519260051798
 2.750000000000001e-09 -69.88684754434186
 2.812500000000002e-09 -96.40057701614477
 2.875000000000002e-09 -122.2314370057161
 2.937500000000002e-09 -147.2165606326119
 3.000000000000002e-09 -171.2098244447934
 3.062500000000002e-09 -194.0640821579157
 3.125000000000002e-09 -215.6407025280299
 3.187500000000002e-09 -235.8093657142114
 3.250000000000003e-09 -254.4478061570352
 3.312500000000003e-09 -271.4461281289366
 3.375000000000003e-09 -286.6990809759455
 3.437500000000003e-09 -300.1167716128667
 3.500000000000003e-09 -311.6168288729824
 3.562500000000003e-09 -321.1318483523233
 3.625000000000004e-09 -328.6058250881231
 3.687500000000004e-09 -333.9943426753019
 3.750000000000004e-09 -337.2665300482685
 3.812500000000004e-09 -338.4038419223268
 3.875000000000003e-09 -337.4011975385866
 3.937500000000003e-09 -334.2668861159586
 4.000000000000003e-09 -329.0224632682125
 4.062500000000002e-09 -321.7008638927894
 4.125000000000002e-09 -312.3498439349308
 4.187500000000002e-09 -301.0284030855558
 4.250000000000002e-09 -287.8073230039728
 4.312500000000001e-09 -272.7701042462978
 4.375000000000001e-09 -256.0103492081132
 4.437500000000001e-09 -237.6328599808596
 4.500000000000001e-09 -217.7521329061194
 4.5625e-09 -196.4917034156955
 4.625e-09 -173.983692668133
 4.6875e-09 -150.3667078077315
 4.75e-09 -125.7903486545933
 4.812499999999999e-09 -100.4048875391137
 4.874999999999999e-09 -74.36758104490181
 4.937499999999999e-09 -47.83961215329282
 4.999999999999998e-09 -20.98512323449769
 5.062499999999998e-09 6.029793225914582
 5.124999999999998e-09 33.0381135036108
 5.187499999999998e-09 59.87290275534286
 5.249999999999997e-09 86.36841485886397
 5.312499999999997e-09 112.3609500578951
 5.374999999999997e-09 137.6900560807157
 5.437499999999997e-09 162.1993161531937
 5.499999999999996e-09 185.7375911203019
 5.562499999999996e-09 208.1595994868072
 5.624999999999996e-09 229.3268578640492
 5.687499999999996e-09 249.1094142874394
 5.749999999999995e-09 267.3846823133935
 5.812499999999995e-09 284.0408077955042
 5.874999999999995e-09 298.9744189073078
 5.937499999999994e-09 312.0939417090947
 5.999999999999994e-09 323.3184660982408
 6.062499999999994e-09 332.5793910697487
 6.124999999999994e-09 339.819824855274
 6.187499999999993e-09 344.9902093671676
 6.249999999999993e-09 348.0707683628746
 6.312499999999993e-09 349.0364271266125
 6.374999999999993e-09 347.8812168666549
 6.437499999999992e-09 344.6128099661295
 6.499999999999992e-09 339.2427564132151
 6.562499999999992e-09 331.8195580376872
 6.624999999999991e-09 322.3830941710045
 6.687499999999991e-09 310.9911509876397
 6.749999999999991e-09 297.7137571567755
 6.812499999999991e-09 282.6364312549317
 6.87499999999999e-09 265.8439591945101
 6.93749999999999e-09 247.4530126431409
 6.99999999999999e-09 227.5698672158002
 7.06249999999999e-09 206.3195377079392
 7.124999999999989e-09 183.8335403767985
 7.187499999999989e-09 160.2497931942875
 7.249999999999989e-09 135.7126572766404
 7.312499999999989e-09 110.3781379850913
 7.374999999999988e-09 84.39965281853479
 7.437499999999988e-09 57.93872544823318
 7.499999999999988e-09 31.1590013954802
 7.562499999999987e-09 4.226787216498675
 7.624999999999987e-09 -22.69257955328075
 7.687499999999987e-09 -49.43309925169198
 7.749999999999987e-09 -75.82890462267983
 7.812499999999986e-09 -101.7135520569909
 7.874999999999986e-09 -126.9337909275763
 7.937499999999986e-09 -151.3297935895056
 7.999999999999986e-09 -174.7496653698282
 8.062499999999985e-09 -197.0483882369225
 8.124999999999985e-09 -218.0932049924578
 8.187499999999985e-09 -237.7494258829668
 8.249999999999985e-09 -255.89745680871
 8.312499999999984e-09 -272.4254287667013
 8.374999999999984e-09 -287.2288901034274
 8.437499999999984e-09 -300.2174593969222
 8.499999999999983e-09 -311.31131252707
 8.562499999999983e-09 -320.4411998610858
 8.624999999999983e-09 -327.5511505924646
 8.687499999999983e-09 -332.595845969307
 8.749999999999982e-09 -335.544726341359
 8.812499999999982e-09 -336.3794338979859
 8.874999999999982e-09 -335.0940065492559
 8.937499999999982e-09 -331.696581740662
 8.999999999999981e-09 -326.2079282950475
 9.062499999999981e-09 -318.6616055328435
 9.124999999999981e-09 -309.1044097957251
 9.187499999999981e-09 -297.594049560436
 9.24999999999998e-09 -284.2020255881959
 9.31249999999998e-09 -269.0106083266602
 9.37499999999998e-09 -252.1131838214473
 9.437499999999979e-09 -233.6140183924402
 9.499999999999979e-09 -213.6266980440847
 9.562499999999979e-09 -192.2746499789172
 9.624999999999979e-09 -169.6891888124063
 9.687499999999978e-09 -146.0095334229586
 9.749999999999978e-09 -121.3815665262085
 9.812499999999978e-09 -95.95679516399726
 9.874999999999978e-09 -69.8932250493084
 9.937499999999977e-09 -43.35033425519867
 9.999999999999977e-09 -16.4916998576238
 1.006249999999998e-08 10.517159577438
 1.012499999999998e-08 37.50976613238065
 1.018749999999998e-08 64.3197824633733
 1.024999999999998e-08 90.78194025748434
 1.031249999999998e-08 116.7331313954268
 1.037499999999998e-08 142.0134231459999
 1.043749999999998e-08 166.4669630334255
 1.049999999999997e-08 189.9429521703728
 1.056249999999997e-08 212.2967894392906
 1.062499999999997e-08 233.3905493540161
 1.068749999999997e-08 253.094269991226
 1.074999999999997e-08 271.286291722234
 1.081249999999997e-08 287.8548995626238
 1.087499999999997e-08 302.6972668852231
 1.093749999999997e-08 315.7223702987474
 1.099999999999997e-08 326.8502784610887
 1.106249999999997e-08 336.0115914791984
 1.112499999999997e-08 343.1497201335873
 1.118749999999997e-08 348.2209311710284
 1.124999999999997e-08 351.190441555535
 1.131249999999997e-08 352.0500957719733
 1.137499999999997e-08 350.7866073872731
 1.143749999999997e-08 347.4104690878618
 1.149999999999997e-08 341.9345628260961
 1.156249999999997e-08 334.4034407407157
 1.162499999999997e-08 324.8576956409548
 1.168749999999997e-08 313.359103948833
 1.174999999999997e-08 299.9756939805337
 1.181249999999997e-08 284.7923090531984
 1.187499999999997e-08 267.900864617625
 1.193749999999997e-08 249.4026160616299
 1.199999999999997e-08 229.4178890603557
 1.206249999999997e-08 208.0666097278703
 1.212499999999997e-08 185.4821726010211
 1.218749999999997e-08 161.8009583786513
 1.224999999999997e-08 137.1704744628038
 1.231249999999997e-08 111.7431078722899
 1.237499999999997e-08 85.67299193996476
 1.243749999999997e-08 59.12462745600083
 1.249999999999997e-08 32.25941810780853
 1.256249999999997e-08 5.244412489896754
 1.262499999999997e-08 -21.75851914423471
 1.268749999999997e-08 -48.57528439952684
 1.274999999999997e-08 -75.0463944388018
 1.281249999999997e-08 -101.0066679031198
 1.287499999999996e-08 -126.2953227377805
 1.293749999999996e-08 -150.7596670748138
 1.299999999999996e-08 -174.2466361565544
 1.306249999999996e-08 -196.6074917404368
 1.312499999999996e-08 -217.7126907346854
 1.318749999999996e-08 -237.4277245704903
 1.324999999999996e-08 -255.6306277941787
 1.331249999999996e-08 -272.2104812902272
 1.337499999999996e-08 -287.0640406163517
 1.343749999999996e-08 -300.1007617015755
 1.349999999999996e-08 -311.2393343421215
 1.356249999999996e-08 -320.4111630785849
 1.362499999999996e-08 -327.561250780914
 1.368749999999996e-08 -332.6442322227596
 1.374999999999996e-08 -335.6283881870138
 1.381249999999996e-08 -336.4961915000209
 1.387499999999996e-08 -335.2425195413932
 1.393749999999996e-08 -331.8744567217415
 1.399999999999996e-08 -326.4121790802064
 1.406249999999996e-08 -318.8908281334253
 1.412499999999996e-08 -309.3561742011021
 1.418749999999996e-08 -297.8667284347665
 1.424999999999996e-08 -284.4936956808857
 1.431249999999996e-08 -269.319424692765
 1.437499999999996e-08 -252.4376314598221
 1.443749999999996e-08 -233.952156401062
 1.449999999999996e-08 -213.9772231033058
 1.456249999999996e-08 -192.6357869294854
 1.462499999999996e-08 -170.0595703913338
 1.468749999999996e-08 -146.3876956658086
 1.474999999999996e-08 -121.7661750134916
 1.481249999999996e-08 -96.34656291612242
 1.487499999999996e-08 -70.28691764644272
 1.493749999999996e-08 -43.74679170438367
 1.499999999999996e-08 -16.88981862274724
 1.506249999999996e-08 10.11842069574381
 1.512499999999996e-08 37.1114070765183
 1.518749999999996e-08 63.92270660188136
 1.524999999999996e-08 90.38703744564027
 1.531249999999997e-08 116.3412281289909
 1.537499999999997e-08 141.6252310194816
 1.543749999999997e-08 166.0832105155743
 1.549999999999997e-08 189.5642836139477
 1.556249999999997e-08 211.9236325099164
 1.562499999999997e-08 233.0237684595661
 1.568749999999997e-08 252.7342227493845
 1.574999999999998e-08 270.9334024960572
 1.581249999999998e-08 287.5095590690795
 1.587499999999998e-08 302.3603372169538
 1.593749999999998e-08 315.3940747285555
 1.599999999999998e-08 326.5300347452675
 1.606249999999998e-08 335.7003792372555
 1.612499999999998e-08 342.847742635152
 1.618749999999999e-08 347.9285523297425
 1.624999999999999e-08 350.9076938855637
 1.631249999999999e-08 351.7763280000105
 1.637499999999999e-08 350.5235001862969
 1.643749999999999e-08 347.1571830036992
 1.649999999999999e-08 341.6908843994591
 1.656249999999999e-08 334.1689323743235
 1.6625e-08 324.6339271244476
 1.66875e-08 313.1445848343222
 1.675e-08 299.7719359146205
 1.68125e-08 284.5981074631654
 1.6875e-08 267.7154162957501
 1.69375e-08 249.2264969767692
 1.7e-08 229.2507674151771
 1.70625e-08 207.9104276452738
 1.712500000000001e-08 185.3334895452112
 1.718750000000001e-08 161.6618060462358
 1.725000000000001e-08 137.0393072734677
 1.731250000000001e-08 111.6202862386003
 1.737500000000001e-08 85.5599436871745
 1.743750000000001e-08 59.01863657800071
 1.750000000000001e-08 32.16148272803694
 1.756250000000002e-08 5.153175433439646
 1.762500000000002e-08 -21.84025964975534
 1.768750000000002e-08 -48.65184257507177
 1.775000000000002e-08 -75.1141004737855
 1.781250000000002e-08 -101.06823034464
 1.787500000000002e-08 -126.3513612137502
 1.793750000000002e-08 -150.8085621707608
 1.800000000000003e-08 -174.2892613733476
 1.806250000000003e-08 -196.6460945193369
 1.812500000000003e-08 -217.7443230515744
 1.818750000000003e-08 -237.4538314535241
 1.825000000000003e-08 -255.6519994941762
 1.831250000000003e-08 -272.2261643900866
 1.837500000000003e-08 -287.0763113163682
 1.843750000000004e-08 -300.1089232083127
 1.850000000000004e-08 -311.243118766318
 1.856250000000004e-08 -320.4119707192897
 1.862500000000004e-08 -327.5579320783918
 1.868750000000004e-08 -332.6366212441064
 1.875000000000004e-08 -335.6184686389362
 1.881250000000004e-08 -336.4829698981617
 1.887500000000004e-08 -335.2259857781891
 1.893750000000005e-08 -331.8550948582183
 1.900000000000005e-08 -326.390879574542
 1.906250000000005e-08 -318.8671039698168
 1.912500000000005e-08 -309.330467140911
 1.918750000000005e-08 -297.8391716565181
 1.925000000000005e-08 -284.4643272448273
 1.931250000000005e-08 -269.288629068618
 1.937500000000006e-08 -252.4054016748966
 1.943750000000006e-08 -233.9187191471805
 1.950000000000006e-08 -213.9426046993763
 1.956250000000006e-08 -192.6003008440978
 1.962500000000006e-08 -170.0232397499684
 1.968750000000006e-08 -146.3507232395537
 1.975000000000006e-08 -121.7286638842215
 1.981250000000007e-08 -96.30862937144489
 1.987500000000007e-08 -70.2486696874868
 1.993750000000007e-08 -43.70834181492521
 2.000000000000007e-08 -16.85126701345041


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_Homog_TotPower.csv <==
 6.25e-11 29.17981034335168
 1.25e-10 58.82655407779468
 1.875e-10 88.55801135878939
 2.5e-10 118.1288466353454
 3.125e-10 147.3231213490153
 3.75e-10 175.9352257550301
 4.375e-10 203.7674182667095
 5e-10 230.630064277526
 5.625000000000001e-10 256.3424036351818
 6.250000000000001e-10 280.7330016056783
 6.875000000000002e-10 303.6408732985213
 7.500000000000002e-10 324.9097169235541
 8.125000000000002e-10 344.4124090255559
 8.750000000000003e-10 362.0178948069236
 9.375000000000003e-10 377.61147890363
 1e-09 391.0947355526978
 1.0625e-09 402.380932142881
 1.125e-09 411.3992730771519
 1.1875e-09 418.0926282674545
 1.25e-09 422.4189404326358
 1.3125e-09 424.3521343686047
 1.375e-09 423.8812238657517
 1.4375e-09 421.0097521805314
 1.5e-09 415.7573105579867
 1.5625e-09 408.1582917941261
 1.625e-09 398.2579448970762
 1.6875e-09 386.1309440367299
 1.75e-09 371.8474368772966
 1.812499999999999e-09 355.4909756546053
 1.874999999999999e-09 337.1766974069946
 1.9375e-09 317.0191665244874
 2e-09 295.1434756322225
 2.0625e-09 271.6860593431857
 2.125e-09 246.8003475030125
 2.1875e-09 220.6454966717305
 2.25e-09 193.3799013761283
 2.3125e-09 165.1800244387068
 2.375000000000001e-09 136.2206304897739
 2.437500000000001e-09 106.6886587605252
 2.500000000000001e-09 76.76774042220387
 2.562500000000001e-09 46.64819303357719
 2.625000000000001e-09 16.51831879845259
 2.687500000000001e-09 -13.43076921329405
 2.750000000000001e-09 -43.01297970999877
 2.812500000000002e-09 -72.03678372842025
 2.875000000000002e-09 -100.3249971065921
 2.937500000000002e-09 -127.6928254216391
 3.000000000000002e-09 -153.9727643532831
 3.062500000000002e-09 -178.9969260805059
 3.125000000000002e-09 -202.6067302813047
 3.187500000000002e-09 -224.652837809508
 3.250000000000003e-09 -244.9950193423087
 3.312500000000003e-09 -263.506600521921
 3.375000000000003e-09 -280.0668325848578
 3.437500000000003e-09 -294.5717223513474
 3.500000000000003e-09 -306.9262859602746
 3.562500000000003e-09 -317.0520820940621
 3.625000000000004e-09 -324.8837166326825
 3.687500000000004e-09 -330.3690956995368
 3.750000000000004e-09 -333.4714336303126
 3.812500000000004e-09 -334.1680766721475
 3.875000000000003e-09 -332.4516702005646
 3.937500000000003e-09 -328.3300791067393
 4.000000000000003e-09 -321.8262851962104
 4.062500000000002e-09 -312.9765106360419
 4.125000000000002e-09 -301.8336171668082
 4.187500000000002e-09 -288.4635111750225
 4.250000000000002e-09 -272.9456473113207
 4.312500000000001e-09 -255.3738911838966
 4.375000000000001e-09 -235.8538597893023
 4.437500000000001e-09 -214.5039283785486
 4.500000000000001e-09 -191.4536439824526
 4.5625e-09 -166.8429819965124
 4.625e-09 -140.8217850039432
 4.6875e-09 -113.5477089117863
 4.75e-09 -85.1901261310187
 4.812499999999999e-09 -55.92018125357441
 4.874999999999999e-09 -25.91679219783646
 4.937499999999999e-09 4.636540451142841
 4.999999999999998e-09 35.55284124595188
 5.062499999999998e-09 66.64281306157557
 5.124999999999998e-09 97.71600270982232
 5.187499999999998e-09 128.5819685963187
 5.249999999999997e-09 159.0515345396639
 5.312499999999997e-09 188.9377871828966
 5.374999999999997e-09 218.0574322241377
 5.437499999999997e-09 246.2317209326326
 5.499999999999996e-09 273.287843707042
 5.562499999999996e-09 299.0596384773348
 5.624999999999996e-09 323.3886600123495
 5.687499999999996e-09 346.1260731807652
 5.749999999999995e-09 367.131555027675
 5.812499999999995e-09 386.2768333660151
 5.874999999999995e-09 403.4434823139615
 5.937499999999994e-09 418.5263809516521
 5.999999999999994e-09 431.432645503115
 6.062499999999994e-09 442.0833713808785
 6.124999999999994e-09 450.4130868114049
 6.187499999999993e-09 456.3653011930661
 6.249999999999993e-09 459.9154585877647
 6.312499999999993e-09 461.0353718261903
 6.374999999999993e-09 459.7178391246972
 6.437499999999992e-09 455.971204266067
 6.499999999999992e-09 449.80939367272
 6.562499999999992e-09 441.2855246016498
 6.624999999999991e-09 430.4457939970293
 6.687499999999991e-09 417.356116703499
 6.749999999999991e-09 402.0964212235127
 6.812499999999991e-09 384.7639127054979
 6.87499999999999e-09 365.4565550285108
 6.93749999999999e-09 344.3060150437645
 6.99999999999999e-09 321.4348991031093
 7.06249999999999e-09 296.9859773499529
 7.124999999999989e-09 271.1098015740265
 7.187499999999989e-09 243.9644713983207
 7.249999999999989e-09 215.7155539493165
 7.312499999999989e-09 186.5412419658853
 7.374999999999988e-09 156.6178707571083
 7.437499999999988e-09 126.1305382088137
 7.499999999999988e-09 95.26696409428587
 7.562499999999987e-09 64.21788992253889
 7.624999999999987e-09 33.17327599298372
 7.687499999999987e-09 2.323795994686968
 7.749999999999987e-09 -28.1400995475523
 7.812499999999986e-09 -58.02759812347457
 7.874999999999986e-09 -87.16154627861903
 7.937499999999986e-09 -115.3587124593854
 7.999999999999986e-09 -142.4444755694164
 8.062499999999985e-09 -168.2519178494075
 8.124999999999985e-09 -192.6273777074439
 8.187499999999985e-09 -215.4163116887547
 8.249999999999985e-09 -236.4804923508613
 8.312499999999984e-09 -255.6907388999392
 8.374999999999984e-09 -272.9267041362793
 8.437499999999984e-09 -288.08364333025
 8.499999999999983e-09 -301.0689826661036
 8.562499999999983e-09 -311.802411689014
 8.624999999999983e-09 -320.2186575912683
 8.687499999999983e-09 -326.264914263195
 8.749999999999982e-09 -329.904996930117
 8.812499999999982e-09 -331.116817387224
 8.874999999999982e-09 -329.8926040288906
 8.937499999999982e-09 -326.240613230122
 8.999999999999981e-09 -320.1836606324225
 9.062499999999981e-09 -311.7592690471048
 9.124999999999981e-09 -301.0200838270856
 9.187499999999981e-09 -288.0315302445829
 9.24999999999998e-09 -272.8746249162681
 9.31249999999998e-09 -255.6429049721145
 9.37499999999998e-09 -236.4427063771209
 9.437499999999979e-09 -215.3928392484734
 9.499999999999979e-09 -192.6229550295136
 9.562499999999979e-09 -168.273946446625
 9.624999999999979e-09 -142.4959074816081
 9.687499999999978e-09 -115.4480216862896
 9.749999999999978e-09 -87.29720309637845
 9.812499999999978e-09 -58.21709055066702
 9.874999999999978e-09 -28.38828712632477
 9.937499999999977e-09 2.006291950469914
 9.999999999999977e-09 32.77911781472442
 1.006249999999998e-08 63.7403511855859
 1.012499999999998e-08 94.69896993619595
 1.018749999999998e-08 125.4640262148738
 1.024999999999998e-08 155.8457195416796
 1.031249999999998e-08 185.6566421065703
 1.037499999999998e-08 214.7129446436524
 1.043749999999998e-08 242.8353847476018
 1.049999999999997e-08 269.8504431440424
 1.056249999999997e-08 295.5916160795619
 1.062499999999997e-08 319.9000156107579
 1.068749999999997e-08 342.6257963698941
 1.074999999999997e-08 363.6286055581519
 1.081249999999997e-08 382.7793635411512
 1.087499999999997e-08 399.9592732678007
 1.093749999999997e-08 415.0628762231394
 1.099999999999997e-08 427.9974207980667
 1.106249999999997e-08 438.6823454333331
 1.112499999999997e-08 447.0516516091148
 1.118749999999997e-08 453.0540166135227
 1.124999999999997e-08 456.6488385799031
 1.131249999999997e-08 457.8242941436623
 1.137499999999997e-08 456.5651232370313
 1.143749999999997e-08 452.8818422994489
 1.149999999999997e-08 446.7891091221352
 1.156249999999997e-08 438.3354172142912
 1.162499999999997e-08 427.5670530451686
 1.168749999999997e-08 414.5534050220272
 1.174999999999997e-08 399.3718607720041
 1.181249999999997e-08 382.1184199750452
 1.187499999999997e-08 362.8978003874502
 1.193749999999997e-08 341.8256153767634
 1.199999999999997e-08 319.0381736033918
 1.206249999999997e-08 294.6727348560222
 1.212499999999997e-08 268.8813619415773
 1.218749999999997e-08 241.8202476455973
 1.224999999999997e-08 213.6578060365376
 1.231249999999997e-08 184.5682764124886
 1.237499999999997e-08 154.7284115283224
 1.243749999999997e-08 124.3260498054299
 1.249999999999997e-08 93.5464194070597
 1.256249999999997e-08 62.58078434074596
 1.262499999999997e-08 31.61539869189483
 1.268749999999997e-08 0.8489024061853619
 1.274999999999997e-08 -29.53481685910549
 1.281249999999997e-08 -59.34638386615796
 1.287499999999996e-08 -88.40119549755798
 1.293749999999996e-08 -116.5232937415735
 1.299999999999996e-08 -143.5369931896865
 1.306249999999996e-08 -169.2717169172757
 1.312499999999996e-08 -193.5770896998553
 1.318749999999996e-08 -216.2988066123251
 1.324999999999996e-08 -237.2962986541791
 1.331249999999996e-08 -256.4413589572575
 1.337499999999996e-08 -273.6148663718372
 1.343749999999996e-08 -288.7119168621714
 1.349999999999996e-08 -301.6384394537475
 1.356249999999996e-08 -312.3147602914005
 1.362499999999996e-08 -320.676553919567
 1.368749999999996e-08 -326.6709313439649
 1.374999999999996e-08 -330.2605041417546
 1.381249999999996e-08 -331.4239632131335
 1.387499999999996e-08 -330.1543129995239
 1.393749999999996e-08 -326.4586903984212
 1.399999999999996e-08 -320.3592529008338
 1.406249999999996e-08 -311.8950226164579
 1.412499999999996e-08 -301.1175414102884
 1.418749999999996e-08 -288.0929470366307
 1.424999999999996e-08 -272.901870367473
 1.431249999999996e-08 -255.637834063474
 1.437499999999996e-08 -236.4074009508618
 1.443749999999996e-08 -215.3288624370359
 1.449999999999996e-08 -192.5323943203506
 1.456249999999996e-08 -168.1583218354351
 1.462499999999996e-08 -142.3570347903535
 1.468749999999996e-08 -115.2875152272422
 1.474999999999996e-08 -87.1166965735293
 1.481249999999996e-08 -58.0181562194195
 1.487499999999996e-08 -28.17244042745833
 1.493749999999996e-08 2.237571939806113
 1.499999999999996e-08 33.02440526144765
 1.506249999999996e-08 63.99826704552648
 1.512499999999996e-08 94.96820433867622
 1.518749999999996e-08 125.7432777281912
 1.524999999999996e-08 156.1337820955902
 1.531249999999997e-08 185.9523521253652
 1.537499999999997e-08 215.0151247131964
 1.543749999999997e-08 243.1429786062057
 1.549999999999997e-08 270.1624106119954
 1.556249999999997e-08 295.9067919072688
 1.562499999999997e-08 320.2177826860059
 1.568749999999997e-08 342.9451180829333
 1.574999999999998e-08 363.9486035006785
 1.581249999999998e-08 383.0992156226375
 1.587499999999998e-08 400.27873264441
 1.593749999999998e-08 415.3811362151719
 1.599999999999998e-08 428.3129253142609
 1.606249999999998e-08 438.9952048843015
 1.612499999999998e-08 447.3612764155993
 1.618749999999999e-08 453.3600569054105
 1.624999999999999e-08 456.9506813316957
 1.631249999999999e-08 458.1206936451525
 1.637499999999999e-08 456.8572726223005
 1.643749999999999e-08 453.1684545981618
 1.649999999999999e-08 447.0695800159815
 1.656249999999999e-08 438.6089693690074
 1.6625e-08 427.8350073920197
 1.66875e-08 414.8140442223328
 1.675e-08 399.6265524914717
 1.68125e-08 382.3658403493613
 1.6875e-08 363.1370615099336
 1.69375e-08 342.0572664754375
 1.7e-08 319.2618943791463
 1.70625e-08 294.8905517329637
 1.712500000000001e-08 269.0898995892188
 1.718750000000001e-08 242.0216742863808
 1.725000000000001e-08 213.8507228153488
 1.731250000000001e-08 184.7532300685313
 1.737500000000001e-08 154.9070649095157
 1.743750000000001e-08 124.4959123291372
 1.750000000000001e-08 93.70875532661029
 1.756250000000002e-08 62.73451010105236
 1.762500000000002e-08 31.76364157719131
 1.768750000000002e-08 0.9876470094459588
 1.775000000000002e-08 -29.40154228172359
 1.781250000000002e-08 -59.2209426510754
 1.787500000000002e-08 -88.28385154616369
 1.793750000000002e-08 -116.4120434075405
 1.800000000000003e-08 -143.4323231092987
 1.806250000000003e-08 -169.1754942560155
 1.812500000000003e-08 -193.4859556955479
 1.818750000000003e-08 -216.2137999446686
 1.825000000000003e-08 -237.2178022428087
 1.831250000000003e-08 -256.3680039532767
 1.837500000000003e-08 -273.548520306861
 1.843750000000004e-08 -288.6514688639921
 1.850000000000004e-08 -301.5832066509832
 1.856250000000004e-08 -312.2657308247738
 1.862500000000004e-08 -320.6321661141212
 1.868750000000004e-08 -326.6306119437187
 1.875000000000004e-08 -330.2258310002995
 1.881250000000004e-08 -331.3935436231363
 1.887500000000004e-08 -330.1277449061109
 1.893750000000005e-08 -326.4360712257488
 1.900000000000005e-08 -320.3410875824594
 1.906250000000005e-08 -311.8804511551481
 1.912500000000005e-08 -301.1066372694053
 1.918750000000005e-08 -288.0854833491243
 1.925000000000005e-08 -272.897535862683
 1.931250000000005e-08 -255.6366679525609
 1.937500000000006e-08 -236.4090635351362
 1.943750000000006e-08 -215.3332550345928
 1.950000000000006e-08 -192.5392319892384
 1.956250000000006e-08 -168.1676094542539
 1.962500000000006e-08 -142.3685026914874
 1.968750000000006e-08 -115.3010786819672
 1.975000000000006e-08 -87.13218245087174
 1.981250000000007e-08 -58.03541473367522
 1.987500000000007e-08 -28.19132497153453
 1.993750000000007e-08 2.217194461887742
 2.000000000000007e-08 33.00267017384465


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_I.csv <==
 0 0
 6.25e-11 -9.814953939767152
 1.25e-10 -19.61477393196123
 1.875e-10 -29.38434936445941
 2.5e-10 -39.10861626005772
 3.125e-10 -48.77258050403206
 3.75e-10 -58.36134096397634
 4.375e-10 -67.86011246626855
 5e-10 -77.25424859373685
 5.625000000000001e-10 -86.52926426937324
 6.250000000000001e-10 -95.67085809127245
 6.875000000000002e-10 -104.664934384357
 7.500000000000002e-10 -113.4976249348867
 8.125000000000002e-10 -122.1553103742388
 8.750000000000003e-10 -130.6246411789872
 9.375000000000003e-10 -138.8925582549006
 1e-09 -146.9463130731183
 1.0625e-09 -154.7734873274585
 1.125e-09 -162.3620120825459
 1.1875e-09 -169.7001863832354
 1.25e-09 -176.7766952966369
 1.3125e-09 -183.5806273589214
 1.375e-09 -190.1014914000077
 1.4375e-09 -196.3292327201862
 1.5e-09 -202.2542485937368
 1.5625e-09 -207.8674030756363
 1.625e-09 -213.160041088523
 1.6875e-09 -218.1240017681993
 1.75e-09 -222.7516310470919
 1.812499999999999e-09 -227.0357934562703
 1.874999999999999e-09 -230.9698831278216
 1.9375e-09 -234.547833980621
 2e-09 -237.7641290737884
 2.0625e-09 -240.6138091134118
 2.125e-09 -243.0924800994191
 2.1875e-09 -245.1963201008076
 2.25e-09 -246.9220851487844
 2.3125e-09 -248.2671142387316
 2.375000000000001e-09 -249.229333433282
 2.437500000000001e-09 -249.8072590601807
 2.500000000000001e-09 -250
 2.562500000000001e-09 -249.8072590601807
 2.625000000000001e-09 -249.229333433282
 2.687500000000001e-09 -248.2671142387316
 2.750000000000001e-09 -246.9220851487844
 2.812500000000002e-09 -245.1963201008076
 2.875000000000002e-09 -243.0924800994191
 2.937500000000002e-09 -240.6138091134118
 3.000000000000002e-09 -237.7641290737883
 3.062500000000002e-09 -234.547833980621
 3.125000000000002e-09 -230.9698831278216
 3.187500000000002e-09 -227.0357934562702
 3.250000000000003e-09 -222.7516310470918
 3.312500000000003e-09 -218.124001768199
 3.375000000000003e-09 -213.1600410885228
 3.437500000000003e-09 -207.8674030756361
 3.500000000000003e-09 -202.2542485937366
 3.562500000000003e-09 -196.329232720186
 3.625000000000004e-09 -190.1014914000074
 3.687500000000004e-09 -183.580627358921
 3.750000000000004e-09 -176.7766952966365
 3.812500000000004e-09 -169.700186383235
 3.875000000000003e-09 -162.3620120825456
 3.937500000000003e-09 -154.7734873274582
 4.000000000000003e-09 -146.946313073118
 4.062500000000002e-09 -138.8925582549004
 4.125000000000002e-09 -130.624641178987
 4.187500000000002e-09 -122.1553103742385
 4.250000000000002e-09 -113.4976249348865
 4.312500000000001e-09 -104.6649343843569
 4.375000000000001e-09 -95.67085809127236
 4.437500000000001e-09 -86.52926426937321
 4.500000000000001e-09 -77.25424859373688
 4.5625e-09 -67.86011246626865
 4.625e-09 -58.36134096397638
 4.6875e-09 -48.77258050403215
 4.75e-09 -39.10861626005774
 4.812499999999999e-09 -29.38434936445961
 4.874999999999999e-09 -19.61477393196149
 4.937499999999999e-09 -9.814953939767459
 4.999999999999998e-09 -4.747053798287465e-13
 5.062499999999998e-09 9.814953939766733
 5.124999999999998e-09 19.61477393196076
 5.187499999999998e-09 29.38434936445899
 5.249999999999997e-09 39.10861626005725
 5.312499999999997e-09 48.77258050403155
 5.374999999999997e-09 58.36134096397578
 5.437499999999997e-09 67.86011246626805
 5.499999999999996e-09 77.25424859373619
 5.562499999999996e-09 86.52926426937253
 5.624999999999996e-09 95.6708580912717
 5.687499999999996e-09 104.6649343843564
 5.749999999999995e-09 113.497624934886
 5.812499999999995e-09 122.155310374238
 5.874999999999995e-09 130.6246411789864
 5.937499999999994e-09 138.8925582548997
 5.999999999999994e-09 146.9463130731174
 6.062499999999994e-09 154.7734873274576
 6.124999999999994e-09 162.362012082545
 6.187499999999993e-09 169.7001863832346
 6.249999999999993e-09 176.776695296636
 6.312499999999993e-09 183.5806273589206
 6.374999999999993e-09 190.1014914000069
 6.437499999999992e-09 196.3292327201854
 6.499999999999992e-09 202.2542485937361
 6.562499999999992e-09 207.8674030756356
 6.624999999999991e-09 213.1600410885221
 6.687499999999991e-09 218.1240017681986
 6.749999999999991e-09 222.7516310470913
 6.812499999999991e-09 227.0357934562697
 6.87499999999999e-09 230.969883127821
 6.93749999999999e-09 234.5478339806205
 6.99999999999999e-09 237.7641290737878
 7.06249999999999e-09 240.6138091134113
 7.124999999999989e-09 243.0924800994188
 7.187499999999989e-09 245.1963201008072
 7.249999999999989e-09 246.9220851487841
 7.312499999999989e-09 248.2671142387314
 7.374999999999988e-09 249.2293334332819
 7.437499999999988e-09 249.8072590601807
 7.499999999999988e-09 250
 7.562499999999987e-09 249.8072590601808
 7.624999999999987e-09 249.2293334332822
 7.687499999999987e-09 248.2671142387318
 7.749999999999987e-09 246.9220851487848
 7.812499999999986e-09 245.1963201008081
 7.874999999999986e-09 243.0924800994197
 7.937499999999986e-09 240.6138091134125
 7.999999999999986e-09 237.7641290737891
 8.062499999999985e-09 234.5478339806219
 8.124999999999985e-09 230.9698831278227
 8.187499999999985e-09 227.0357934562714
 8.249999999999985e-09 222.7516310470931
 8.312499999999984e-09 218.1240017682006
 8.374999999999984e-09 213.1600410885244
 8.437499999999984e-09 207.8674030756378
 8.499999999999983e-09 202.2542485937385
 8.562499999999983e-09 196.329232720188
 8.624999999999983e-09 190.1014914000096
 8.687499999999983e-09 183.5806273589234
 8.749999999999982e-09 176.7766952966389
 8.812499999999982e-09 169.7001863832376
 8.874999999999982e-09 162.3620120825482
 8.937499999999982e-09 154.7734873274609
 8.999999999999981e-09 146.9463130731208
 9.062499999999981e-09 138.8925582549032
 9.124999999999981e-09 130.62464117899
 9.187499999999981e-09 122.1553103742415
 9.24999999999998e-09 113.4976249348897
 9.31249999999998e-09 104.6649343843601
 9.37499999999998e-09 95.67085809127548
 9.437499999999979e-09 86.52926426937647
 9.499999999999979e-09 77.25424859374009
 9.562499999999979e-09 67.86011246627199
 9.624999999999979e-09 58.36134096397976
 9.687499999999978e-09 48.77258050403567
 9.749999999999978e-09 39.10861626006128
 9.812499999999978e-09 29.38434936446317
 9.874999999999978e-09 19.61477393196495
 9.937499999999977e-09 9.814953939770819
 9.999999999999977e-09 3.8359906236829e-12
 1.006249999999998e-08 -9.814953939763818
 1.012499999999998e-08 -19.61477393195796
 1.018749999999998e-08 -29.38434936445599
 1.024999999999998e-08 -39.10861626005437
 1.031249999999998e-08 -48.7725805040288
 1.037499999999998e-08 -58.36134096397316
 1.043749999999998e-08 -67.86011246626546
 1.049999999999997e-08 -77.25424859373214
 1.056249999999997e-08 -86.52926426936865
 1.062499999999997e-08 -95.67085809126777
 1.068749999999997e-08 -104.6649343843527
 1.074999999999997e-08 -113.4976249348825
 1.081249999999997e-08 -122.1553103742345
 1.087499999999997e-08 -130.6246411789831
 1.093749999999997e-08 -138.8925582548964
 1.099999999999997e-08 -146.9463130731143
 1.106249999999997e-08 -154.7734873274545
 1.112499999999997e-08 -162.3620120825422
 1.118749999999997e-08 -169.7001863832319
 1.124999999999997e-08 -176.7766952966334
 1.131249999999997e-08 -183.5806273589181
 1.137499999999997e-08 -190.1014914000044
 1.143749999999997e-08 -196.3292327201831
 1.149999999999997e-08 -202.2542485937341
 1.156249999999997e-08 -207.8674030756336
 1.162499999999997e-08 -213.1600410885205
 1.168749999999997e-08 -218.1240017681968
 1.174999999999997e-08 -222.7516310470897
 1.181249999999997e-08 -227.0357934562682
 1.187499999999997e-08 -230.9698831278198
 1.193749999999997e-08 -234.5478339806194
 1.199999999999997e-08 -237.7641290737868
 1.206249999999997e-08 -240.6138091134105
 1.212499999999997e-08 -243.092480099418
 1.218749999999997e-08 -245.1963201008066
 1.224999999999997e-08 -246.9220851487837
 1.231249999999997e-08 -248.267114238731
 1.237499999999997e-08 -249.2293334332816
 1.243749999999997e-08 -249.8072590601805
 1.249999999999997e-08 -250
 1.256249999999997e-08 -249.8072590601809
 1.262499999999997e-08 -249.2293334332824
 1.268749999999997e-08 -248.2671142387321
 1.274999999999997e-08 -246.9220851487852
 1.281249999999997e-08 -245.1963201008086
 1.287499999999996e-08 -243.0924800994206
 1.293749999999996e-08 -240.6138091134137
 1.299999999999996e-08 -237.7641290737905
 1.306249999999996e-08 -234.5478339806232
 1.312499999999996e-08 -230.9698831278242
 1.318749999999996e-08 -227.0357934562731
 1.324999999999996e-08 -222.7516310470949
 1.331249999999996e-08 -218.1240017682024
 1.337499999999996e-08 -213.1600410885266
 1.343749999999996e-08 -207.8674030756398
 1.349999999999996e-08 -202.2542485937406
 1.356249999999996e-08 -196.3292327201904
 1.362499999999996e-08 -190.101491400012
 1.368749999999996e-08 -183.5806273589259
 1.374999999999996e-08 -176.7766952966415
 1.381249999999996e-08 -169.7001863832402
 1.387499999999996e-08 -162.3620120825508
 1.393749999999996e-08 -154.7734873274635
 1.399999999999996e-08 -146.9463130731237
 1.406249999999996e-08 -138.8925582549061
 1.412499999999996e-08 -130.6246411789929
 1.418749999999996e-08 -122.1553103742445
 1.424999999999996e-08 -113.4976249348925
 1.431249999999996e-08 -104.6649343843629
 1.437499999999996e-08 -95.67085809127838
 1.443749999999996e-08 -86.52926426937962
 1.449999999999996e-08 -77.25424859374327
 1.456249999999996e-08 -67.860112466275
 1.462499999999996e-08 -58.3613409639828
 1.468749999999996e-08 -48.77258050403852
 1.474999999999996e-08 -39.10861626006416
 1.481249999999996e-08 -29.38434936446584
 1.487499999999996e-08 -19.61477393196808
 1.493749999999996e-08 -9.814953939773511
 1.499999999999996e-08 -6.753186657686991e-12
 1.506249999999996e-08 9.814953939760461
 1.512499999999996e-08 19.61477393195461
 1.518749999999996e-08 29.38434936445287
 1.524999999999996e-08 39.10861626005126
 1.531249999999997e-08 48.77258050402702
 1.537499999999997e-08 58.3613409639714
 1.543749999999997e-08 67.86011246626373
 1.549999999999997e-08 77.25424859373211
 1.556249999999997e-08 86.52926426936862
 1.562499999999997e-08 95.67085809126753
 1.568749999999997e-08 104.6649343843526
 1.574999999999998e-08 113.4976249348836
 1.581249999999998e-08 122.1553103742358
 1.587499999999998e-08 130.624641178984
 1.593749999999998e-08 138.8925582548975
 1.599999999999998e-08 146.9463130731157
 1.606249999999998e-08 154.7734873274557
 1.612499999999998e-08 162.3620120825432
 1.618749999999999e-08 169.7001863832339
 1.624999999999999e-08 176.7766952966354
 1.631249999999999e-08 183.5806273589203
 1.637499999999999e-08 190.1014914000065
 1.643749999999999e-08 196.329232720185
 1.649999999999999e-08 202.2542485937358
 1.656249999999999e-08 207.8674030756353
 1.6625e-08 213.1600410885231
 1.66875e-08 218.1240017681991
 1.675e-08 222.7516310470918
 1.68125e-08 227.0357934562702
 1.6875e-08 230.9698831278216
 1.69375e-08 234.5478339806208
 1.7e-08 237.7641290737882
 1.70625e-08 240.6138091134118
 1.712500000000001e-08 243.0924800994195
 1.718750000000001e-08 245.1963201008079
 1.725000000000001e-08 246.9220851487846
 1.731250000000001e-08 248.2671142387317
 1.737500000000001e-08 249.2293334332821
 1.743750000000001e-08 249.8072590601808
 1.750000000000001e-08 250
 1.756250000000002e-08 249.8072590601807
 1.762500000000002e-08 249.2293334332818
 1.768750000000002e-08 248.2671142387312
 1.775000000000002e-08 246.922085148784
 1.781250000000002e-08 245.196320100807
 1.787500000000002e-08 243.0924800994185
 1.793750000000002e-08 240.613809113411
 1.800000000000003e-08 237.764129073787
 1.806250000000003e-08 234.5478339806195
 1.812500000000003e-08 230.96988312782
 1.818750000000003e-08 227.0357934562685
 1.825000000000003e-08 222.7516310470899
 1.831250000000003e-08 218.1240017681972
 1.837500000000003e-08 213.1600410885208
 1.843750000000004e-08 207.8674030756332
 1.850000000000004e-08 202.2542485937333
 1.856250000000004e-08 196.3292327201824
 1.862500000000004e-08 190.101491400004
 1.868750000000004e-08 183.5806273589174
 1.875000000000004e-08 176.7766952966327
 1.881250000000004e-08 169.7001863832311
 1.887500000000004e-08 162.3620120825414
 1.893750000000005e-08 154.7734873274527
 1.900000000000005e-08 146.9463130731123
 1.906250000000005e-08 138.8925582548943
 1.912500000000005e-08 130.6246411789808
 1.918750000000005e-08 122.1553103742325
 1.925000000000005e-08 113.4976249348799
 1.931250000000005e-08 104.66493438435
 1.937500000000006e-08 95.67085809126404
 1.943750000000006e-08 86.52926426936466
 1.950000000000006e-08 77.25424859372852
 1.956250000000006e-08 67.86011246625965
 1.962500000000006e-08 58.36134096396729
 1.968750000000006e-08 48.77258050402331
 1.975000000000006e-08 39.10861626004884
 1.981250000000007e-08 29.38434936444911
 1.987500000000007e-08 19.6147739319504
 1.993750000000007e-08 9.814953939756681
 2.000000000000007e-08 -1.053567635648677e-11


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_I_macro.csv <==
 6.25e-11 -9.814953939767152
 1.25e-10 -19.61477393196123
 1.875e-10 -29.38434936445941
 2.5e-10 -39.10861626005772
 3.125e-10 -48.77258050403206
 3.75e-10 -58.36134096397634
 4.375e-10 -67.86011246626855
 5e-10 -77.25424859373685
 5.625000000000001e-10 -86.52926426937324
 6.250000000000001e-10 -95.67085809127245
 6.875000000000002e-10 -104.664934384357
 7.500000000000002e-10 -113.4976249348867
 8.125000000000002e-10 -122.1553103742388
 8.750000000000003e-10 -130.6246411789872
 9.375000000000003e-10 -138.8925582549006
 1e-09 -146.9463130731183
 1.0625e-09 -154.7734873274585
 1.125e-09 -162.3620120825459
 1.1875e-09 -169.7001863832354
 1.25e-09 -176.7766952966369
 1.3125e-09 -183.5806273589214
 1.375e-09 -190.1014914000077
 1.4375e-09 -196.3292327201862
 1.5e-09 -202.2542485937368
 1.5625e-09 -207.8674030756363
 1.625e-09 -213.160041088523
 1.6875e-09 -218.1240017681992
 1.75e-09 -222.7516310470919
 1.812499999999999e-09 -227.0357934562703
 1.874999999999999e-09 -230.9698831278216
 1.9375e-09 -234.547833980621
 2e-09 -237.7641290737884
 2.0625e-09 -240.6138091134118
 2.125e-09 -243.0924800994191
 2.1875e-09 -245.1963201008076
 2.25e-09 -246.9220851487844
 2.3125e-09 -248.2671142387316
 2.375000000000001e-09 -249.229333433282
 2.437500000000001e-09 -249.8072590601807
 2.500000000000001e-09 -250
 2.562500000000001e-09 -249.8072590601807
 2.625000000000001e-09 -249.229333433282
 2.687500000000001e-09 -248.2671142387316
 2.750000000000001e-09 -246.9220851487844
 2.812500000000002e-09 -245.1963201008076
 2.875000000000002e-09 -243.0924800994191
 2.937500000000002e-09 -240.6138091134118
 3.000000000000002e-09 -237.7641290737883
 3.062500000000002e-09 -234.547833980621
 3.125000000000002e-09 -230.9698831278216
 3.187500000000002e-09 -227.0357934562702
 3.250000000000003e-09 -222.7516310470918
 3.312500000000003e-09 -218.1240017681991
 3.375000000000003e-09 -213.1600410885228
 3.437500000000003e-09 -207.8674030756361
 3.500000000000003e-09 -202.2542485937366
 3.562500000000003e-09 -196.3292327201859
 3.625000000000004e-09 -190.1014914000074
 3.687500000000004e-09 -183.580627358921
 3.750000000000004e-09 -176.7766952966365
 3.812500000000004e-09 -169.7001863832351
 3.875000000000003e-09 -162.3620120825456
 3.937500000000003e-09 -154.7734873274582
 4.000000000000003e-09 -146.946313073118
 4.062500000000002e-09 -138.8925582549003
 4.125000000000002e-09 -130.624641178987
 4.187500000000002e-09 -122.1553103742385
 4.250000000000002e-09 -113.4976249348865
 4.312500000000001e-09 -104.6649343843569
 4.375000000000001e-09 -95.67085809127236
 4.437500000000001e-09 -86.52926426937321
 4.500000000000001e-09 -77.25424859373688
 4.5625e-09 -67.86011246626865
 4.625e-09 -58.36134096397638
 4.6875e-09 -48.77258050403215
 4.75e-09 -39.10861626005786
 4.812499999999999e-09 -29.38434936445961
 4.874999999999999e-09 -19.61477393196149
 4.937499999999999e-09 -9.814953939767459
 4.999999999999998e-09 -3.636830773662308e-13
 5.062499999999998e-09 9.814953939766733
 5.124999999999998e-09 19.61477393196076
 5.187499999999998e-09 29.38434936445899
 5.249999999999997e-09 39.10861626005725
 5.312499999999997e-09 48.77258050403155
 5.374999999999997e-09 58.36134096397578
 5.437499999999997e-09 67.86011246626794
 5.499999999999996e-09 77.25424859373619
 5.562499999999996e-09 86.52926426937253
 5.624999999999996e-09 95.6708580912717
 5.687499999999996e-09 104.6649343843562
 5.749999999999995e-09 113.497624934886
 5.812499999999995e-09 122.155310374238
 5.874999999999995e-09 130.6246411789864
 5.937499999999994e-09 138.8925582548997
 5.999999999999994e-09 146.9463130731174
 6.062499999999994e-09 154.7734873274576
 6.124999999999994e-09 162.362012082545
 6.187499999999993e-09 169.7001863832346
 6.249999999999993e-09 176.776695296636
 6.312499999999993e-09 183.5806273589206
 6.374999999999993e-09 190.1014914000069
 6.437499999999992e-09 196.3292327201854
 6.499999999999992e-09 202.2542485937361
 6.562499999999992e-09 207.8674030756356
 6.624999999999991e-09 213.1600410885223
 6.687499999999991e-09 218.1240017681986
 6.749999999999991e-09 222.7516310470913
 6.812499999999991e-09 227.0357934562697
 6.87499999999999e-09 230.969883127821
 6.93749999999999e-09 234.5478339806205
 6.99999999999999e-09 237.7641290737878
 7.06249999999999e-09 240.6138091134113
 7.124999999999989e-09 243.0924800994188
 7.187499999999989e-09 245.1963201008072
 7.249999999999989e-09 246.9220851487841
 7.312499999999989e-09 248.2671142387314
 7.374999999999988e-09 249.2293334332819
 7.437499999999988e-09 249.8072590601807
 7.499999999999988e-09 250
 7.562499999999987e-09 249.8072590601808
 7.624999999999987e-09 249.2293334332822
 7.687499999999987e-09 248.2671142387318
 7.749999999999987e-09 246.9220851487848
 7.812499999999986e-09 245.1963201008081
 7.874999999999986e-09 243.0924800994197
 7.937499999999986e-09 240.6138091134125
 7.999999999999986e-09 237.7641290737891
 8.062499999999985e-09 234.5478339806219
 8.124999999999985e-09 230.9698831278227
 8.187499999999985e-09 227.0357934562714
 8.249999999999985e-09 222.7516310470931
 8.312499999999984e-09 218.1240017682006
 8.374999999999984e-09 213.1600410885244
 8.437499999999984e-09 207.8674030756378
 8.499999999999983e-09 202.2542485937385
 8.562499999999983e-09 196.329232720188
 8.624999999999983e-09 190.1014914000096
 8.687499999999983e-09 183.5806273589234
 8.749999999999982e-09 176.7766952966389
 8.812499999999982e-09 169.7001863832376
 8.874999999999982e-09 162.3620120825482
 8.937499999999982e-09 154.7734873274609
 8.999999999999981e-09 146.9463130731208
 9.062499999999981e-09 138.8925582549032
 9.124999999999981e-09 130.62464117899
 9.187499999999981e-09 122.1553103742415
 9.24999999999998e-09 113.4976249348897
 9.31249999999998e-09 104.6649343843601
 9.37499999999998e-09 95.67085809127548
 9.437499999999979e-09 86.52926426937647
 9.499999999999979e-09 77.25424859374009
 9.562499999999979e-09 67.86011246627199
 9.624999999999979e-09 58.36134096397976
 9.687499999999978e-09 48.77258050403567
 9.749999999999978e-09 39.10861626006128
 9.812499999999978e-09 29.38434936446317
 9.874999999999978e-09 19.61477393196495
 9.937499999999977e-09 9.814953939770819
 9.999999999999977e-09 3.8359906236829e-12
 1.006249999999998e-08 -9.814953939763374
 1.012499999999998e-08 -19.6147739319573
 1.018749999999998e-08 -29.38434936445555
 1.024999999999998e-08 -39.10861626005371
 1.031249999999998e-08 -48.77258050402814
 1.037499999999998e-08 -58.36134096397251
 1.043749999999998e-08 -67.8601124662646
 1.049999999999997e-08 -77.254248593733
 1.056249999999997e-08 -86.52926426936928
 1.062499999999997e-08 -95.67085809126858
 1.068749999999997e-08 -104.6649343843531
 1.074999999999997e-08 -113.4976249348829
 1.081249999999997e-08 -122.1553103742349
 1.087499999999997e-08 -130.6246411789835
 1.093749999999997e-08 -138.8925582548969
 1.099999999999997e-08 -146.9463130731147
 1.106249999999997e-08 -154.773487327455
 1.112499999999997e-08 -162.3620120825424
 1.118749999999997e-08 -169.7001863832321
 1.124999999999997e-08 -176.7766952966335
 1.131249999999997e-08 -183.5806273589182
 1.137499999999997e-08 -190.1014914000046
 1.143749999999997e-08 -196.3292327201833
 1.149999999999997e-08 -202.2542485937341
 1.156249999999997e-08 -207.8674030756336
 1.162499999999997e-08 -213.1600410885205
 1.168749999999997e-08 -218.1240017681968
 1.174999999999997e-08 -222.7516310470897
 1.181249999999997e-08 -227.0357934562682
 1.187499999999997e-08 -230.9698831278197
 1.193749999999997e-08 -234.5478339806192
 1.199999999999997e-08 -237.7641290737868
 1.206249999999997e-08 -240.6138091134104
 1.212499999999997e-08 -243.0924800994179
 1.218749999999997e-08 -245.1963201008066
 1.224999999999997e-08 -246.9220851487836
 1.231249999999997e-08 -248.2671142387309
 1.237499999999997e-08 -249.2293334332816
 1.243749999999997e-08 -249.8072590601805
 1.249999999999997e-08 -250
 1.256249999999997e-08 -249.8072590601809
 1.262499999999997e-08 -249.2293334332824
 1.268749999999997e-08 -248.2671142387322
 1.274999999999997e-08 -246.9220851487853
 1.281249999999997e-08 -245.1963201008087
 1.287499999999996e-08 -243.0924800994206
 1.293749999999996e-08 -240.6138091134134
 1.299999999999996e-08 -237.7641290737902
 1.306249999999996e-08 -234.547833980623
 1.312499999999996e-08 -230.9698831278239
 1.318749999999996e-08 -227.0357934562729
 1.324999999999996e-08 -222.7516310470947
 1.331249999999996e-08 -218.1240017682022
 1.337499999999996e-08 -213.1600410885262
 1.343749999999996e-08 -207.8674030756398
 1.349999999999996e-08 -202.2542485937406
 1.356249999999996e-08 -196.3292327201901
 1.362499999999996e-08 -190.1014914000118
 1.368749999999996e-08 -183.5806273589255
 1.374999999999996e-08 -176.7766952966415
 1.381249999999996e-08 -169.7001863832402
 1.387499999999996e-08 -162.3620120825508
 1.393749999999996e-08 -154.7734873274635
 1.399999999999996e-08 -146.9463130731237
 1.406249999999996e-08 -138.8925582549061
 1.412499999999996e-08 -130.6246411789929
 1.418749999999996e-08 -122.1553103742445
 1.424999999999996e-08 -113.4976249348925
 1.431249999999996e-08 -104.6649343843633
 1.437499999999996e-08 -95.67085809127879
 1.443749999999996e-08 -86.52926426937962
 1.449999999999996e-08 -77.25424859374327
 1.456249999999996e-08 -67.86011246627544
 1.462499999999996e-08 -58.36134096398324
 1.468749999999996e-08 -48.77258050403896
 1.474999999999996e-08 -39.10861626006461
 1.481249999999996e-08 -29.38434936446628
 1.487499999999996e-08 -19.61477393196852
 1.493749999999996e-08 -9.814953939773956
 1.499999999999996e-08 -6.753186657686991e-12
 1.506249999999996e-08 9.814953939760461
 1.512499999999996e-08 19.61477393195506
 1.518749999999996e-08 29.38434936445331
 1.524999999999996e-08 39.1086162600517
 1.531249999999997e-08 48.77258050402659
 1.537499999999997e-08 58.36134096397097
 1.543749999999997e-08 67.86011246626373
 1.549999999999997e-08 77.25424859373211
 1.556249999999997e-08 86.52926426936862
 1.562499999999997e-08 95.67085809126836
 1.568749999999997e-08 104.664934384353
 1.574999999999998e-08 113.4976249348829
 1.581249999999998e-08 122.1553103742354
 1.587499999999998e-08 130.624641178984
 1.593749999999998e-08 138.8925582548975
 1.599999999999998e-08 146.9463130731157
 1.606249999999998e-08 154.773487327456
 1.612499999999998e-08 162.3620120825439
 1.618749999999999e-08 169.7001863832335
 1.624999999999999e-08 176.7766952966351
 1.631249999999999e-08 183.58062735892
 1.637499999999999e-08 190.1014914000065
 1.643749999999999e-08 196.329232720185
 1.649999999999999e-08 202.254248593736
 1.656249999999999e-08 207.8674030756355
 1.6625e-08 213.1600410885223
 1.66875e-08 218.1240017681989
 1.675e-08 222.7516310470916
 1.68125e-08 227.0357934562702
 1.6875e-08 230.9698831278216
 1.69375e-08 234.547833980621
 1.7e-08 237.7641290737885
 1.70625e-08 240.6138091134119
 1.712500000000001e-08 243.0924800994192
 1.718750000000001e-08 245.1963201008078
 1.725000000000001e-08 246.9220851487846
 1.731250000000001e-08 248.2671142387317
 1.737500000000001e-08 249.2293334332821
 1.743750000000001e-08 249.8072590601808
 1.750000000000001e-08 250
 1.756250000000002e-08 249.8072590601807
 1.762500000000002e-08 249.2293334332818
 1.768750000000002e-08 248.2671142387312
 1.775000000000002e-08 246.922085148784
 1.781250000000002e-08 245.196320100807
 1.787500000000002e-08 243.0924800994184
 1.793750000000002e-08 240.6138091134109
 1.800000000000003e-08 237.7641290737873
 1.806250000000003e-08 234.5478339806197
 1.812500000000003e-08 230.9698831278202
 1.818750000000003e-08 227.0357934562685
 1.825000000000003e-08 222.7516310470899
 1.831250000000003e-08 218.124001768197
 1.837500000000003e-08 213.1600410885204
 1.843750000000004e-08 207.8674030756335
 1.850000000000004e-08 202.2542485937338
 1.856250000000004e-08 196.3292327201827
 1.862500000000004e-08 190.101491400004
 1.868750000000004e-08 183.5806273589174
 1.875000000000004e-08 176.7766952966324
 1.881250000000004e-08 169.7001863832307
 1.887500000000004e-08 162.3620120825407
 1.893750000000005e-08 154.773487327453
 1.900000000000005e-08 146.9463130731126
 1.906250000000005e-08 138.8925582548943
 1.912500000000005e-08 130.6246411789808
 1.918750000000005e-08 122.1553103742321
 1.925000000000005e-08 113.4976249348795
 1.931250000000005e-08 104.6649343843496
 1.937500000000006e-08 95.67085809126485
 1.943750000000006e-08 86.52926426936509
 1.950000000000006e-08 77.25424859372852
 1.956250000000006e-08 67.86011246625965
 1.962500000000006e-08 58.36134096396729
 1.968750000000006e-08 48.77258050402288
 1.975000000000006e-08 39.10861626004797
 1.981250000000007e-08 29.38434936444956
 1.987500000000007e-08 19.61477393195129
 1.993750000000007e-08 9.814953939756681
 2.000000000000007e-08 -1.053567635648677e-11


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_JouleLosses_Core_Ref.csv <==
 0 0 0 0
 6.25e-11 0.6714561127089356 0.6714561127089356 0.6714561127089356
 1.25e-10 2.186725893078549 2.186725893078549 2.186725893078549
 1.875e-10 4.252146273143824 4.252146273143824 4.252146273143824
 2.5e-10 6.722554657197338 6.722554657197338 6.722554657197338
 3.125e-10 9.492329250495159 9.492329250495159 9.492329250495159
 3.75e-10 12.47852372535616 12.47852372535616 12.47852372535616
 4.375e-10 15.61379280665373 15.61379280665373 15.61379280665373
 5e-10 18.84192197990592 18.84192197990592 18.84192197990592
 5.625000000000001e-10 22.11484251444948 22.11484251444948 22.11484251444948
 6.250000000000001e-10 25.3906343310651 25.3906343310651 25.3906343310651
 6.875000000000002e-10 28.63218937725652 28.63218937725652 28.63218937725652
 7.500000000000002e-10 31.80631582264271 31.80631582264271 31.80631582264271
 8.125000000000002e-10 34.88313760103699 34.88313760103699 34.88313760103699
 8.750000000000003e-10 37.83569314173141 37.83569314173141 37.83569314173141
 9.375000000000003e-10 40.6396692329109 40.6396692329109 40.6396692329109
 1e-09 43.27322678850793 43.27322678850793 43.27322678850793
 1.0625e-09 45.7168888973209 45.7168888973209 45.7168888973209
 1.125e-09 47.95347053239524 47.95347053239524 47.95347053239524
 1.1875e-09 49.96803534045781 49.96803534045781 49.96803534045781
 1.25e-09 51.74786905611526 51.74786905611526 51.74786905611526
 1.3125e-09 53.28246195221117 53.28246195221117 53.28246195221117
 1.375e-09 54.56349476720946 54.56349476720946 54.56349476720946
 1.4375e-09 55.58482401447164 55.58482401447164 55.58482401447164
 1.5e-09 56.34246365480944 56.34246365480944 56.34246365480944
 1.5625e-09 56.83456092019514 56.83456092019514 56.83456092019514
 1.625e-09 57.06136469224484 57.06136469224484 57.06136469224484
 1.6875e-09 57.02518531733485 57.02518531733485 57.02518531733485
 1.75e-09 56.73034511839757 56.73034511839757 56.73034511839757
 1.812499999999999e-09 56.18311916681419 56.18311916681419 56.18311916681419
 1.874999999999999e-09 55.39166612520057 55.39166612520057 55.39166612520057
 1.9375e-09 54.36594917569012 54.36594917569012 54.36594917569012
 2e-09 53.11764721842208 53.11764721842208 53.11764721842208
 2.0625e-09 51.66005666819681 51.66005666819681 51.66005666819681
 2.125e-09 50.00798429820913 50.00798429820913 50.00798429820913
 2.1875e-09 48.1776316831766 48.1776316831766 48.1776316831766
 2.25e-09 46.186471881732 46.186471881732 46.186471881732
 2.3125e-09 44.05311907265219 44.05311907265219 44.05311907265219
 2.375000000000001e-09 41.79719192250698 41.79719192250698 41.79719192250698
 2.437500000000001e-09 39.4391715149314 39.4391715149314 39.4391715149314
 2.500000000000001e-09 37.00025471498246 37.00025471498246 37.00025471498246
 2.562500000000001e-09 34.50220387655303 34.50220387655303 34.50220387655303
 2.625000000000001e-09 31.96719382713977 31.96719382713977 31.96719382713977
 2.687500000000001e-09 29.41765708302229 29.41765708302229 29.41765708302229
 2.750000000000001e-09 26.87612825919105 26.87612825919105 26.87612825919105
 2.812500000000002e-09 24.3650886427354 24.3650886427354 24.3650886427354
 2.875000000000002e-09 21.90681189602016 21.90681189602016 21.90681189602016
 2.937500000000002e-09 19.52321184702089 19.52321184702089 19.52321184702089
 3.000000000000002e-09 17.2356933091357 17.2356933091357 17.2356933091357
 3.062500000000002e-09 15.06500685152255 15.06500685152255 15.06500685152255
 3.125000000000002e-09 13.03110841418284 13.03110841418284 13.03110841418284
 3.187500000000002e-09 11.15302462944803 11.15302462944803 11.15302462944803
 3.250000000000003e-09 9.448724673885977 9.448724673885977 9.448724673885977
 3.312500000000003e-09 7.934999431878218 7.934999431878218 7.934999431878218
 3.375000000000003e-09 6.627348704764161 6.627348704764161 6.627348704764161
 3.437500000000003e-09 5.539877147684755 5.539877147684755 5.539877147684755
 3.500000000000003e-09 4.685199560454477 4.685199560454477 4.685199560454477
 3.562500000000003e-09 4.074356099333333 4.074356099333333 4.074356099333333
 3.625000000000004e-09 3.716737913785298 3.716737913785298 3.716737913785298
 3.687500000000004e-09 3.62002364659582 3.62002364659582 3.62002364659582
 3.750000000000004e-09 3.790127167506637 3.790127167506637 3.790127167506637
 3.812500000000004e-09 4.231156840186343 4.231156840186343 4.231156840186343
 3.875000000000003e-09 4.945386550345539 4.945386550345539 4.945386550345539
 3.937500000000003e-09 5.933238649552282 5.933238649552282 5.933238649552282
 4.000000000000003e-09 7.193278895250062 7.193278895250062 7.193278895250062
 4.062500000000002e-09 8.722223393072417 8.722223393072417 8.722223393072417
 4.125000000000002e-09 10.51495747323166 10.51495747323166 10.51495747323166
 4.187500000000002e-09 12.56456635900351 12.56456635900351 12.56456635900351
 4.250000000000002e-09 14.86237741254531 14.86237741254531 14.86237741254531
 4.312500000000001e-09 17.39801367193758 17.39801367193758 17.39801367193758
 4.375000000000001e-09 20.15945832385328 20.15945832385328 20.15945832385328
 4.437500000000001e-09 23.1331296890525 23.1331296890525 23.1331296890525
 4.500000000000001e-09 26.30396623337917 26.30396623337917 26.30396623337917
 4.5625e-09 29.65552105547539 29.65552105547539 29.65552105547539
 4.625e-09 33.17006524445968 33.17006524445968 33.17006524445968
 4.6875e-09 36.82869944657003 36.82869944657003 36.82869944657003
 4.75e-09 40.61147292973792 40.61147292973792 40.61147292973792
 4.812499999999999e-09 44.4975093893716 44.4975093893716 44.4975093893716
 4.874999999999999e-09 48.46513869769073 48.46513869769073 48.46513869769073
 4.937499999999999e-09 52.49203376298509 52.49203376298509 52.49203376298509
 4.999999999999998e-09 56.55535163426143 56.55535163426143 56.55535163426143
 5.062499999999998e-09 60.63187796135935 60.63187796135935 60.63187796135935
 5.124999999999998e-09 64.69817390055422 64.69817390055422 64.69817390055422
 5.187499999999998e-09 68.73072454136073 68.73072454136073 68.73072454136073
 5.249999999999997e-09 72.70608792160034 72.70608792160034 72.70608792160034
 5.312499999999997e-09 76.60104369489962 76.60104369489962 76.60104369489962
 5.374999999999997e-09 80.39274051766141 80.39274051766141 80.39274051766141
 5.437499999999997e-09 84.05884123123867 84.05884123123867 84.05884123123867
 5.499999999999996e-09 87.57766492932872 87.57766492932872 87.57766492932872
 5.562499999999996e-09 90.92832502054345 90.92832502054345 90.92832502054345
 5.624999999999996e-09 94.09086242160856 94.09086242160856 94.09086242160856
 5.687499999999996e-09 97.04637304729091 97.04637304729091 97.04637304729091
 5.749999999999995e-09 99.77712879908856 99.77712879908856 99.77712879908856
 5.812499999999995e-09 102.2666912955234 102.2666912955234 102.2666912955234
 5.874999999999995e-09 104.500017632228 104.500017632228 104.500017632228
 5.937499999999994e-09 106.463557509936 106.463557509936 106.463557509936
 5.999999999999994e-09 108.1453411223078 108.1453411223078 108.1453411223078
 6.062499999999994e-09 109.5350572531263 109.5350572531263 109.5350572531263
 6.124999999999994e-09 110.6241210934407 110.6241210934407 110.6241210934407
 6.187499999999993e-09 111.4057313531664 111.4057313531664 111.4057313531664
 6.249999999999993e-09 111.8749163083017 111.8749163083017 111.8749163083017
 6.312499999999993e-09 112.0285684936267 112.0285684936267 112.0285684936267
 6.374999999999993e-09 111.86546782147 111.86546782147 111.86546782147
 6.437499999999992e-09 111.3862929787771 111.3862929787771 111.3862929787771
 6.499999999999992e-09 110.5936210277091 110.5936210277091 110.5936210277091
 6.562499999999992e-09 109.4919152081966 109.4919152081966 109.4919152081966
 6.624999999999991e-09 108.0875010139324 108.0875010139324 108.0875010139324
 6.687499999999991e-09 106.3885306862566 106.3885306862566 106.3885306862566
 6.749999999999991e-09 104.4049363420223 104.4049363420223 104.4049363420223
 6.812499999999991e-09 102.1483720222677 102.1483720222677 102.1483720222677
 6.87499999999999e-09 99.63214501693128 99.63214501693128 99.63214501693128
 6.93749999999999e-09 96.87113688761787 96.87113688761787 96.87113688761787
 6.99999999999999e-09 93.8817146741 93.8817146741 93.8817146741
 7.06249999999999e-09 90.68163283121955 90.68163283121955 90.68163283121955
 7.124999999999989e-09 87.28992650026299 87.28992650026299 87.28992650026299
 7.187499999999989e-09 83.726796772637 83.726796772637 83.726796772637
 7.249999999999989e-09 80.01348865334595 80.01348865334595 80.01348865334595
 7.312499999999989e-09 76.17216247700409 76.17216247700409 76.17216247700409
 7.374999999999988e-09 72.22575956973122 72.22575956973122 72.22575956973122
 7.437499999999988e-09 68.19786298614518 68.19786298614518 68.19786298614518
 7.499999999999988e-09 64.11255418093991 64.11255418093991 64.11255418093991
 7.562499999999987e-09 59.9942665001531 59.9942665001531 59.9942665001531
 7.624999999999987e-09 55.86763639675682 55.86763639675682 55.86763639675682
 7.687499999999987e-09 51.75735328956779 51.75735328956779 51.75735328956779
 7.749999999999987e-09 47.68800899289599 47.68800899289599 47.68800899289599
 7.812499999999986e-09 43.68394764722755 43.68394764722755 43.68394764722755
 7.874999999999986e-09 39.76911707820829 39.76911707820829 39.76911707820829
 7.937499999999986e-09 35.96692250256967 35.96692250256967 35.96692250256967
 7.999999999999986e-09 32.30008348519831 32.30008348519831 32.30008348519831
 8.062499999999985e-09 28.79049503170425 28.79049503170425 28.79049503170425
 8.124999999999985e-09 25.45909367532589 25.45909367532589 25.45909367532589
 8.187499999999985e-09 22.32572938635533 22.32572938635533 22.32572938635533
 8.249999999999985e-09 19.4090440964219 19.4090440964219 19.4090440964219
 8.312499999999984e-09 16.72635758920916 16.72635758920916 16.72635758920916
 8.374999999999984e-09 14.29356146384637 14.29356146384637 14.29356146384637
 8.437499999999984e-09 12.12502182745561 12.12502182745561 12.12502182745561
 8.499999999999983e-09 10.23349131954687 10.23349131954687 10.23349131954687
 8.562499999999983e-09 8.630031013431008 8.630031013431008 8.630031013431008
 8.624999999999983e-09 7.323942678949793 7.323942678949793 7.323942678949793
 8.687499999999983e-09 6.322711826922759 6.322711826922759 6.322711826922759
 8.749999999999982e-09 5.63196188924683 5.63196188924683 5.63196188924683
 8.812499999999982e-09 5.255419819910885 5.255419819910885 5.255419819910885
 8.874999999999982e-09 5.194893331759931 5.194893331759931 5.194893331759931
 8.937499999999982e-09 5.450259912079161 5.450259912079161 5.450259912079161
 8.999999999999981e-09 6.019467687418986 6.019467687418986 6.019467687418986
 9.062499999999981e-09 6.898548134998744 6.898548134998744 6.898548134998744
 9.124999999999981e-09 8.081640564942846 8.081640564942846 8.081640564942846
 9.187499999999981e-09 9.561028225003181 9.561028225003181 9.561028225003181
 9.24999999999998e-09 11.3271858076994 11.3271858076994 11.3271858076994
 9.31249999999998e-09 13.36883806948266 13.36883806948266 13.36883806948266
 9.37499999999998e-09 15.67302920294878 15.67302920294878 15.67302920294878
 9.437499999999979e-09 18.22520253678276 18.22520253678276 18.22520253678276
 9.499999999999979e-09 21.00929007439204 21.00929007439204 21.00929007439204
 9.562499999999979e-09 24.00781132145121 24.00781132145121 24.00781132145121
 9.624999999999979e-09 27.20198079525615 27.20198079525615 27.20198079525615
 9.687499999999978e-09 30.57182355522192 30.57182355522192 30.57182355522192
 9.749999999999978e-09 34.09629804427779 34.09629804427779 34.09629804427779
 9.812499999999978e-09 37.75342548584935 37.75342548584935 37.75342548584935
 9.874999999999978e-09 41.52042504057808 41.52042504057808 41.52042504057808
 9.937499999999977e-09 45.37385389136925 45.37385389136925 45.37385389136925
 9.999999999999977e-09 49.2897513949014 49.2897513949014 49.2897513949014
 1.006249999999998e-08 53.24378641261759 53.24378641261759 53.24378641261759
 1.012499999999998e-08 57.21140691447785 57.21140691447785 57.21140691447785
 1.018749999999998e-08 61.16799093477693 61.16799093477693 61.16799093477693
 1.024999999999998e-08 65.08899795081001 65.08899795081001 65.08899795081001
 1.031249999999998e-08 68.9501197525876 68.9501197525876 68.9501197525876
 1.037499999999998e-08 72.7274298748264 72.7274298748264 72.7274298748264
 1.043749999999998e-08 76.39753067122916 76.39753067122916 76.39753067122916
 1.049999999999997e-08 79.93769712558895 79.93769712558895 79.93769712558895
 1.056249999999997e-08 83.32601651423145 83.32601651423145 83.32601651423145
 1.062499999999997e-08 86.54152305988859 86.54152305988859 86.54152305988859
 1.068749999999997e-08 89.56432674788846 89.56432674788846 89.56432674788846
 1.074999999999997e-08 92.37573551145975 92.37573551145975 92.37573551145975
 1.081249999999997e-08 94.95837003376271 94.95837003376271 94.95837003376271
 1.087499999999997e-08 97.29627045979703 97.29627045979703 97.29627045979703
 1.093749999999997e-08 99.37499436103828 99.37499436103828 99.37499436103828
 1.099999999999997e-08 101.1817053496334 101.1817053496334 101.1817053496334
 1.106249999999997e-08 102.7052517964836 102.7052517964836 102.7052517964836
 1.112499999999997e-08 103.9362351685881 103.9362351685881 103.9362351685881
 1.118749999999997e-08 104.8670675649451 104.8670675649451 104.8670675649451
 1.124999999999997e-08 105.492018096773 105.492018096773 105.492018096773
 1.131249999999997e-08 105.8072478266735 105.8072478266735 105.8072478266735
 1.137499999999997e-08 105.8108330517733 105.8108330517733 105.8108330517733
 1.143749999999997e-08 105.502776787627 105.502776787627 105.502776787627
 1.149999999999997e-08 104.8850083826131 104.8850083826131 104.8850083826131
 1.156249999999997e-08 103.9613712653296 103.9613712653296 103.9613712653296
 1.162499999999997e-08 102.7375989009687 102.7375989009687 102.7375989009687
 1.168749999999997e-08 101.2212791050702 101.2212791050702 101.2212791050702
 1.174999999999997e-08 99.42180693488572 99.42180693488572 99.42180693488572
 1.181249999999997e-08 97.35032644902871 97.35032644902871 97.35032644902871
 1.187499999999997e-08 95.01966169449372 95.01966169449372 95.01966169449372
 1.193749999999997e-08 92.44423734679589 92.44423734679589 92.44423734679589
 1.199999999999997e-08 89.63998949241972 89.63998949241972 89.63998949241972
 1.206249999999997e-08 86.62426710381574 86.62426710381574 86.62426710381574
 1.212499999999997e-08 83.41572481428986 83.41572481428986 83.41572481428986
 1.218749999999997e-08 80.03420765395839 80.03420765395839 80.03420765395839
 1.224999999999997e-08 76.50062845726039 76.50062845726039 76.50062845726039
 1.231249999999997e-08 72.83683869789675 72.83683869789675 72.83683869789675
 1.237499999999997e-08 69.0654935473822 69.0654935473822 69.0654935473822
 1.243749999999997e-08 65.20991198912863 65.20991198912863 65.20991198912863
 1.249999999999997e-08 61.29393285033453 61.29393285033453 61.29393285033453
 1.256249999999997e-08 57.34176763918574 57.34176763918574 57.34176763918574
 1.262499999999997e-08 53.37785109451143 53.37785109451143 53.37785109451143
 1.268749999999997e-08 49.42669036914815 49.42669036914815 49.42669036914815
 1.274999999999997e-08 45.51271377662289 45.51271377662289 45.51271377662289
 1.281249999999997e-08 41.66012003356383 41.66012003356383 41.66012003356383
 1.287499999999996e-08 37.89272892702262 37.89272892702262 37.89272892702262
 1.293749999999996e-08 34.23383432724965 34.23383432724965 34.23383432724965
 1.299999999999996e-08 30.70606045185322 30.70606045185322 30.70606045185322
 1.306249999999996e-08 27.33122226735154 27.33122226735154 27.33122226735154
 1.312499999999996e-08 24.13019088850082 24.13019088850082 24.13019088850082
 1.318749999999996e-08 21.12276480505492 21.12276480505492 21.12276480505492
 1.324999999999996e-08 18.32754772958538 18.32754772958538 18.32754772958538
 1.331249999999996e-08 15.76183381926485 15.76183381926485 15.76183381926485
 1.337499999999996e-08 13.44150097895925 13.44150097895925 13.44150097895925
 1.343749999999996e-08 11.38091290322418 11.38091290322418 11.38091290322418
 1.349999999999996e-08 9.592830460858115 9.592830460858115 9.592830460858115
 1.356249999999996e-08 8.08833296810805 8.08833296810805 8.08833296810805
 1.362499999999996e-08 6.876749835637748 6.876749835637748 6.876749835637748
 1.368749999999996e-08 5.965603010406457 5.965603010406457 5.965603010406457
 1.374999999999996e-08 5.360560567064947 5.360560567064947 5.360560567064947
 1.381249999999996e-08 5.065401734731404 5.065401734731404 5.065401734731404
 1.387499999999996e-08 5.081993574504265 5.081993574504265 5.081993574504265
 1.393749999999996e-08 5.41027945124774 5.41027945124774 5.41027945124774
 1.399999999999996e-08 6.048279370473047 6.048279370473047 6.048279370473047
 1.406249999999996e-08 6.992102177976439 6.992102177976439 6.992102177976439
 1.412499999999996e-08 8.235969546785459 8.235969546785459 8.235969546785459
 1.418749999999996e-08 9.772251603267655 9.772251603267655 9.772251603267655
 1.424999999999996e-08 11.59151397252792 11.59151397252792 11.59151397252792
 1.431249999999996e-08 13.68257595279898 13.68257595279898 13.68257595279898
 1.437499999999996e-08 16.03257945993557 16.03257945993557 16.03257945993557
 1.443749999999996e-08 18.6270683167254 18.6270683167254 18.6270683167254
 1.449999999999996e-08 21.45007739794211 21.45007739794211 21.45007739794211
 1.456249999999996e-08 24.48423108132735 24.48423108132735 24.48423108132735
 1.462499999999996e-08 27.71085039731171 27.71085039731171 27.71085039731171
 1.468749999999996e-08 31.11006821664983 31.11006821664983 31.11006821664983
 1.474999999999996e-08 34.66095176561481 34.66095176561481 34.66095176561481
 1.481249999999996e-08 38.34163171320915 38.34163171320915 38.34163171320915
 1.487499999999996e-08 42.12943703434051 42.12943703434051 42.12943703434051
 1.493749999999996e-08 46.00103481732862 46.00103481732862 46.00103481732862
 1.499999999999996e-08 49.93257415357563 49.93257415357563 49.93257415357563
 1.506249999999996e-08 53.89983322216425 53.89983322216425 53.89983322216425
 1.512499999999996e-08 57.87836866232525 57.87836866232525 57.87836866232525
 1.518749999999996e-08 61.84366631278357 61.84366631278357 61.84366631278357
 1.524999999999996e-08 65.77129238839093 65.77129238839093 65.77129238839093
 1.531249999999997e-08 69.63704416192824 69.63704416192824 69.63704416192824
 1.537499999999997e-08 73.41709922188251 73.41709922188251 73.41709922188251
 1.543749999999997e-08 77.08816238587944 77.08816238587944 77.08816238587944
 1.549999999999997e-08 80.62760936390981 80.62760936390981 80.62760936390981
 1.556249999999997e-08 84.01362628541764 84.01362628541764 84.01362628541764
 1.562499999999997e-08 87.22534423002078 87.22534423002078 87.22534423002078
 1.568749999999997e-08 90.24296793225554 90.24296793225554 90.24296793225554
 1.574999999999998e-08 93.04789786677678 93.04789786677678 93.04789786677678
 1.581249999999998e-08 95.62284496122277 95.62284496122277 95.62284496122277
 1.587499999999998e-08 97.95193722942757 97.95193722942757 97.95193722942757
 1.593749999999998e-08 100.0208176674331 100.0208176674331 100.0208176674331
 1.599999999999998e-08 101.8167328087504 101.8167328087504 101.8167328087504
 1.606249999999998e-08 103.3286113927198 103.3286113927198 103.3286113927198
 1.612499999999998e-08 104.5471326609775 104.5471326609775 104.5471326609775
 1.618749999999999e-08 105.4647838608679 105.4647838608679 105.4647838608679
 1.624999999999999e-08 106.0759066012379 106.0759066012379 106.0759066012379
 1.631249999999999e-08 106.3767317746935 106.3767317746935 106.3767317746935
 1.637499999999999e-08 106.3654028311108 106.3654028311108 106.3654028311108
 1.643749999999999e-08 106.041987258732 106.041987258732 106.041987258732
 1.649999999999999e-08 105.4084762020756 105.4084762020756 105.4084762020756
 1.656249999999999e-08 104.4687722190396 104.4687722190396 104.4687722190396
 1.6625e-08 103.2286652525586 103.2286652525586 103.2286652525586
 1.66875e-08 101.6957969650099 101.6957969650099 101.6957969650099
 1.675e-08 99.87961365518039 99.87961365518039 99.87961365518039
 1.68125e-08 97.79130804812614 97.79130804812614 97.79130804812614
 1.6875e-08 95.44375031670296 95.44375031670296 95.44375031670296
 1.69375e-08 92.85140876015257 92.85140876015257 92.85140876015257
 1.7e-08 90.03026062865725 90.03026062865725 90.03026062865725
 1.70625e-08 86.99769364373613 86.99769364373613 86.99769364373613
 1.712500000000001e-08 83.77239882163478 83.77239882163478 83.77239882163478
 1.718750000000001e-08 80.37425526042173 80.37425526042173 80.37425526042173
 1.725000000000001e-08 76.82420760121001 76.82420760121001 76.82420760121001
 1.731250000000001e-08 73.1441369189442 73.1441369189442 73.1441369189442
 1.737500000000001e-08 69.35672583875316 69.35672583875316 69.35672583875316
 1.743750000000001e-08 65.48531870955001 65.48531870955001 65.48531870955001
 1.750000000000001e-08 61.55377769686272 61.55377769686272 61.55377769686272
 1.756250000000002e-08 57.58633568223659 57.58633568223659 57.58633568223659
 1.762500000000002e-08 53.60744687609682 53.60744687609682 53.60744687609682
 1.768750000000002e-08 49.64163606511912 49.64163606511912 49.64163606511912
 1.775000000000002e-08 45.71334742354702 45.71334742354702 45.71334742354702
 1.781250000000002e-08 41.84679382065504 41.84679382065504 41.84679382065504
 1.787500000000002e-08 38.06580755337984 38.06580755337984 38.06580755337984
 1.793750000000002e-08 34.39369342446485 34.39369342446485 34.39369342446485
 1.800000000000003e-08 30.85308507194591 30.85308507194591 30.85308507194591
 1.806250000000003e-08 27.46580543579081 27.46580543579081 27.46580543579081
 1.812500000000003e-08 24.25273222194665 24.25273222194665 24.25273222194665
 1.818750000000003e-08 21.23366919332475 21.23366919332475 21.23366919332475
 1.825000000000003e-08 18.42722408125107 18.42722408125107 18.42722408125107
 1.831250000000003e-08 15.85069387012097 15.85069387012097 15.85069387012097
 1.837500000000003e-08 13.51995816255666 13.51995816255666 13.51995816255666
 1.843750000000004e-08 11.44938128251952 11.44938128251952 11.44938128251952
 1.850000000000004e-08 9.651723719965766 9.651723719965766 9.651723719965766
 1.856250000000004e-08 8.138063463056096 8.138063463056096 8.138063463056096
 1.862500000000004e-08 6.917727702942123 6.917727702942123 6.917727702942123
 1.868750000000004e-08 5.998235332225547 5.998235332225547 5.998235332225547
 1.875000000000004e-08 5.385250591629637 5.385250591629637 5.385250591629637
 1.881250000000004e-08 5.08254815068806 5.08254815068806 5.08254815068806
 1.887500000000004e-08 5.091989837766363 5.091989837766363 5.091989837766363
 1.893750000000005e-08 5.413513162907916 5.413513162907916 5.413513162907916
 1.900000000000005e-08 6.045131704286295 6.045131704286295 6.045131704286295
 1.906250000000005e-08 6.982947355905975 6.982947355905975 6.982947355905975
 1.912500000000005e-08 8.221174361064723 8.221174361064723 8.221174361064723
 1.918750000000005e-08 9.752174983420799 9.752174983420799 9.752174983420799
 1.925000000000005e-08 11.56650659577265 11.56650659577265 11.56650659577265
 1.931250000000005e-08 13.65297989624392 13.65297989624392 13.65297989624392
 1.937500000000006e-08 15.99872789298191 15.99872789298191 15.99872789298191
 1.943750000000006e-08 18.58928523207169 18.58928523207169 18.58928523207169
 1.950000000000006e-08 21.40867737960429 21.40867737960429 21.40867737960429
 1.956250000000006e-08 24.43951910808739 24.43951910808739 24.43951910808739
 1.962500000000006e-08 27.66312168000015 27.66312168000015 27.66312168000015
 1.968750000000006e-08 31.05960806771186 31.05960806771186 31.05960806771186
 1.975000000000006e-08 34.60803549939771 34.60803549939771 34.60803549939771
 1.981250000000007e-08 38.28652457543115 38.28652457543115 38.28652457543115
 1.987500000000007e-08 42.07239415924331 42.07239415924331 42.07239415924331
 1.993750000000007e-08 45.94230121098297 45.94230121098297 45.94230121098297
 2.000000000000007e-08 49.87238470192371 49.87238470192371 49.87238470192371


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_MagPower_Core_Ref.csv <==
 0 0
 6.25e-11 28.65086987843925
 1.25e-10 56.91384315535353
 1.875e-10 84.70212617512679
 2.5e-10 111.9162807554287
 3.125e-10 138.4460994344457
 3.75e-10 164.1688679955869
 4.375e-10 188.9540602462984
 5e-10 212.6681094246061
 5.625000000000001e-10 235.1780750705161
 6.250000000000001e-10 256.3543710511537
 6.875000000000002e-10 276.0728405249621
 7.500000000000002e-10 294.2163827683493
 8.125000000000002e-10 310.6762616977767
 8.750000000000003e-10 325.3531774839201
 9.375000000000003e-10 338.1581531533659
 1e-09 349.0132699071926
 1.0625e-09 357.8522734095012
 1.125e-09 364.6210658876441
 1.1875e-09 369.2780940336009
 1.25e-09 371.7946395074428
 1.3125e-09 372.1550167694554
 1.375e-09 370.3566816429718
 1.4375e-09 366.4102532129815
 1.5e-09 360.339451228806
 1.5625e-09 352.1809510013149
 1.625e-09 341.9841577849441
 1.6875e-09 329.8109027653174
 1.75e-09 315.7350629940197
 1.812499999999999e-09 299.842107882738
 1.874999999999999e-09 282.2285751946717
 1.9375e-09 263.0014798029935
 2e-09 242.277658839563
 2.0625e-09 220.1830572027667
 2.125e-09 196.8519577341916
 2.1875e-09 172.4261607010763
 2.25e-09 147.054117524798
 2.3125e-09 120.8900239741142
 2.375000000000001e-09 94.09287830371345
 2.437500000000001e-09 66.82551002809943
 2.500000000000001e-09 39.25358522043623
 2.562500000000001e-09 11.54459437598086
 2.625000000000001e-09 -16.133171009384
 2.687500000000001e-09 -43.61164690389605
 2.750000000000001e-09 -70.72402397856234
 2.812500000000002e-09 -97.30576733830219
 2.875000000000002e-09 -123.1956225113568
 2.937500000000002e-09 -148.2366015310458
 3.000000000000002e-09 -172.2769430656959
 3.062500000000002e-09 -195.1710407035721
 3.125000000000002e-09 -216.7803336882994
 3.187500000000002e-09 -236.9741546306546
 3.250000000000003e-09 -255.6305289774719
 3.312500000000003e-09 -272.6369213168384
 3.375000000000003e-09 -287.8909239194
 3.437500000000003e-09 -301.3008832689407
 3.500000000000003e-09 -312.7864607163236
 3.562500000000003e-09 -322.2791237928731
 3.625000000000004e-09 -329.7225651458731
 3.687500000000004e-09 -335.0730465014446
 3.750000000000004e-09 -338.2996655245257
 3.812500000000004e-09 -339.3845439157808
 3.875000000000003e-09 -338.3229355711454
 3.937500000000003e-09 -335.1232541245821
 4.000000000000003e-09 -329.8070196861294
 4.062500000000002e-09 -322.4087250899359
 4.125000000000002e-09 -312.9756224588602
 4.187500000000002e-09 -301.5674313868352
 4.250000000000002e-09 -288.2559705213574
 4.312500000000001e-09 -273.1247148007897
 4.375000000000001e-09 -256.2682810609044
 4.437500000000001e-09 -237.7918451662947
 4.500000000000001e-09 -217.8104942442041
 4.5625e-09 -196.448517999712
 4.625e-09 -173.8386434669108
 4.6875e-09 -150.1212178993487
 4.75e-09 -125.4433448239634
 4.812499999999999e-09 -99.9579785713689
 4.874999999999999e-09 -73.82298285245371
 4.937499999999999e-09 -47.20015917247282
 4.999999999999998e-09 -20.25425106160862
 5.062499999999998e-09 6.848069750691216
 5.124999999999998e-09 33.93922897765957
 5.187499999999998e-09 60.85178092028661
 5.249999999999997e-09 87.41943876820676
 5.312499999999997e-09 113.4780977133532
 5.374999999999997e-09 138.8668445775326
 5.437499999999997e-09 163.4289477373732
 5.499999999999996e-09 187.0128212514149
 5.562499999999996e-09 209.4729572524775
 5.624999999999996e-09 230.6708208635581
 5.687499999999996e-09 250.4757021265392
 5.749999999999995e-09 268.7655196967691
 5.812499999999995e-09 285.4275713552257
 5.874999999999995e-09 300.359226714008
 5.937499999999994e-09 313.4685578519098
 5.999999999999994e-09 324.6749039943441
 6.062499999999994e-09 333.9093667612025
 6.124999999999994e-09 341.1152329322049
 6.187499999999993e-09 346.2483221275311
 6.249999999999993e-09 349.2772572620093
 6.312499999999993e-09 350.1836561091211
 6.374999999999993e-09 348.9622427959663
 6.437499999999992e-09 345.6208785424051
 6.499999999999992e-09 340.180511459185
 6.562499999999992e-09 332.6750457140427
 6.624999999999991e-09 323.1511308751278
 6.687499999999991e-09 311.6678727301333
 6.749999999999991e-09 298.2964673659165
 6.812499999999991e-09 283.119760765961
 6.87499999999999e-09 266.231736639101
 6.93749999999999e-09 247.7369356399198
 6.99999999999999e-09 227.7498095597283
 7.06249999999999e-09 206.3940144709836
 7.124999999999989e-09 183.8016471824333
 7.187499999999989e-09 160.1124297118267
 7.249999999999989e-09 135.4728468043278
 7.312499999999989e-09 110.0352418126498
 7.374999999999988e-09 83.95687651340623
 7.437499999999988e-09 57.39896065502743
 7.499999999999988e-09 30.52565721844639
 7.562499999999987e-09 3.503069524355698
 7.624999999999987e-09 -23.50178357081474
 7.687499999999987e-09 -50.32199807247439
 7.749999999999987e-09 -76.79181448742774
 7.812499999999986e-09 -102.7476403589967
 7.874999999999986e-09 -128.0290593938761
 7.937499999999986e-09 -152.4798209616426
 7.999999999999986e-09 -175.9488038676469
 8.062499999999985e-09 -198.2909484570303
 8.124999999999985e-09 -219.3681513068722
 8.187499999999985e-09 -239.050116990266
 8.249999999999985e-09 -257.2151616638993
 8.312499999999984e-09 -273.75096352398
 8.374999999999984e-09 -288.5552555079371
 8.437499999999984e-09 -301.536455970152
 8.499999999999983e-09 -312.6142334471814
 8.562499999999983e-09 -321.7200020298038
 8.624999999999983e-09 -328.7973442912864
 8.687499999999983e-09 -333.8023591638824
 8.749999999999982e-09 -336.7039326228797
 8.812499999999982e-09 -337.4839295069652
 8.874999999999982e-09 -336.1373052978188
 8.937499999999982e-09 -332.6721371683646
 8.999999999999981e-09 -327.1095741105065
 9.062499999999981e-09 -319.4837064515962
 9.124999999999981e-09 -309.8413555644534
 9.187499999999981e-09 -298.2417850702026
 9.24999999999998e-09 -284.7563353134926
 9.31249999999998e-09 -269.467983367521
 9.37499999999998e-09 -252.4708312805847
 9.437499999999979e-09 -233.8695257216278
 9.499999999999979e-09 -213.7786126036954
 9.562499999999979e-09 -192.3218306651921
 9.624999999999979e-09 -169.6313483654127
 9.687499999999978e-09 -145.8469488001085
 9.749999999999978e-09 -121.1151676634132
 9.812499999999978e-09 -95.58838957160421
 9.874999999999978e-09 -69.42390832127191
 9.937499999999977e-09 -42.78295687639782
 9.999999999999977e-09 -15.82971306573978
 1.006249999999998e-08 11.26971287863284
 1.012499999999998e-08 38.34830269863606
 1.018749999999998e-08 65.23916008699162
 1.024999999999998e-08 91.77653991288962
 1.031249999999998e-08 117.7968703501203
 1.037499999999998e-08 143.1397616055987
 1.043749999999998e-08 167.6489950282699
 1.049999999999997e-08 191.173486499777
 1.056249999999997e-08 213.5682181677861
 1.062499999999997e-08 234.6951327738336
 1.068749999999997e-08 254.4239850668827
 1.074999999999997e-08 272.6331450470669
 1.081249999999997e-08 289.2103480914486
 1.087499999999997e-08 304.0533873341486
 1.093749999999997e-08 317.0707440326468
 1.099999999999997e-08 328.1821520344348
 1.106249999999997e-08 337.3190928609007
 1.112499999999997e-08 344.4252183601702
 1.118749999999997e-08 349.4566983177845
 1.124999999999997e-08 352.3824908869386
 1.131249999999997e-08 353.1845341668865
 1.137499999999997e-08 351.8578577503894
 1.143749999999997e-08 348.4106135518336
 1.149999999999997e-08 342.864025725887
 1.156249999999997e-08 335.2522599847424
 1.162499999999997e-08 325.6222131213692
 1.168749999999997e-08 314.0332240335682
 1.174999999999997e-08 300.5567080337689
 1.181249999999997e-08 285.2757166964727
 1.187499999999997e-08 268.2844259585146
 1.193749999999997e-08 249.6875556273261
 1.199999999999997e-08 229.5997238767465
 1.206249999999997e-08 208.1447407109675
 1.212499999999997e-08 185.4548447496497
 1.218749999999997e-08 161.6698880444386
 1.224999999999997e-08 136.9364739481804
 1.231249999999997e-08 111.4070533556722
 1.237499999999997e-08 85.23898488517537
 1.243749999999997e-08 58.59356479935489
 1.249999999999997e-08 31.63503264068759
 1.256249999999997e-08 4.529558717458667
 1.262499999999997e-08 -22.55578032042125
 1.268749999999997e-08 -49.45403149760484
 1.274999999999997e-08 -75.9993947728329
 1.281249999999997e-08 -102.0282451946376
 1.287499999999996e-08 -127.3801416517711
 1.293749999999996e-08 -151.8988159975973
 1.299999999999996e-08 -175.4331364533392
 1.306249999999996e-08 -197.8380393456878
 1.312499999999996e-08 -218.9754234384877
 1.318749999999996e-08 -238.7150013411882
 1.324999999999996e-08 -256.935102747128
 1.331249999999996e-08 -273.5234245474442
 1.337499999999996e-08 -288.3777231976103
 1.343749999999996e-08 -301.406445065197
 1.349999999999996e-08 -312.5292908746195
 1.356249999999996e-08 -321.6777107691586
 1.362499999999996e-08 -328.7953269351425
 1.368749999999996e-08 -333.8382811841553
 1.374999999999996e-08 -336.7755053517142
 1.381249999999996e-08 -337.5889128419318
 1.387499999999996e-08 -336.273510140064
 1.393749999999996e-08 -332.8374276027211
 1.399999999999996e-08 -327.3018693383572
 1.406249999999996e-08 -319.7009824844423
 1.412499999999996e-08 -310.0816466894192
 1.418749999999996e-08 -298.5031850950921
 1.424999999999996e-08 -285.0369986030173
 1.431249999999996e-08 -269.7661256785498
 1.437499999999996e-08 -252.784730406341
 1.443749999999996e-08 -234.1975219550447
 1.449999999999996e-08 -214.1191090277835
 1.456249999999996e-08 -192.6732932801135
 1.462499999999996e-08 -169.9923060615929
 1.468749999999996e-08 -146.2159931862129
 1.474999999999996e-08 -121.4909527570326
 1.481249999999996e-08 -95.96963136213725
 1.487499999999996e-08 -69.80938421283926
 1.493749999999996e-08 -43.17150501906443
 1.499999999999996e-08 -16.22023158291829
 1.506249999999996e-08 10.87826675873756
 1.512499999999996e-08 37.95691360024615
 1.518749999999996e-08 64.84875552507469
 1.524999999999996e-08 91.38799140572806
 1.531249999999997e-08 117.4109945991992
 1.537499999999997e-08 142.7573217359676
 1.543749999999997e-08 167.2707018836159
 1.549999999999997e-08 190.7999999856089
 1.556249999999997e-08 213.200148636122
 1.562499999999997e-08 234.3330424460061
 1.568749999999997e-08 254.0683894862966
 1.574999999999998e-08 272.2845145582434
 1.581249999999998e-08 288.869109339907
 1.587499999999998e-08 303.719924783773
 1.593749999999998e-08 316.7454014933983
 1.599999999999998e-08 327.865234197942
 1.606249999999998e-08 337.0108668406089
 1.612499999999998e-08 344.1259152296973
 1.618749999999999e-08 349.166514646946
 1.624999999999999e-08 352.101590268446
 1.631249999999999e-08 352.913048735242
 1.637499999999999e-08 351.5958896853081
 1.643749999999999e-08 348.1582365665042
 1.649999999999999e-08 342.6212865357874
 1.656249999999999e-08 335.0191797563377
 1.6625e-08 325.3987888966867
 1.66875e-08 313.8194301292673
 1.675e-08 300.3524974149397
 1.68125e-08 285.0810223194093
 1.6875e-08 268.0991620836576
 1.69375e-08 249.5116191016838
 1.7e-08 229.4329953827875
 1.70625e-08 207.9870859811196
 1.712500000000001e-08 185.3061157470294
 1.718750000000001e-08 161.5299241066951
 1.725000000000001e-08 136.8051028972594
 1.731250000000001e-08 111.2840925679391
 1.737500000000001e-08 85.12424232749409
 1.743750000000001e-08 58.48684002488967
 1.750000000000001e-08 31.53611774912048
 1.756250000000002e-08 4.438239276411593
 1.762500000000002e-08 -22.63972439093346
 1.768750000000002e-08 -49.53082507914811
 1.775000000000002e-08 -76.06926673967386
 1.781250000000002e-08 -102.0914276419519
 1.787500000000002e-08 -127.4368691603628
 1.793750000000002e-08 -151.9493249364349
 1.800000000000003e-08 -175.4776643164789
 1.806250000000003e-08 -197.8768241251641
 1.812500000000003e-08 -219.0087030335161
 1.818750000000003e-08 -238.743013000228
 1.825000000000003e-08 -256.9580825436105
 1.831250000000003e-08 -273.5416068894169
 1.837500000000003e-08 -288.3913403686714
 1.843750000000004e-08 -301.4157267975407
 1.850000000000004e-08 -312.5344639522792
 1.856250000000004e-08 -321.6789986613816
 1.862500000000004e-08 -328.7929494585234
 1.868750000000004e-08 -333.832454193315
 1.875000000000004e-08 -336.7664404559976
 1.881250000000004e-08 -337.5768171501322
 1.887500000000004e-08 -336.2585860286313
 1.893750000000005e-08 -332.8198725106571
 1.900000000000005e-08 -327.2818755827133
 1.906250000000005e-08 -319.6787371019898
 1.912500000000005e-08 -310.0573312972808
 1.918750000000005e-08 -298.4769757728616
 1.925000000000005e-08 -285.0090657956621
 1.931250000000005e-08 -269.7366341166436
 1.937500000000006e-08 -252.7538390463265
 1.943750000000006e-08 -234.1653839340884
 1.950000000000006e-08 -214.085871637774
 1.956250000000006e-08 -192.6390979549942
 1.962500000000006e-08 -169.9572883798342
 1.968750000000006e-08 -146.1802828869559
 1.975000000000006e-08 -121.4546737693604
 1.981250000000007e-08 -95.93290184613217
 1.987500000000007e-08 -69.77231661156821
 1.993750000000007e-08 -43.13420612193885
 2.000000000000007e-08 -16.1828025981955


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_TotPower_Core_Ref.csv <==
 6.25e-11 29.31743413218133
 1.25e-10 59.09264415571972
 1.875e-10 88.94448282734803
 2.5e-10 118.6280650350445
 3.125e-10 147.9273879031559
 3.75e-10 176.6366651464681
 4.375e-10 204.5579286965618
 5e-10 231.5013209233223
 5.625000000000001e-10 257.2857709366653
 6.250000000000001e-10 281.7397216097513
 6.875000000000002e-10 304.7018651606971
 7.500000000000002e-10 326.0218721811883
 8.125000000000002e-10 345.5610982442641
 8.750000000000003e-10 363.1932531779548
 9.375000000000003e-10 378.8050207375404
 1e-09 392.2966191032664
 1.0625e-09 403.5822947833713
 1.125e-09 412.5907441041697
 1.1875e-09 419.2654576677925
 1.25e-09 423.5649841035805
 1.3125e-09 425.463110234067
 1.375e-09 424.9489554880822
 1.4375e-09 422.02697906099
 1.5e-09 416.7168989650837
 1.5625e-09 409.0535227423574
 1.625e-09 399.0864902304409
 1.6875e-09 386.8799293811241
 1.75e-09 372.5120267275407
 1.812499999999999e-09 356.0745146781341
 1.874999999999999e-09 337.6720783798192
 1.9375e-09 317.4216854363447
 2e-09 295.4518422863826
 2.0625e-09 271.90178153879
 2.125e-09 246.9205850222797
 2.1875e-09 220.6662477372645
 2.25e-09 193.3046882892607
 2.3125e-09 165.0087117399648
 2.375000000000001e-09 135.9569311273744
 2.437500000000001e-09 106.332654181659
 2.500000000000001e-09 76.322741995428
 2.562500000000001e-09 46.11644659472056
 2.625000000000001e-09 15.90423450113525
 2.687500000000001e-09 -14.12339652755912
 2.750000000000001e-09 -43.77710033851567
 2.812500000000002e-09 -72.86985756156383
 2.875000000000002e-09 -101.218135918258
 2.937500000000002e-09 -128.6430285431309
 3.000000000000002e-09 -154.9713633279697
 3.062500000000002e-09 -180.0367764747964
 3.125000000000002e-09 -203.680743660654
 3.187500000000002e-09 -225.753562475138
 3.250000000000003e-09 -246.1152800902488
 3.312500000000003e-09 -264.6365604579337
 3.375000000000003e-09 -281.1994857017125
 3.437500000000003e-09 -295.6982867737511
 3.500000000000003e-09 -308.0399988834833
 3.562500000000003e-09 -318.1450376676111
 3.625000000000004e-09 -325.9476925589018
 3.687500000000004e-09 -331.3965343218603
 3.750000000000004e-09 -334.4547342518554
 3.812500000000004e-09 -335.1002930791187
 3.875000000000003e-09 -333.3261781756588
 3.937500000000003e-09 -329.1403682279512
 4.000000000000003e-09 -322.5658051098284
 4.062500000000002e-09 -313.6402532608982
 4.125000000000002e-09 -302.4160674472768
 4.187500000000002e-09 -288.9598703454326
 4.250000000000002e-09 -273.3521419468412
 4.312500000000001e-09 -255.6867233238479
 4.375000000000001e-09 -236.070237826202
 4.437500000000001e-09 -214.6214332860706
 4.500000000000001e-09 -191.470449296496
 4.5625e-09 -166.7580140906386
 4.625e-09 -140.6345759823465
 4.6875e-09 -113.2593747328745
 4.75e-09 -84.79945857819385
 4.812499999999999e-09 -55.42865298637157
 4.874999999999999e-09 -25.32648751243889
 4.937499999999999e-09 5.322912624288922
 4.999999999999998e-09 36.33196339763911
 5.062499999999998e-09 67.5107802491421
 5.124999999999998e-09 98.6683506300019
 5.187499999999998e-09 129.6137135732105
 5.249999999999997e-09 160.1571390152959
 5.312499999999997e-09 190.1112995889721
 5.374999999999997e-09 219.2924276547485
 5.437499999999997e-09 247.5214504304806
 5.499999999999996e-09 274.6250962137693
 5.562499999999996e-09 300.4369648697178
 5.624999999999996e-09 324.7985559779792
 5.687499999999996e-09 347.5602482939586
 5.749999999999995e-09 368.5822244791872
 5.812499999999995e-09 387.7353353942786
 5.874999999999995e-09 404.9018986205099
 5.937499999999994e-09 419.9764262810073
 5.999999999999994e-09 432.866277670351
 6.062499999999994e-09 443.4922326637742
 6.124999999999994e-09 451.7889823665762
 6.187499999999993e-09 457.7055339747799
 6.249999999999993e-09 461.2055273467191
 6.312499999999993e-09 462.2674613310547
 6.374999999999993e-09 460.8848284518117
 6.437499999999992e-09 457.0661571175008
 6.499999999999992e-09 450.8349610913358
 6.562499999999992e-09 442.2295965310872
 6.624999999999991e-09 431.3030274783097
 6.687499999999991e-09 418.1225012404143
 6.749999999999991e-09 402.7691356648023
 6.812499999999991e-09 385.3374208488074
 6.87499999999999e-09 365.9346383549926
 6.93749999999999e-09 344.6802015127048
 6.99999999999999e-09 321.7049208704445
 7.06249999999999e-09 297.1501993285652
 7.124999999999989e-09 271.1671619124222
 7.187499999999989e-09 243.9157255516174
 7.249999999999989e-09 215.5636145997632
 7.312499999999989e-09 186.2853281638218
 7.374999999999988e-09 156.2610656103615
 7.437499999999988e-09 125.6756168728227
 7.499999999999988e-09 94.71722440162836
 7.562499999999987e-09 63.57642377421548
 7.624999999999987e-09 32.44487011288487
 7.687499999999987e-09 1.514157546957267
 7.749999999999987e-09 -29.02536100216582
 7.812499999999986e-09 -58.98574643571453
 7.874999999999986e-09 -88.1826312618098
 7.937499999999986e-09 -116.4363554103072
 7.999999999999986e-09 -143.5730730747252
 8.062499999999985e-09 -169.4258237560952
 8.124999999999985e-09 -193.8355609044824
 8.187499999999985e-09 -216.6521318152424
 8.249999999999985e-09 -237.7352027372655
 8.312499999999984e-09 -256.9551234888737
 8.374999999999984e-09 -274.1937262490668
 8.437499999999984e-09 -289.3450535982466
 8.499999999999983e-09 -302.3160113189288
 8.562499999999983e-09 -313.0269419295975
 8.624999999999983e-09 -321.4121154154471
 8.687499999999983e-09 -327.4201341278493
 8.749999999999982e-09 -331.0142493565642
 8.812499999999982e-09 -332.1725876198796


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_U.csv <==
 0 0
 6.25e-11 559.9417116800809
 1.25e-10 585.5237098191724
 1.875e-10 607.4395910039464
 2.5e-10 627.0070674487811
 3.125e-10 644.7911121651837
 3.75e-10 661.0840676699486
 4.375e-10 676.0466565487554
 5e-10 689.7677595385215
 5.625000000000001e-10 702.2951842945706
 6.250000000000001e-10 713.6528879311173
 6.875000000000002e-10 723.8509969577934
 7.500000000000002e-10 732.8917653810406
 8.125000000000002e-10 740.7731729362413
 8.750000000000003e-10 747.4911274328841
 9.375000000000003e-10 753.0408305443075
 1e-09 757.4176365188318
 1.0625e-09 760.6176000527943
 1.125e-09 762.6378311946739
 1.1875e-09 763.4767287022619
 1.25e-09 763.134135495417
 1.3125e-09 761.6114430791746
 1.375e-09 758.9116617292149
 1.4375e-09 755.0394669988132
 1.5e-09 750.0012293118895
 1.5625e-09 743.8050310577565
 1.625e-09 736.4606740715446
 1.6875e-09 727.9796795023096
 1.75e-09 718.3752813944733
 1.812499999999999e-09 707.662414958518
 1.874999999999999e-09 695.8577002286501
 1.9375e-09 682.9794216037682
 2e-09 669.0475036933332
 2.0625e-09 654.0834837163056
 2.125e-09 638.1104807773103
 2.1875e-09 621.1531621366552
 2.25e-09 603.2377067039316
 2.3125e-09 584.3917658784987
 2.375000000000001e-09 564.6444218544038
 2.437500000000001e-09 544.026143538776
 2.500000000000001e-09 522.5687401598576
 2.562500000000001e-09 500.3053127058771
 2.625000000000001e-09 477.2702032510269
 2.687500000000001e-09 453.4989423231775
 2.750000000000001e-09 429.0281943397991
 2.812500000000002e-09 403.8957012841183
 2.875000000000002e-09 378.140224661839
 2.937500000000002e-09 351.801485858976
 3.000000000000002e-09 324.9201049997575
 3.062500000000002e-09 297.5375383947326
 3.125000000000002e-09 269.696014692496
 3.187500000000002e-09 241.4384698131037
 3.250000000000003e-09 212.8084807983554
 3.312500000000003e-09 183.8501986543782
 3.375000000000003e-09 154.608280310548
 3.437500000000003e-09 125.1278197809125
 3.500000000000003e-09 95.45427866190829
 3.562500000000003e-09 65.63341605716681
 3.625000000000004e-09 35.71121802592584
 3.687500000000004e-09 5.733826700283056
 3.750000000000004e-09 -24.25253085406502
 3.812500000000004e-09 -54.20161390395579
 3.875000000000003e-09 -84.06723934181302
 3.937500000000003e-09 -113.8033528820145
 4.000000000000003e-09 -143.3641000716374
 4.062500000000002e-09 -172.7038969834158
 4.125000000000002e-09 -201.7775004990064
 4.187500000000002e-09 -230.5400780610042
 4.250000000000002e-09 -258.9472768044961
 4.312500000000001e-09 -286.9552919298852
 4.375000000000001e-09 -314.5209342488665
 4.437500000000001e-09 -341.6016967765506
 4.500000000000001e-09 -368.1558202637208
 4.5625e-09 -394.1423575899719
 4.625e-09 -419.5212368917174
 4.6875e-09 -444.2533233505798
 4.75e-09 -468.3004795336975
 4.812499999999999e-09 -491.6256241931002
 4.874999999999999e-09 -514.1927894415553
 4.937499999999999e-09 -535.9671762106998
 4.999999999999998e-09 -556.9152079043525
 5.062499999999998e-09 -577.0045821699276
 5.124999999999998e-09 -596.2043207040251
 5.187499999999998e-09 -614.4848170164297
 5.249999999999997e-09 -631.8178820798179
 5.312499999999997e-09 -648.1767877915939
 5.374999999999997e-09 -663.5363081871546
 5.437499999999997e-09 -677.8727583330837
 5.499999999999996e-09 -691.1640308466457
 5.562499999999996e-09 -703.3896299817774
 5.624999999999996e-09 -714.5307032310346
 5.687499999999996e-09 -724.5700703910704
 5.749999999999995e-09 -733.4922500575784
 5.812499999999995e-09 -741.2834834868451
 5.874999999999995e-09 -747.931755815498
 5.937499999999994e-09 -753.4268145847025
 5.999999999999994e-09 -757.7601855450848
 6.062499999999994e-09 -760.9251857234354
 6.124999999999994e-09 -762.9169337259607
 6.187499999999993e-09 -763.7323572635736
 6.249999999999993e-09 -763.3701978909361
 6.312499999999993e-09 -761.8310129404848
 6.374999999999993e-09 -759.1171746682394
 6.437499999999992e-09 -755.2328665883512
 6.499999999999992e-09 -750.1840770285039
 6.562499999999992e-09 -743.9785898892158
 6.624999999999991e-09 -736.6259726432991
 6.687499999999991e-09 -728.1375615836572
 6.749999999999991e-09 -718.5264443447516
 6.812499999999991e-09 -707.8074397147683
 6.87499999999999e-09 -695.9970747883194
 6.93749999999999e-09 -683.1135594851736
 6.99999999999999e-09 -669.176758472608
 7.06249999999999e-09 -654.2081605228134
 7.124999999999989e-09 -638.2308453930747
 7.187499999999989e-09 -621.2694482290024
 7.249999999999989e-09 -603.3501215822702
 7.312499999999989e-09 -584.5004950772834
 7.374999999999988e-09 -564.74963282113
 7.437499999999988e-09 -544.1279885755736
 7.499999999999988e-09 -522.667358804534
 7.562499999999987e-09 -500.4008336422197
 7.624999999999987e-09 -477.3627458775954
 7.687499999999987e-09 -453.5886180124521
 7.749999999999987e-09 -429.1151074755883
 7.812499999999986e-09 -403.9799501177357
 7.874999999999986e-09 -378.2219020153314
 7.937499999999986e-09 -351.8806797080435
 7.999999999999986e-09 -324.9968989688389
 8.062499999999985e-09 -297.6120121648402
 8.124999999999985e-09 -269.7682443522339
 8.187499999999985e-09 -241.5085281557938
 8.249999999999985e-09 -212.876437580084
 8.312499999999984e-09 -183.9161208162004
 8.374999999999984e-09 -154.6722321652347
 8.437499999999984e-09 -125.1898631904195
 8.499999999999983e-09 -95.51447318507734
 8.562499999999983e-09 -65.6918190785087
 8.624999999999983e-09 -35.76788488197207
 8.687499999999983e-09 -5.788810782064988
 8.749999999999982e-09 24.19917800033667
 8.812499999999982e-09 54.14984249032679
 8.874999999999982e-09 84.01700125470111
 8.937499999999982e-09 113.7546016091936
 8.999999999999981e-09 143.3167906303301
 9.062499999999981e-09 172.6579858594405
 9.124999999999981e-09 201.7329455826154
 9.187499999999981e-09 230.4968385963583
 9.24999999999998e-09 258.9053133290381
 9.31249999999998e-09 286.9145662318256
 9.37499999999998e-09 314.48140931889
 9.437499999999979e-09 341.5633367614947
 9.499999999999979e-09 368.1185904270393
 9.562499999999979e-09 394.1062242707435
 9.624999999999979e-09 419.4861674677344
 9.687499999999978e-09 444.2192862026523
 9.749999999999978e-09 468.2674440100246
 9.812499999999978e-09 491.5935605783157
 9.874999999999978e-09 514.1616689249508
 9.937499999999977e-09 535.9369708555132
 9.999999999999977e-09 556.8858906199308
 1.006249999999998e-08 576.9761266840118
 1.012499999999998e-08 596.1767015362552
 1.018749999999998e-08 614.4580094530476
 1.024999999999998e-08 631.7918621489238
 1.031249999999998e-08 648.1515322406852
 1.037499999999998e-08 663.5117944593111
 1.043749999999998e-08 677.8489645454113
 1.049999999999997e-08 691.1409357700569
 1.056249999999997e-08 703.3672130198366
 1.062499999999997e-08 714.5089444005876
 1.068749999999997e-08 724.5489503047587
 1.074999999999997e-08 733.4717499020451
 1.081249999999997e-08 741.2635850099078
 1.087499999999997e-08 747.9124413052482
 1.093749999999997e-08 753.408066855054
 1.099999999999997e-08 757.7419879182036
 1.106249999999997e-08 760.9075220166254
 1.112499999999997e-08 762.8997882337653
 1.118749999999997e-08 763.7157147475137
 1.124999999999997e-08 763.3540435617025
 1.131249999999997e-08 761.8153324451412
 1.137499999999997e-08 759.1019540776994
 1.143749999999997e-08 755.2180923874816
 1.149999999999997e-08 750.1697360981963
 1.156249999999997e-08 743.9646694981378
 1.162499999999997e-08 736.6124604363565
 1.168749999999997e-08 728.1244455700268
 1.174999999999997e-08 718.5137128863922
 1.181249999999997e-08 707.7950815144695
 1.187499999999997e-08 695.9850788864177
 1.193749999999997e-08 683.101915242637
 1.199999999999997e-08 669.1654555626174
 1.206249999999997e-08 654.1971889228815
 1.212499999999997e-08 638.220195378578
 1.218749999999997e-08 621.2591103555014
 1.224999999999997e-08 603.34008668894
 1.231249999999997e-08 584.4907542733093
 1.237499999999997e-08 564.7401774717707
 1.243749999999997e-08 544.1188103049467
 1.249999999999997e-08 522.6584494790777
 1.256249999999997e-08 500.3921853720319
 1.262499999999997e-08 477.354351002484
 1.268749999999997e-08 453.5804690955907
 1.274999999999997e-08 429.1071973018131
 1.281249999999997e-08 403.9722716812117
 1.287499999999996e-08 378.2144485200296
 1.293749999999996e-08 351.8734445536506
 1.299999999999996e-08 324.989875751741
 1.306249999999996e-08 297.6051946674759
 1.312499999999996e-08 269.7616265406186
 1.318749999999996e-08 241.5021041751483
 1.324999999999996e-08 212.8702017442484
 1.331249999999996e-08 183.9100676065816
 1.337499999999996e-08 154.6663562289667
 1.343749999999996e-08 125.1841593274927
 1.349999999999996e-08 95.50893635055125
 1.356249999999996e-08 65.68644437360076
 1.362499999999996e-08 35.76266755377613
 1.368749999999996e-08 5.783746217464228
 1.374999999999996e-08 -24.20409428116792
 1.381249999999996e-08 -54.15461483421005
 1.387499999999996e-08 -84.02163387966878
 1.393749999999996e-08 -113.7590986122324
 1.399999999999996e-08 -143.3211559869059
 1.406249999999996e-08 -172.6622234277565
 1.412499999999996e-08 -201.7370591083265
 1.418749999999996e-08 -230.5008317144452
 1.424999999999996e-08 -258.9091895691009
 1.431249999999996e-08 -286.9183290187345
 1.437499999999996e-08 -314.4850619776055
 1.443749999999996e-08 -341.5668825194798
 1.449999999999996e-08 -368.1220324162678
 1.456249999999996e-08 -394.1095655316902
 1.462499999999996e-08 -419.4894109519351
 1.468749999999996e-08 -444.2224347750605
 1.474999999999996e-08 -468.2705004512325
 1.481249999999996e-08 -491.5965275873338
 1.487499999999996e-08 -514.1645491219092
 1.493749999999996e-08 -535.9397667835796
 1.499999999999996e-08 -556.888604747511
 1.506249999999996e-08 -576.9787614072879
 1.512499999999996e-08 -596.1792591809476
 1.518749999999996e-08 -614.4604922770222
 1.524999999999996e-08 -631.7942723435052
 1.531249999999997e-08 -648.1538719328233
 1.537499999999997e-08 -663.5140657137329
 1.543749999999997e-08 -677.8511693667244
 1.549999999999997e-08 -691.1430761036667
 1.556249999999997e-08 -703.3692907540515
 1.562499999999997e-08 -714.5109613686518
 1.568749999999997e-08 -724.5509082854128
 1.574999999999998e-08 -733.4736506230444
 1.581249999999998e-08 -741.2654301476229
 1.587499999999998e-08 -747.9142324873804
 1.593749999999998e-08 -753.409805660235
 1.599999999999998e-08 -757.7436758798628
 1.606249999999998e-08 -760.9091606240822
 1.612499999999998e-08 -762.9013789321202
 1.618749999999999e-08 -763.7172589377975
 1.624999999999999e-08 -763.3555426052403
 1.631249999999999e-08 -761.8167876642558
 1.637499999999999e-08 -759.1033667554456
 1.643749999999999e-08 -755.2194637681002
 1.649999999999999e-08 -750.1710673902579
 1.656249999999999e-08 -743.9659618759738
 1.6625e-08 -736.613715036914
 1.66875e-08 -728.1256635004507
 1.675e-08 -718.5148952194888
 1.68125e-08 -707.7962292923537
 1.6875e-08 -695.986193119271
 1.69375e-08 -683.102996911837
 1.7e-08 -669.1665056217354
 1.70625e-08 -654.198208296749
 1.712500000000001e-08 -638.2211849624327
 1.718750000000001e-08 -621.2600710251139
 1.725000000000001e-08 -603.3410192875693
 1.731250000000001e-08 -584.4916596219048
 1.737500000000001e-08 -564.7410563672927
 1.743750000000001e-08 -544.1196635221559
 1.750000000000001e-08 -522.6592777694952
 1.756250000000002e-08 -500.3929894640801
 1.762500000000002e-08 -477.355131603665
 1.768750000000002e-08 -453.5812268923964
 1.775000000000002e-08 -429.1079329631179
 1.781250000000002e-08 -403.9729858532377
 1.787500000000002e-08 -378.2151418306237
 1.793750000000002e-08 -351.8741176142645
 1.800000000000003e-08 -324.9905291534933
 1.806250000000003e-08 -297.6058289854476
 1.812500000000003e-08 -269.7622423329958
 1.818750000000003e-08 -241.5027019827197
 1.825000000000003e-08 -212.8707820940215
 1.831250000000003e-08 -183.9106310080618
 1.837500000000003e-08 -154.6669031771894
 1.843750000000004e-08 -125.1846903051342
 1.850000000000004e-08 -95.50945182333955
 1.856250000000004e-08 -65.68694479550143
 1.862500000000004e-08 -35.76315336455073
 1.868750000000004e-08 -5.784217842937774
 1.875000000000004e-08 24.20363642449319
 1.881250000000004e-08 54.15417034479743
 1.887500000000004e-08 84.02120236797798
 1.893750000000005e-08 113.7586796962256
 1.900000000000005e-08 143.3207493009486
 1.906250000000005e-08 172.6618286128618
 1.912500000000005e-08 201.7366758185521
 1.918750000000005e-08 230.5004596128019
 1.925000000000005e-08 258.9088283285311
 1.931250000000005e-08 286.9179783224282
 1.937500000000006e-08 314.4847215171936
 1.943750000000006e-08 341.5665519949227
 1.950000000000006e-08 368.1217115380363
 1.956250000000006e-08 394.109254017937
 1.962500000000006e-08 419.4891085289257
 1.968750000000006e-08 444.2221411771465
 1.975000000000006e-08 468.2702154208372
 1.981250000000007e-08 491.596250874231
 1.987500000000007e-08 514.164280482889
 1.993750000000007e-08 535.9395059829394
 2.000000000000007e-08 556.8883515562904


==> data/3D_smc_320TS_lin_250A_Freq1e8_mur1e0_U_macro.csv <==
 0 0
 6.25e-11 558.546645001417
 1.25e-10 584.1162604322038
 1.875e-10 606.0288003722753
 2.5e-10 625.598154964683
 3.125e-10 643.3877366109984
 3.75e-10 659.6892100298548
 4.375e-10 674.6629830094179
 5e-10 688.3977725573866
 5.625000000000001e-10 700.9412757389973
 6.250000000000001e-10 712.3173729072636
 6.875000000000002e-10 722.5361135171846
 7.500000000000002e-10 731.5997873651969
 8.125000000000002e-10 739.5061112497793
 8.750000000000003e-10 746.2510153619814
 9.375000000000003e-10 751.8296892334648
 1e-09 756.23737561154
 1.0625e-09 759.47009689791
 1.125e-09 761.5248848095944
 1.1875e-09 762.4000866389446
 1.25e-09 762.0954939105127
 1.3125e-09 760.6124173429735
 1.375e-09 757.9538025440019
 1.4375e-09 754.1242682134795
 1.5e-09 749.1301084259849
 1.5625e-09 742.9793367401693
 1.625e-09 735.6817299241358
 1.6875e-09 727.2486045658129
 1.75e-09 717.693213036056
 1.812499999999999e-09 707.0304895750284
 1.874999999999999e-09 695.2768654890637
 1.9375e-09 682.4505410029685
 2e-09 668.5714158563966
 2.0625e-09 653.6609495029794
 2.125e-09 637.7421523215569
 2.1875e-09 620.839540872821
 2.25e-09 602.9793392873306
 2.3125e-09 584.1890359762992
 2.375000000000001e-09 564.4976607315228
 2.437500000000001e-09 543.9355489751691
 2.500000000000001e-09 522.5344672451761
 2.562500000000001e-09 500.327400576996
 2.625000000000001e-09 477.3486205705774
 2.687500000000001e-09 453.6335679587006
 2.750000000000001e-09 429.2188554061696
 2.812500000000002e-09 404.1420383090888
 2.875000000000002e-09 378.4419188457783
 2.937500000000002e-09 352.1580369978902
 3.000000000000002e-09 325.3309739870886
 3.062500000000002e-09 298.0020912924018
 3.125000000000002e-09 270.213531091712
 3.187500000000002e-09 242.0081507510905
 3.250000000000003e-09 213.4294325503789
 3.312500000000003e-09 184.5215063763829
 3.375000000000003e-09 155.3288900233002
 3.437500000000003e-09 125.8966349883753
 3.500000000000003e-09 96.27008823439554
 3.562500000000003e-09 66.49495791365194
 3.625000000000004e-09 36.61717981376446
 3.687500000000004e-09 6.682808638866343
 3.750000000000004e-09 -23.26198725651023
 3.812500000000004e-09 -53.17104092208012
 3.875000000000003e-09 -82.99823146211648
 3.937500000000003e-09 -112.6975568259435
 4.000000000000003e-09 -142.2232071790073
 4.062500000000002e-09 -171.5296871005405
 4.125000000000002e-09 -200.5717715788193
 4.187500000000002e-09 -229.3046813778068
 4.250000000000002e-09 -257.6841334853048
 4.312500000000001e-09 -285.666336980617
 4.375000000000001e-09 -313.2081644018192
 4.437500000000001e-09 -340.2671354483331
 4.500000000000001e-09 -366.8015183837159
 4.5625e-09 -392.7704071217319
 4.625e-09 -418.1337539497819
 4.6875e-09 -442.8525455507396
 4.75e-09 -466.8884614300179
 4.812499999999999e-09 -490.2045470569915
 4.874999999999999e-09 -512.7648444082738
 4.937499999999999e-09 -534.5345650064842
 4.999999999999998e-09 -555.4801392012376
 5.062499999999998e-09 -575.5692688871139
 5.124999999999998e-09 -594.7709760528755
 5.187499999999998e-09 -613.0556523111459
 5.249999999999997e-09 -630.3950986115309
 5.312499999999997e-09 -646.762580813008
 5.374999999999997e-09 -662.1328577684163
 5.437499999999997e-09 -676.4822300627787
 5.499999999999996e-09 -689.7885674371024
 5.562499999999996e-09 -702.0313503942738
 5.624999999999996e-09 -713.1917122282483
 5.687499999999996e-09 -723.2524169315087
 5.749999999999995e-09 -732.1979785806185
 5.812499999999995e-09 -740.0145737096672
 5.874999999999995e-09 -746.6901791813864
 5.937499999999994e-09 -752.2144817703681
 5.999999999999994e-09 -756.578969189935
 6.062499999999994e-09 -759.7769057341438
 6.124999999999994e-09 -761.8033531976782
 6.187499999999993e-09 -762.6552607796806
 6.249999999999993e-09 -762.3311561212299
 6.312499999999993e-09 -760.8316236650869
 6.374999999999993e-09 -758.1589824120124
 6.437499999999992e-09 -754.3173492758116
 6.499999999999992e-09 -749.3127410648407
 6.562499999999992e-09 -743.1526981361128
 6.624999999999991e-09 -735.8467971528869
 6.687499999999991e-09 -727.406321950052
 6.749999999999991e-09 -717.8442893389218
 6.812499999999991e-09 -707.1753840204793
 6.87499999999999e-09 -695.4161668672783
 6.93749999999999e-09 -682.5846231721964
 6.99999999999999e-09 -668.7006304179553
 7.06249999999999e-09 -653.7855737591519
 7.124999999999989e-09 -637.8624357116502
 7.187499999999989e-09 -620.9557950718062
 7.249999999999989e-09 -603.0917213564577
 7.312499999999989e-09 -584.2977287653404
 7.374999999999988e-09 -564.6028160960145
 7.437499999999988e-09 -544.0373559782867
 7.499999999999988e-09 -522.6330514746523
 7.562499999999987e-09 -500.422888966907
 7.624999999999987e-09 -477.4411434479798
 7.687499999999987e-09 -453.7232422110397
 7.749999999999987e-09 -429.3057532154239
 7.812499999999986e-09 -404.2262779352935
 7.874999999999986e-09 -378.5235789809025
 7.937499999999986e-09 -352.2372394447514
 7.999999999999986e-09 -325.4077605827486
 8.062499999999985e-09 -298.0765402428517
 8.124999999999985e-09 -270.2857499030683
 8.187499999999985e-09 -242.0781945626372
 8.249999999999985e-09 -213.4973946491445
 8.312499999999984e-09 -184.5874334359466
 8.374999999999984e-09 -155.3928348610291
 8.437499999999984e-09 -125.9586461016674
 8.499999999999983e-09 -96.33026108642457
 8.562499999999983e-09 -66.5533518337658
 8.624999999999983e-09 -36.67385177446887
 8.687499999999983e-09 -6.737792637283773
 8.749999999999982e-09 23.20863818270906
 8.812499999999982e-09 53.11926732079041
 8.874999999999982e-09 82.9479922938565
 8.937499999999982e-09 112.6488030378516
 8.999999999999981e-09 142.1759089720098
 9.062499999999981e-09 171.4837798414483
 9.124999999999981e-09 200.5272057347581
 9.187499999999981e-09 229.2614450412052
 9.24999999999998e-09 257.6421651602147
 9.31249999999998e-09 285.6256102364511
 9.37499999999998e-09 313.1686378965765
 9.437499999999979e-09 340.2287642104964
 9.499999999999979e-09 366.7642871434653
 9.562499999999979e-09 392.7342687349972
 9.624999999999979e-09 418.0986800667094
 9.687499999999978e-09 442.8184054054927
 9.749999999999978e-09 466.8553291072946
 9.812499999999978e-09 490.1724884087974
 9.874999999999978e-09 512.733725860974
 9.937499999999977e-09 534.5043608323707
 9.999999999999977e-09 555.4508229673396
 1.006249999999998e-08 575.5408132986867
 1.012499999999998e-08 594.7433579722066
 1.018749999999998e-08 613.0288434046255
 1.024999999999998e-08 630.3690784113218
 1.031249999999998e-08 646.7373249225748
 1.037499999999998e-08 662.1083425408642
 1.043749999999998e-08 676.4584326849557
 1.049999999999997e-08 689.7654703184184
 1.056249999999997e-08 702.0089307857629
 1.062499999999997e-08 713.1699430109046
 1.068749999999997e-08 723.2312929808904
 1.074999999999997e-08 732.1774739709389
 1.081249999999997e-08 739.994676160507
 1.087499999999997e-08 746.6708679176987
 1.093749999999997e-08 752.1957382782566
 1.099999999999997e-08 756.5607604862953
 1.106249999999997e-08 759.7592253958887
 1.112499999999997e-08 761.7862028018701
 1.118749999999997e-08 762.6385574880842
 1.124999999999997e-08 762.315018785259
 1.131249999999997e-08 760.8159509675935
 1.137499999999997e-08 758.1437933983561
 1.143749999999997e-08 754.3026030024118
 1.149999999999997e-08 749.2983972021935
 1.156249999999997e-08 743.1387772812167
 1.162499999999997e-08 735.8333151467001
 1.168749999999997e-08 727.393225590487
 1.174999999999997e-08 717.8315626235345
 1.181249999999997e-08 707.1630359274105
 1.187499999999997e-08 695.4041292966855
 1.193749999999997e-08 682.572969664414
 1.199999999999997e-08 668.68931729156
 1.206249999999997e-08 653.7746015808087
 1.212499999999997e-08 637.8517862597114
 1.218749999999997e-08 620.9454686381981
 1.224999999999997e-08 603.0816747153631
 1.231249999999997e-08 584.2879813369772
 1.237499999999997e-08 564.5933789117003
 1.243749999999997e-08 544.028180742127
 1.249999999999997e-08 522.6241399926023
 1.256249999999997e-08 500.4142266742916
 1.262499999999997e-08 477.4327710937267
 1.268749999999997e-08 453.7150825471928
 1.274999999999997e-08 429.2978177612594
 1.281249999999997e-08 404.2186151856735
 1.287499999999996e-08 378.5160987942729
 1.293749999999996e-08 352.2299815482606
 1.299999999999996e-08 325.4007412094768
 1.306249999999996e-08 298.0697113558493
 1.312499999999996e-08 270.2791234766491
 1.318749999999996e-08 242.0717782211021
 1.324999999999996e-08 213.4911629197043
 1.331249999999996e-08 184.5813654613443
 1.337499999999996e-08 155.3869523093854
 1.343749999999996e-08 125.95294839844
 1.349999999999996e-08 96.32472234055771
 1.356249999999996e-08 66.54795804702414
 1.362499999999996e-08 36.66861207313318
 1.368749999999996e-08 6.732719434926786
 1.374999999999996e-08 -23.21357181860417
 1.381249999999996e-08 -53.12406172398482
 1.387499999999996e-08 -82.95262699001037
 1.393749999999996e-08 -112.653290943788
 1.399999999999996e-08 -142.1802764422245
 1.406249999999996e-08 -171.4880117455268
 1.412499999999996e-08 -200.5313232297366
 1.418749999999996e-08 -229.2654412936175
 1.424999999999996e-08 -257.6460469915968
 1.431249999999996e-08 -285.6293816377964
 1.437499999999996e-08 -313.1722909700925
 1.443749999999996e-08 -340.2323206812931
 1.449999999999996e-08 -366.7677283557988
 1.456249999999996e-08 -392.7376149606348
 1.462499999999996e-08 -418.1019250449867
 1.468749999999996e-08 -442.8215567986703
 1.474999999999996e-08 -466.8583878268581
 1.481249999999996e-08 -490.1754568803938
 1.487499999999996e-08 -512.7366083318431
 1.493749999999996e-08 -534.5071588087488
 1.499999999999996e-08 -555.4535390492673
 1.506249999999996e-08 -575.5434500745116
 1.512499999999996e-08 -594.7459155482175
 1.518749999999996e-08 -613.0313277139109
 1.524999999999996e-08 -630.3714888926302
 1.531249999999997e-08 -646.7396640908111
 1.537499999999997e-08 -662.1106146468932
 1.543749999999997e-08 -676.4606381091587
 1.549999999999997e-08 -689.7676124590282
 1.556249999999997e-08 -702.0110177170557
 1.562499999999997e-08 -713.1719633198819
 1.568749999999997e-08 -723.2332556660042
 1.574999999999998e-08 -732.179381996866
 1.581249999999998e-08 -739.9965302087085
 1.587499999999998e-08 -746.6726555283342
 1.593749999999998e-08 -752.1974675369802
 1.599999999999998e-08 -756.5624561261048
 1.606249999999998e-08 -759.7608689102195
 1.612499999999998e-08 -761.7877954866414
 1.618749999999999e-08 -762.6400996941602
 1.624999999999999e-08 -762.3165124290072
 1.631249999999999e-08 -760.8174156779656
 1.637499999999999e-08 -758.1451953148719
 1.643749999999999e-08 -754.3039648519951
 1.649999999999999e-08 -749.2997249702735
 1.656249999999999e-08 -743.1400770421594
 1.6625e-08 -735.8345583716525
 1.66875e-08 -727.3944408799654
 1.675e-08 -717.8327255056764
 1.68125e-08 -707.1641711712961
 1.6875e-08 -695.4052460987122
 1.69375e-08 -682.5740551879518
 1.7e-08 -668.6903757058002
 1.70625e-08 -653.7755989600919
 1.712500000000001e-08 -637.8527790229546
 1.718750000000001e-08 -620.9464221144166
 1.725000000000001e-08 -603.082618187449
 1.731250000000001e-08 -584.2888915854203
 1.737500000000001e-08 -564.5942450072744
 1.743750000000001e-08 -544.0290329112344
 1.750000000000001e-08 -522.6249619137729
 1.756250000000002e-08 -500.415044273221
 1.762500000000002e-08 -477.4335283047619
 1.768750000000002e-08 -453.7158529791987
 1.775000000000002e-08 -429.2985364427614
 1.781250000000002e-08 -404.2193240538343
 1.787500000000002e-08 -378.5168051622381
 1.793750000000002e-08 -352.2306494158792
 1.800000000000003e-08 -325.4013830263987
 1.806250000000003e-08 -298.0703698140378
 1.812500000000003e-08 -270.2797371274132
 1.818750000000003e-08 -242.072368219472
 1.825000000000003e-08 -213.4917384141738
 1.831250000000003e-08 -184.5819080010498
 1.837500000000003e-08 -155.3875012693853
 1.843750000000004e-08 -125.953484242978
 1.850000000000004e-08 -96.32523868899307
 1.856250000000004e-08 -66.54848683138245
 1.862500000000004e-08 -36.66911075186749
 1.868750000000004e-08 -6.73318349141128
 1.875000000000004e-08 23.21309539717376
 1.881250000000004e-08 53.12360792826061
 1.887500000000004e-08 82.95219840316012
 1.893750000000005e-08 112.652881419648
 1.900000000000005e-08 142.1798643883259
 1.906250000000005e-08 171.4876170482851
 1.912500000000005e-08 200.5309376107568
 1.918750000000005e-08 229.2650660002837
 1.925000000000005e-08 257.6456862523451
 1.931250000000005e-08 285.6290257037707
 1.937500000000006e-08 313.1719488765319
 1.943750000000006e-08 340.2319855939182
 1.950000000000006e-08 366.7674105191382
 1.956250000000006e-08 392.737300577418
 1.962500000000006e-08 418.1016244281835
 1.968750000000006e-08 442.8212630325476
 1.975000000000006e-08 466.8581017531105
 1.981250000000007e-08 490.1751784041962
 1.987500000000007e-08 512.7363395257738
 1.993750000000007e-08 534.5068976137558
 2.000000000000007e-08 555.4532851740421


==> data/3D_smc_StrongScaling_hmm_fk_800A_f1e5_mur1e2_NbSteps160.csv <==
4 3000
8 1490
16 742
32 398
64 208

==> data/3D_smc_hmm_fk_800A_f1e5_mur1e2_NbSteps160_Homog_JouleLosses.csv <==
 0 0
 6.250000000000001e-08 0.01072054565356976
 1.25e-07 0.01965375088680024
 1.875e-07 0.02493007066165243
 2.5e-07 0.02795688817394908
 3.125000000000001e-07 0.02946415313783018
 3.750000000000001e-07 0.02990268470753487
 4.375000000000002e-07 0.02960721339276232
 5.000000000000002e-07 0.02880529419766936
 5.625000000000002e-07 0.02766052884041964
 6.250000000000003e-07 0.02628031076516908
 6.875000000000003e-07 0.0246443267798986
 7.500000000000003e-07 0.02299838373094707
 8.125000000000004e-07 0.02132883938951332
 8.750000000000004e-07 0.01962964690247894
 9.375000000000004e-07 0.01793078502458746
 1e-06 0.01621336069227703
 1.0625e-06 0.01454151683386782
 1.125e-06 0.01288759478633126
 1.1875e-06 0.01130609684556517
 1.250000000000001e-06 0.009753464922179669
 1.312500000000001e-06 0.008410913872770652
 1.375000000000001e-06 0.007208279142964407
 1.437500000000001e-06 0.006133841907237328
 1.500000000000001e-06 0.005195485205765446
 1.562500000000001e-06 0.004355156103027855
 1.625000000000001e-06 0.003641433809573588
 1.687500000000001e-06 0.003024786688828856
 1.750000000000001e-06 0.002489363870219738
 1.812500000000001e-06 0.002012998387275621
 1.875000000000001e-06 0.001629286991548048
 1.937500000000001e-06 0.001293256996359757
 2.000000000000001e-06 0.001007119707273777
 2.062500000000001e-06 0.000764167472186268
 2.125e-06 0.0005633527484452346
 2.1875e-06 0.0003971127621372149
 2.25e-06 0.0002643178306577779
 2.3125e-06 0.0001591071331509721
 2.375e-06 8.030789307854578e-05
 2.4375e-06 3.060701258657631e-05
 2.499999999999999e-06 4.073164575744701e-06
 2.562499999999999e-06 2.16412899167851e-06
 2.624999999999999e-06 2.482349347125168e-05
 2.687499999999999e-06 7.199873101630696e-05
 2.749999999999999e-06 0.0001447839302594537
 2.812499999999998e-06 0.0002450340423023427
 2.874999999999998e-06 0.0003728752929436561
 2.937499999999998e-06 0.0005323955394328683
 2.999999999999998e-06 0.0007276150516158062
 3.062499999999998e-06 0.0009582439041845987
 3.124999999999998e-06 0.001235052140739634
 3.187499999999997e-06 0.001560398417853408
 3.249999999999997e-06 0.001936405337820019
 3.312499999999997e-06 0.002373233438618383
 3.374999999999997e-06 0.002864029895043516
 3.437499999999997e-06 0.003427172251333326
 3.499999999999997e-06 0.004082168932863398
 3.562499999999996e-06 0.004868656903365234
 3.624999999999996e-06 0.005744414464789395
 3.687499999999996e-06 0.006633199316455761
 3.749999999999996e-06 0.007669723574087232
 3.812499999999996e-06 0.008805978001526656
 3.874999999999996e-06 0.01002175637906565
 3.937499999999996e-06 0.01129764165838131
 3.999999999999996e-06 0.01255539121995826
 4.062499999999995e-06 0.01391857104261476
 4.124999999999995e-06 0.01524895387507745
 4.187499999999995e-06 0.01655375143746268
 4.249999999999995e-06 0.01776369019696096
 4.312499999999995e-06 0.01867515813478236
 4.374999999999995e-06 0.01823080585581695
 4.437499999999994e-06 0.02082763028311314
 4.499999999999994e-06 0.02183525334101051
 4.562499999999994e-06 0.02269648057461416
 4.624999999999994e-06 0.02343972855921408
 4.687499999999994e-06 0.02409643521984644
 4.749999999999993e-06 0.02466106750000027
 4.812499999999993e-06 0.02514370406323732
 4.874999999999993e-06 0.02563860957324946
 4.937499999999993e-06 0.02644902199199722
 4.999999999999993e-06 0.02770774858425449
 5.062499999999993e-06 0.02922686533494314
 5.124999999999992e-06 0.0306434084088781
 5.187499999999992e-06 0.03161013281688633
 5.249999999999992e-06 0.03197214362976549
 5.312499999999992e-06 0.03179875452819097
 5.374999999999992e-06 0.03120150631155702
 5.437499999999992e-06 0.03030132667332166
 5.499999999999991e-06 0.02916112707437351
 5.562499999999991e-06 0.02784068173640214
 5.624999999999991e-06 0.02632991317780198
 5.687499999999991e-06 0.02465399488302635
 5.749999999999991e-06 0.02301190164523458
 5.812499999999991e-06 0.02134974942211943
 5.87499999999999e-06 0.01966696508918098
 5.93749999999999e-06 0.01796604618149381
 5.99999999999999e-06 0.01626060864727469
 6.06249999999999e-06 0.01456880747417847
 6.12499999999999e-06 0.01292672809957705
 6.187499999999989e-06 0.01132379023718446
 6.249999999999989e-06 0.009760320162966279
 6.312499999999989e-06 0.008435917221834158
 6.374999999999989e-06 0.007228727390109513
 6.437499999999989e-06 0.006141842924134239
 6.499999999999989e-06 0.005186462589644994
 6.562499999999988e-06 0.004361932305020332
 6.624999999999988e-06 0.003644466644783881
 6.687499999999988e-06 0.003031533263973289
 6.749999999999988e-06 0.002491357578681279
 6.812499999999988e-06 0.002019749876435394
 6.874999999999988e-06 0.001633554839948561
 6.937499999999987e-06 0.001294395345762028
 6.999999999999987e-06 0.001008948213276897
 7.062499999999987e-06 0.0007684691816292676
 7.124999999999987e-06 0.0005647990369193091
 7.187499999999987e-06 0.0003979361019660373
 7.249999999999986e-06 0.0002637545235584564
 7.312499999999986e-06 0.0001596242047869842
 7.374999999999986e-06 8.164144104029241e-05
 7.437499999999986e-06 3.014691404069686e-05
 7.499999999999986e-06 4.067499755773597e-06
 7.562499999999986e-06 2.177911430111879e-06
 7.624999999999985e-06 2.470838998379471e-05
 7.687499999999985e-06 7.212710713775002e-05
 7.749999999999985e-06 0.0001454008200634909
 7.812499999999985e-06 0.0002445617763669168
 7.874999999999985e-06 0.0003738823297130657
 7.937499999999985e-06 0.0005336286088864899
 7.999999999999984e-06 0.0007271882331123477
 8.062499999999984e-06 0.0009598158962551024
 8.124999999999984e-06 0.001231185376852196
 8.187499999999984e-06 0.001560962661929702
 8.249999999999984e-06 0.001927796545833572
 8.312499999999984e-06 0.0023612066798823
 8.374999999999983e-06 0.002873728375781293
 8.437499999999983e-06 0.003441129272745814
 8.499999999999983e-06 0.004096764270978238
 8.562499999999983e-06 0.004847394576687297
 8.624999999999983e-06 0.005692422576806089
 8.687499999999982e-06 0.006640736210913128
 8.749999999999982e-06 0.007685502737880699
 8.812499999999982e-06 0.008822142634280689
 8.874999999999982e-06 0.01002052430489861
 8.937499999999982e-06 0.01132199246230872
 8.999999999999982e-06 0.01259715457010873
 9.062499999999981e-06 0.01388689951136921
 9.124999999999981e-06 0.01519629095681991
 9.187499999999981e-06 0.01647413007712044
 9.249999999999981e-06 0.01776915504171558
 9.312499999999981e-06 0.0177569497202331
 9.374999999999981e-06 0.01920506639623294
 9.43749999999998e-06 0.02094898377766487
 9.49999999999998e-06 0.02192716908208895
 9.56249999999998e-06 0.02274117976587494
 9.62499999999998e-06 0.02345754065050386
 9.68749999999998e-06 0.02409927146059607
 9.749999999999979e-06 0.02466577394874642
 9.812499999999979e-06 0.02514960378870706
 9.874999999999979e-06 0.02564109658388173
 9.937499999999979e-06 0.02645406311633896
 9.999999999999979e-06 0.02771679027295047
 1.006249999999998e-05 0.02924035738892396
 1.012499999999998e-05 0.03065681121856986
 1.018749999999998e-05 0.03161861787070074
 1.024999999999998e-05 0.03197329872475298
 1.031249999999998e-05 0.03179810201950801
 1.037499999999998e-05 0.03120058644781423
 1.043749999999998e-05 0.03029431194512119
 1.049999999999998e-05 0.02915232297441139
 1.056249999999998e-05 0.02782778694872131
 1.062499999999998e-05 0.02630498720249277
 1.068749999999998e-05 0.02464511982307492
 1.074999999999998e-05 0.02300473893472754
 1.081249999999998e-05 0.02133922230867585
 1.087499999999998e-05 0.01964640568566613
 1.093749999999998e-05 0.01794874987565076
 1.099999999999998e-05 0.01624065801997237
 1.106249999999998e-05 0.01456281345069222
 1.112499999999998e-05 0.01290804226477945
 1.118749999999998e-05 0.01132483782026556
 1.124999999999998e-05 0.009746624595294391
 1.131249999999998e-05 0.008415254046565877
 1.137499999999997e-05 0.007220406704213086
 1.143749999999997e-05 0.006153857748673513
 1.149999999999997e-05 0.005191583903536099
 1.156249999999997e-05 0.004359047166464329
 1.162499999999997e-05 0.003580090161956028
 1.168749999999997e-05 0.003020617140187301
 1.174999999999997e-05 0.002489706926930983
 1.181249999999997e-05 0.002029056713125715
 1.187499999999997e-05 0.001622351829370715
 1.193749999999997e-05 0.001287354563066477
 1.199999999999997e-05 0.001005527504570235
 1.206249999999997e-05 0.0007611003906191988
 1.212499999999997e-05 0.0005614835948640342
 1.218749999999997e-05 0.0003967670343574901
 1.224999999999997e-05 0.0002642625279099245
 1.231249999999997e-05 0.0001589529426176854
 1.237499999999997e-05 8.134513436971737e-05
 1.243749999999997e-05 3.10690333464446e-05
 1.249999999999997e-05 4.096966824984101e-06
 1.256249999999997e-05 2.197961738675259e-06
 1.262499999999997e-05 2.474233643447134e-05
 1.268749999999997e-05 7.226510622384602e-05
 1.274999999999997e-05 0.0001454666429534797
 1.281249999999997e-05 0.0002460312268956259
 1.287499999999997e-05 0.0003747326503911228
 1.293749999999997e-05 0.0005336549062596705
 1.299999999999997e-05 0.0007287614524730463
 1.306249999999997e-05 0.0009622533411802721
 1.312499999999997e-05 0.001238617251768047
 1.318749999999997e-05 0.001564598300249162
 1.324999999999997e-05 0.001937754754956831
 1.331249999999997e-05 0.002378431456876251
 1.337499999999997e-05 0.002875987796354921
 1.343749999999997e-05 0.003438225746909088
 1.349999999999997e-05 0.004096631449451518
 1.356249999999997e-05 0.00484445926316761
 1.362499999999997e-05 0.005744463134058092
 1.368749999999997e-05 0.006645505320516301
 1.374999999999997e-05 0.007687892104411185
 1.381249999999997e-05 0.008827207949006516
 1.387499999999997e-05 0.01002421195302418
 1.393749999999997e-05 0.01131653467787295
 1.399999999999997e-05 0.01257225860892381
 1.406249999999997e-05 0.01394327143004197
 1.412499999999997e-05 0.01527945039255561
 1.418749999999997e-05 0.01660194633283479
 1.424999999999997e-05 0.01781076719044987
 1.431249999999997e-05 0.01802101266583072
 1.437499999999997e-05 0.01948260375444742
 1.443749999999997e-05 0.02117040231148174
 1.449999999999997e-05 0.0219682614572664
 1.456249999999997e-05 0.0227633397038392
 1.462499999999997e-05 0.02347362098596976
 1.468749999999997e-05 0.02411723740297158
 1.474999999999997e-05 0.02467384807579974
 1.481249999999997e-05 0.02515495681942346
 1.487499999999997e-05 0.02565958231149244
 1.493749999999996e-05 0.02649272354150456
 1.499999999999996e-05 0.02777017456808861
 1.506249999999996e-05 0.02929506006110728
 1.512499999999996e-05 0.03070034123207461
 1.518749999999996e-05 0.03164487303684342
 1.524999999999996e-05 0.03198450207749544
 1.531249999999997e-05 0.03179542193559576
 1.537499999999997e-05 0.03118860253512963
 1.543749999999997e-05 0.03028021140438761
 1.549999999999997e-05 0.0291331179336659
 1.556249999999997e-05 0.02780943429470586
 1.562499999999997e-05 0.02631786783579833
 1.568749999999997e-05 0.02464449035529873
 1.574999999999998e-05 0.02299352367855157
 1.581249999999998e-05 0.0213188256423707
 1.587499999999998e-05 0.01962321438626752
 1.593749999999998e-05 0.01791649752908379
 1.599999999999998e-05 0.01620493122099843
 1.606249999999998e-05 0.01452764908413112
 1.612499999999999e-05 0.01286179611197487
 1.618749999999999e-05 0.01127045701414554
 1.624999999999999e-05 0.009710925640810662
 1.631249999999999e-05 0.00840202153814263
 1.637499999999999e-05 0.007193860546510685
 1.643749999999999e-05 0.006116309724440589
 1.649999999999999e-05 0.005159255897826583
 1.65625e-05 0.004323818097055348
 1.6625e-05 0.00362691118086521
 1.66875e-05 0.002997755259811311
 1.675e-05 0.002474771909243988
 1.68125e-05 0.002009316312446243
 1.6875e-05 0.001624228318807204
 1.693750000000001e-05 0.001287160090821179
 1.700000000000001e-05 0.001003885437895582
 1.706250000000001e-05 0.0007634485670325693
 1.712500000000001e-05 0.0005603601158273794
 1.718750000000001e-05 0.0003962901013826613
 1.725000000000001e-05 0.0002624512444555718
 1.731250000000001e-05 0.0001581175023932991
 1.737500000000002e-05 8.068682028276048e-05
 1.743750000000002e-05 3.034742037605549e-05
 1.750000000000002e-05 3.989251411610131e-06
 1.756250000000002e-05 2.205370633522041e-06
 1.762500000000002e-05 2.464747344007711e-05
 1.768750000000002e-05 7.168585015125474e-05
 1.775000000000002e-05 0.0001438146090309736
 1.781250000000003e-05 0.0002440055715508869
 1.787500000000003e-05 0.0003718615773913386
 1.793750000000003e-05 0.0005302632051753442
 1.800000000000003e-05 0.0007228631879327707
 1.806250000000003e-05 0.0009525833357178098
 1.812500000000003e-05 0.001224603587944047
 1.818750000000004e-05 0.00155055904206412
 1.825000000000004e-05 0.001917874833405311
 1.831250000000004e-05 0.002348694003413043
 1.837500000000004e-05 0.00285140503798128
 1.843750000000004e-05 0.003415831544153154
 1.850000000000004e-05 0.004074801493664042
 1.856250000000004e-05 0.004863483211541799
 1.862500000000005e-05 0.005734231139658756
 1.868750000000005e-05 0.0066163416859185
 1.875000000000005e-05 0.007653553483830726
 1.881250000000005e-05 0.008783545971818326
 1.887500000000005e-05 0.01000507746964302
 1.893750000000005e-05 0.01128311180667268
 1.900000000000006e-05 0.0125596020278657
 1.906250000000006e-05 0.01393134653881855
 1.912500000000006e-05 0.01524395965690004
 1.918750000000006e-05 0.01654043619034646
 1.925000000000006e-05 0.01775764710016979
 1.931250000000006e-05 0.01797321998766198
 1.937500000000006e-05 0.01885037108930905
 1.943750000000007e-05 0.02042494067022603
 1.950000000000007e-05 0.02169764833272206
 1.956250000000007e-05 0.02265284471886212
 1.962500000000007e-05 0.02342400758387417
 1.968750000000007e-05 0.02408315168193468
 1.975000000000007e-05 0.0246561523628566
 1.981250000000008e-05 0.02514341661831193
 1.987500000000008e-05 0.02563081159995299
 1.993750000000008e-05 0.02642456515295947
 2.000000000000008e-05 0.02766652404592877


==> data/3D_smc_hmm_fk_800A_f1e5_mur1e2_NbSteps160_Homog_MagPower.csv <==
 6.250000000000001e-08 0.4000524809638161
 1.25e-07 0.8065405722105455
 1.875e-07 1.210307495309707
 2.5e-07 1.607299727273586
 3.125000000000001e-07 1.994183576524928
 3.750000000000001e-07 2.367927494076952
 4.375000000000002e-07 2.726529389535372
 5.000000000000002e-07 3.066478815152228
 5.625000000000002e-07 3.384816538396142
 6.250000000000003e-07 3.67816283810873
 6.875000000000003e-07 3.932395603419224
 7.500000000000003e-07 4.168882386249582
 8.125000000000004e-07 4.377176244754793
 8.750000000000004e-07 4.552941948089069
 9.375000000000004e-07 4.697197690384138
 1e-06 4.801565451570467
 1.0625e-06 4.873653298563204
 1.125e-06 4.901025947449012
 1.1875e-06 4.890896389543143
 1.250000000000001e-06 4.824243266454362
 1.312500000000001e-06 4.751579301544492
 1.375000000000001e-06 4.651809771577812
 1.437500000000001e-06 4.525034362180849
 1.500000000000001e-06 4.379497324054118
 1.562500000000001e-06 4.202384449867326
 1.625000000000001e-06 4.018035056731836
 1.687500000000001e-06 3.817303445747299
 1.750000000000001e-06 3.599042636655035
 1.812500000000001e-06 3.353177979336273
 1.875000000000001e-06 3.116398119481969
 1.937500000000001e-06 2.857829158260005
 2.000000000000001e-06 2.58799505067382
 2.062500000000001e-06 2.305788763559687
 2.125e-06 2.017730429283008
 2.1875e-06 1.721016593028302
 2.25e-06 1.420835353293427
 2.3125e-06 1.110500439689999
 2.375e-06 0.7900009753048591
 2.4375e-06 0.4830035565315062
 2.499999999999999e-06 0.1634834986756959
 2.562499999999999e-06 -0.1534843094140674
 2.624999999999999e-06 -0.4721594810003867
 2.687499999999999e-06 -0.7851826348501391
 2.749999999999999e-06 -1.094921003571223
 2.812499999999998e-06 -1.401653732801646
 2.874999999999998e-06 -1.698417988311757
 2.937499999999998e-06 -1.990500809277428
 2.999999999999998e-06 -2.274685624517128
 3.062499999999998e-06 -2.545398456504681
 3.124999999999998e-06 -2.810861375626968
 3.187499999999997e-06 -3.064082043705834
 3.249999999999997e-06 -3.301330970731688
 3.312499999999997e-06 -3.524382865186814
 3.374999999999997e-06 -3.723032185367585
 3.437499999999997e-06 -3.906227040646236
 3.499999999999997e-06 -4.078502728945187
 3.562499999999996e-06 -4.24924192344902
 3.624999999999996e-06 -4.39020109147662
 3.687499999999996e-06 -4.477250503210449
 3.749999999999996e-06 -4.562385914687961
 3.812499999999996e-06 -4.620067112140826
 3.874999999999996e-06 -4.646440218417006
 3.937499999999996e-06 -4.639352007349796
 3.999999999999996e-06 -4.585436306070597
 4.062499999999995e-06 -4.517028281078374
 4.124999999999995e-06 -4.403717801932413
 4.187499999999995e-06 -4.255617818541064
 4.249999999999995e-06 -4.066138455381728
 4.312499999999995e-06 -3.794715444185941
 4.374999999999995e-06 -3.363020432547603
 4.437499999999994e-06 -3.376676556129637
 4.499999999999994e-06 -3.04395962185053
 4.562499999999994e-06 -2.717723442696363
 4.624999999999994e-06 -2.371336280958513
 4.687499999999994e-06 -2.00819606049195
 4.749999999999993e-06 -1.629541417152179
 4.812499999999993e-06 -1.238369354157963
 4.874999999999993e-06 -0.8376521148587646
 4.937499999999993e-06 -0.4300804306614294
 4.999999999999993e-06 -0.01903203795451405
 5.062499999999993e-06 0.392551025650455
 5.124999999999992e-06 0.8020360461467082
 5.187499999999992e-06 1.20689505047025
 5.249999999999992e-06 1.604441256203204
 5.312499999999992e-06 1.991379350289229
 5.374999999999992e-06 2.364801833868392
 5.437499999999992e-06 2.723472142063291
 5.499999999999991e-06 3.063320579570203
 5.562499999999991e-06 3.381882919035509
 5.624999999999991e-06 3.670610150123981
 5.687499999999991e-06 3.925360940752697
 5.749999999999991e-06 4.164084587889555
 5.812499999999991e-06 4.373592163861627
 5.87499999999999e-06 4.551910896404953
 5.93749999999999e-06 4.695802726166272
 5.99999999999999e-06 4.803026068173549
 6.06249999999999e-06 4.871431545840713
 6.12499999999999e-06 4.902770098307472
 6.187499999999989e-06 4.887728206266059
 6.249999999999989e-06 4.818938751825443
 6.312499999999989e-06 4.752980498072701
 6.374999999999989e-06 4.652148394114197
 6.437499999999989e-06 4.521424583097094
 6.499999999999989e-06 4.368118914479589
 6.562499999999988e-06 4.200840080534236
 6.624999999999988e-06 4.014673857882265
 6.687499999999988e-06 3.817584892512781
 6.749999999999988e-06 3.596563983490994
 6.812499999999988e-06 3.35546225503742
 6.874999999999988e-06 3.11764431040449
 6.937499999999987e-06 2.856553735800146
 6.999999999999987e-06 2.588286028241515
 7.062499999999987e-06 2.310549986835407
 7.124999999999987e-06 2.018980574759015
 7.187499999999987e-06 1.722172097448797
 7.249999999999986e-06 1.418734585517958
 7.312499999999986e-06 1.112050924237748
 7.374999999999986e-06 0.7963722065421129
 7.437499999999986e-06 0.4786555678720342
 7.499999999999986e-06 0.1635361279376462
 7.562499999999986e-06 -0.1540061483700522
 7.624999999999985e-06 -0.4706662724745991
 7.687499999999985e-06 -0.7854538428453973
 7.749999999999985e-06 -1.096530964853571
 7.812499999999985e-06 -1.399295577001307
 7.874999999999985e-06 -1.699899714743673
 7.937499999999985e-06 -1.990649452008887
 7.999999999999984e-06 -2.272194525620168
 8.062499999999984e-06 -2.54604158618934
 8.124999999999984e-06 -2.80499834706799
 8.187499999999984e-06 -3.06246305688468
 8.249999999999984e-06 -3.291296135766357
 8.312499999999984e-06 -3.513172190388076
 8.374999999999983e-06 -3.727096986607173
 8.437499999999983e-06 -3.910385866575495
 8.499999999999983e-06 -4.081261937074979
 8.562499999999983e-06 -4.235432969706671
 8.624999999999983e-06 -4.367854626763256
 8.687499999999982e-06 -4.479064075229171
 8.749999999999982e-06 -4.563916643597129
 8.812499999999982e-06 -4.620784731902192
 8.874999999999982e-06 -4.642421883031355
 8.937499999999982e-06 -4.642078379363321
 8.999999999999982e-06 -4.590576288932627
 9.062499999999981e-06 -4.507066389605662
 9.124999999999981e-06 -4.39384796583257
 9.187499999999981e-06 -4.244203593090209
 9.249999999999981e-06 -4.069172188506826
 9.312499999999981e-06 -3.661918168130172
 9.374999999999981e-06 -3.540874539321566
 9.43749999999998e-06 -3.357394344240446
 9.49999999999998e-06 -3.04677017468759
 9.56249999999998e-06 -2.717062265599196
 9.62499999999998e-06 -2.369644666678442
 9.68749999999998e-06 -2.006182466280486
 9.749999999999979e-06 -1.627981080644296
 9.812499999999979e-06 -1.236843307472048
 9.874999999999979e-06 -0.8360362942138851
 9.937499999999979e-06 -0.4284452614628863
 9.999999999999979e-06 -0.01737151327048869
 1.006249999999998e-05 0.3942145252982316
 1.012499999999998e-05 0.8036973648589115
 1.018749999999998e-05 1.208531064001123
 1.024999999999998e-05 1.606010142748543
 1.031249999999998e-05 1.99312222181925
 1.037499999999998e-05 2.366718375819013
 1.043749999999998e-05 2.725074685927733
 1.049999999999998e-05 3.064952398890351
 1.056249999999998e-05 3.383184219746744
 1.062499999999998e-05 3.670609118307413
 1.068749999999998e-05 3.927339055463076
 1.074999999999998e-05 4.165870506611142
 1.081249999999998e-05 4.374868973248221
 1.087499999999998e-05 4.551724978843542
 1.093749999999998e-05 4.696277547937628
 1.099999999999998e-05 4.802732392138692
 1.106249999999998e-05 4.873983585558979
 1.112499999999998e-05 4.901964771662448
 1.118749999999998e-05 4.892119028895602
 1.124999999999998e-05 4.818548094560603
 1.131249999999998e-05 4.749841348049232
 1.137499999999997e-05 4.652738977581164
 1.143749999999997e-05 4.529741406505584
 1.149999999999997e-05 4.374234238829612
 1.156249999999997e-05 4.20167716038987
 1.162499999999997e-05 3.977886286315667
 1.168749999999997e-05 3.814134248124919
 1.174999999999997e-05 3.596141477946229
 1.181249999999997e-05 3.363537624389554
 1.187499999999997e-05 3.106627047654672
 1.193749999999997e-05 2.849722382157728
 1.199999999999997e-05 2.584764805554089
 1.206249999999997e-05 2.299056810442362
 1.212499999999997e-05 2.013306309697586
 1.218749999999997e-05 1.719130250682524
 1.224999999999997e-05 1.419172042743225
 1.231249999999997e-05 1.108723989148085
 1.237499999999997e-05 0.7943631631624029
 1.243749999999997e-05 0.4861523986916275
 1.249999999999997e-05 0.1635569827394674
 1.256249999999997e-05 -0.1545775018582413
 1.262499999999997e-05 -0.4708784238877188
 1.268749999999997e-05 -0.7861539425498688
 1.274999999999997e-05 -1.096817667517073
 1.281249999999997e-05 -1.403090285890923
 1.287499999999997e-05 -1.700955016903821
 1.293749999999997e-05 -1.990622342422694
 1.299999999999997e-05 -2.274096824636394
 1.306249999999997e-05 -2.548497961357271
 1.312499999999997e-05 -2.811534228303848
 1.318749999999997e-05 -3.064698595341204
 1.324999999999997e-05 -3.298065170937641
 1.331249999999997e-05 -3.523813589437332
 1.337499999999997e-05 -3.725895571660729
 1.343749999999997e-05 -3.907011219482325
 1.349999999999997e-05 -4.079855011394228
 1.356249999999997e-05 -4.232658794268754
 1.362499999999997e-05 -4.386739492078028
 1.368749999999997e-05 -4.476273446938137
 1.374999999999997e-05 -4.562104887008648
 1.381249999999997e-05 -4.619696011820643
 1.387499999999997e-05 -4.640455110251659
 1.393749999999997e-05 -4.637799648864102
 1.399999999999997e-05 -4.582536452588204
 1.406249999999997e-05 -4.515296586752149
 1.412499999999997e-05 -4.402233707772861
 1.418749999999997e-05 -4.255994757605124
 1.424999999999997e-05 -4.064811687771645
 1.431249999999997e-05 -3.690668936707744
 1.437499999999997e-05 -3.546770471014796
 1.443749999999997e-05 -3.362290975686143
 1.449999999999997e-05 -3.029651596658954
 1.456249999999997e-05 -2.702143596576029
 1.462499999999997e-05 -2.354537730751845
 1.468749999999997e-05 -1.991013781568791
 1.474999999999997e-05 -1.611986423642251
 1.481249999999997e-05 -1.220661358025512
 1.487499999999997e-05 -0.8197984589705738
 1.493749999999996e-05 -0.4121455939892038
 1.499999999999996e-05 -0.00105949348701631
 1.506249999999996e-05 0.4105176376354545
 1.512499999999996e-05 0.8199706107302051
 1.518749999999996e-05 1.224779843477731
 1.524999999999996e-05 1.62217881302147
 1.531249999999997e-05 2.009013875151853
 1.537499999999997e-05 2.382373875618409
 1.543749999999997e-05 2.740794557388869
 1.549999999999997e-05 3.080270381574875
 1.556249999999997e-05 3.39858826627225
 1.562499999999997e-05 3.689289839431837
 1.568749999999997e-05 3.943967591867563
 1.574999999999998e-05 4.18165655595512
 1.581249999999998e-05 4.389670296537217
 1.587499999999998e-05 4.566161490326347
 1.593749999999998e-05 4.708933290979357
 1.599999999999998e-05 4.814404192981154
 1.606249999999998e-05 4.885005033067605
 1.612499999999999e-05 4.909334312891171
 1.618749999999999e-05 4.895888799154203
 1.624999999999999e-05 4.825810244961372
 1.631249999999999e-05 4.76297276055639
 1.637499999999999e-05 4.659943319732353
 1.643749999999999e-05 4.531045212573103
 1.649999999999999e-05 4.37425871341935
 1.65625e-05 4.198634809242524
 1.6625e-05 4.021551434533134
 1.66875e-05 3.810170405348144
 1.675e-05 3.59864878698106
 1.68125e-05 3.359652633304048
 1.6875e-05 3.11984311268194
 1.693750000000001e-05 2.858822713514919
 1.700000000000001e-05 2.590835105636366
 1.706250000000001e-05 2.310929777543024
 1.712500000000001e-05 2.017886604257482
 1.718750000000001e-05 1.724247798634475
 1.725000000000001e-05 1.419482510286063
 1.731250000000001e-05 1.11020843811552
 1.737500000000002e-05 0.7943703027426624
 1.743750000000002e-05 0.4823267680345864
 1.750000000000002e-05 0.1621418946956758
 1.756250000000002e-05 -0.1550749056234065
 1.762500000000002e-05 -0.4714992509620393
 1.768750000000002e-05 -0.7854436931645902
 1.775000000000002e-05 -1.094260331673699
 1.781250000000003e-05 -1.402752351067908
 1.787500000000003e-05 -1.701144004362289
 1.793750000000003e-05 -1.991516831250603
 1.800000000000003e-05 -2.274017991742218
 1.806250000000003e-05 -2.545995096575162
 1.812500000000003e-05 -2.807595899014167
 1.818750000000004e-05 -3.063154881052536
 1.825000000000004e-05 -3.294829409628947
 1.831250000000004e-05 -3.516527610544843
 1.837500000000004e-05 -3.726172090388586
 1.843750000000004e-05 -3.910680887054203
 1.850000000000004e-05 -4.086033711835409
 1.856250000000004e-05 -4.258298667135339
 1.862500000000005e-05 -4.397042718132655
 1.868750000000005e-05 -4.482870699941702
 1.875000000000005e-05 -4.569405998641124
 1.881250000000005e-05 -4.626036627332639
 1.887500000000005e-05 -4.65503994877708
 1.893750000000005e-05 -4.648873626889224
 1.900000000000006e-05 -4.599279497528396
 1.906250000000006e-05 -4.531553394761035
 1.912500000000006e-05 -4.414677861955768
 1.918750000000006e-05 -4.266032229067945
 1.925000000000006e-05 -4.078182609929613
 1.931250000000006e-05 -3.724906058519479
 1.937500000000006e-05 -3.512862893541864
 1.943750000000007e-05 -3.329207064180221
 1.950000000000007e-05 -3.054871583801981
 1.956250000000007e-05 -2.733241912973186
 1.962500000000007e-05 -2.387190845288129
 1.968750000000007e-05 -2.02375290826903
 1.975000000000007e-05 -1.645650022698495
 1.981250000000008e-05 -1.254673713754382
 1.987500000000008e-05 -0.8539634393342663
 1.993750000000008e-05 -0.4464536292884022
 2.000000000000008e-05 -0.03541189933292518


==> data/3D_smc_hmm_fk_800A_f1e5_mur1e2_NbSteps160_Homog_TotPower.csv <==
 6.250000000000001e-08 0.4107730266173857
 1.25e-07 0.8261943230973456
 1.875e-07 1.235237565971359
 2.5e-07 1.635256615447536
 3.125000000000001e-07 2.023647729662759
 3.750000000000001e-07 2.397830178784487
 4.375000000000002e-07 2.756136602928131
 5.000000000000002e-07 3.095284109349897
 5.625000000000002e-07 3.412477067236561
 6.250000000000003e-07 3.704443148873899
 6.875000000000003e-07 3.957039930199123
 7.500000000000003e-07 4.19188076998053
 8.125000000000004e-07 4.398505084144309
 8.750000000000004e-07 4.57257159499155
 9.375000000000004e-07 4.715128475408725
 1e-06 4.81777881226274
 1.0625e-06 4.888194815397072
 1.125e-06 4.913913542235345
 1.1875e-06 4.902202486388708
 1.250000000000001e-06 4.833996731376544
 1.312500000000001e-06 4.759990215417262
 1.375000000000001e-06 4.659018050720782
 1.437500000000001e-06 4.53116820408809
 1.500000000000001e-06 4.384692809259881
 1.562500000000001e-06 4.206739605970352
 1.625000000000001e-06 4.021676490541409
 1.687500000000001e-06 3.820328232436127
 1.750000000000001e-06 3.601532000525254
 1.812500000000001e-06 3.355190977723548
 1.875000000000001e-06 3.118027406473515
 1.937500000000001e-06 2.859122415256363
 2.000000000000001e-06 2.589002170381095
 2.062500000000001e-06 2.306552931031872
 2.125e-06 2.018293782031454
 2.1875e-06 1.72141370579044
 2.25e-06 1.421099671124085
 2.3125e-06 1.110659546823149
 2.375e-06 0.7900812831979376
 2.4375e-06 0.4830341635440928
 2.499999999999999e-06 0.1634875718402716
 2.562499999999999e-06 -0.1534821452850757
 2.624999999999999e-06 -0.4721346575069153
 2.687499999999999e-06 -0.7851106361191226
 2.749999999999999e-06 -1.094776219640963
 2.812499999999998e-06 -1.401408698759343
 2.874999999999998e-06 -1.698045113018813
 2.937499999999998e-06 -1.989968413737996
 2.999999999999998e-06 -2.273958009465512
 3.062499999999998e-06 -2.544440212600497
 3.124999999999998e-06 -2.809626323486227
 3.187499999999997e-06 -3.062521645287982
 3.249999999999997e-06 -3.299394565393869
 3.312499999999997e-06 -3.522009631748196
 3.374999999999997e-06 -3.720168155472543
 3.437499999999997e-06 -3.902799868394903
 3.499999999999997e-06 -4.074420560012324
 3.562499999999996e-06 -4.244373266545654
 3.624999999999996e-06 -4.384456677011833
 3.687499999999996e-06 -4.470617303893993
 3.749999999999996e-06 -4.554716191113875
 3.812499999999996e-06 -4.611261134139302
 3.874999999999996e-06 -4.636418462037939
 3.937499999999996e-06 -4.628054365691414
 3.999999999999996e-06 -4.572880914850646
 4.062499999999995e-06 -4.503109710035761
 4.124999999999995e-06 -4.388468848057335
 4.187499999999995e-06 -4.2390640671036
 4.249999999999995e-06 -4.048374765184769
 4.312499999999995e-06 -3.77604028605116
 4.374999999999995e-06 -3.344789626691785
 4.437499999999994e-06 -3.355848925846524
 4.499999999999994e-06 -3.02212436850952
 4.562499999999994e-06 -2.695026962121749
 4.624999999999994e-06 -2.3478965523993
 4.687499999999994e-06 -1.984099625272103
 4.749999999999993e-06 -1.604880349652179
 4.812499999999993e-06 -1.213225650094726
 4.874999999999993e-06 -0.8120135052855151
 4.937499999999993e-06 -0.4036314086694322
 4.999999999999993e-06 0.008675710629740437
 5.062499999999993e-06 0.4217778909853982
 5.124999999999992e-06 0.832679454555586
 5.187499999999992e-06 1.238505183287138
 5.249999999999992e-06 1.63641339983297
 5.312499999999992e-06 2.02317810481742
 5.374999999999992e-06 2.396003340179949
 5.437499999999992e-06 2.753773468736612
 5.499999999999991e-06 3.092481706644577
 5.562499999999991e-06 3.409723600771909
 5.624999999999991e-06 3.696940063301782
 5.687499999999991e-06 3.950014935635723
 5.749999999999991e-06 4.187096489534787
 5.812499999999991e-06 4.394941913283749
 5.87499999999999e-06 4.571577861494137
 5.93749999999999e-06 4.713768772347764
 5.99999999999999e-06 4.819286676820822
 6.06249999999999e-06 4.886000353314892
 6.12499999999999e-06 4.915696826407048
 6.187499999999989e-06 4.899051996503244
 6.249999999999989e-06 4.828699071988408
 6.312499999999989e-06 4.761416415294532
 6.374999999999989e-06 4.659377121504308
 6.437499999999989e-06 4.527566426021228
 6.499999999999989e-06 4.373305377069235
 6.562499999999988e-06 4.205202012839258
 6.624999999999988e-06 4.018318324527052
 6.687499999999988e-06 3.820616425776754
 6.749999999999988e-06 3.599055341069676
 6.812499999999988e-06 3.357482004913856
 6.874999999999988e-06 3.119277865244439
 6.937499999999987e-06 2.857848131145909
 6.999999999999987e-06 2.589294976454792
 7.062499999999987e-06 2.311318456017037
 7.124999999999987e-06 2.019545373795934
 7.187499999999987e-06 1.722570033550764
 7.249999999999986e-06 1.418998340041516
 7.312499999999986e-06 1.112210548442534
 7.374999999999986e-06 0.7964538479831531
 7.437499999999986e-06 0.4786857147860748
 7.499999999999986e-06 0.163540195437402
 7.562499999999986e-06 -0.1540039704586222
 7.624999999999985e-06 -0.4706415640846153
 7.687499999999985e-06 -0.7853817157382597
 7.749999999999985e-06 -1.096385564033509
 7.812499999999985e-06 -1.39905101522494
 7.874999999999985e-06 -1.69952583241396
 7.937499999999985e-06 -1.990115823400001
 7.999999999999984e-06 -2.271467337387055
 8.062499999999984e-06 -2.545081770293086
 8.124999999999984e-06 -2.803767161691137
 8.187499999999984e-06 -3.060902094222749
 8.249999999999984e-06 -3.289368339220524
 8.312499999999984e-06 -3.510810983708194
 8.374999999999983e-06 -3.724223258231393
 8.437499999999983e-06 -3.906944737302749
 8.499999999999983e-06 -4.077165172803998
 8.562499999999983e-06 -4.230585575129983
 8.624999999999983e-06 -4.362162204186449
 8.687499999999982e-06 -4.472423339018259
 8.749999999999982e-06 -4.55623114085925
 8.812499999999982e-06 -4.611962589267911
 8.874999999999982e-06 -4.632401358726455
 8.937499999999982e-06 -4.630756386901012
 8.999999999999982e-06 -4.577979134362518
 9.062499999999981e-06 -4.493179490094293
 9.124999999999981e-06 -4.37865167487575
 9.187499999999981e-06 -4.22772946301309
 9.249999999999981e-06 -4.051403033465112
 9.312499999999981e-06 -3.644161218409939
 9.374999999999981e-06 -3.521669472925334
 9.43749999999998e-06 -3.336445360462782
 9.49999999999998e-06 -3.0248430056055
 9.56249999999998e-06 -2.694321085833322
 9.62499999999998e-06 -2.346187126027937
 9.68749999999998e-06 -1.982083194819889
 9.749999999999979e-06 -1.603315306695549
 9.812499999999979e-06 -1.211693703683341
 9.874999999999979e-06 -0.8103951976300038
 9.937499999999979e-06 -0.4019911983465472
 9.999999999999979e-06 0.01034527700246177
 1.006249999999998e-05 0.4234548826871556
 1.012499999999998e-05 0.8343541760774814
 1.018749999999998e-05 1.240149681871824
 1.024999999999998e-05 1.637983441473296
 1.031249999999998e-05 2.024920323838758
 1.037499999999998e-05 2.397918962266828
 1.043749999999998e-05 2.755368997872855
 1.049999999999998e-05 3.094104721864761
 1.056249999999998e-05 3.411012006695465
 1.062499999999998e-05 3.696914105509906
 1.068749999999998e-05 3.951984175286152
 1.074999999999998e-05 4.188875245545868
 1.081249999999998e-05 4.396208195556897
 1.087499999999998e-05 4.571371384529203
 1.093749999999998e-05 4.714226297813281
 1.099999999999998e-05 4.818973050158661
 1.106249999999998e-05 4.888546399009674
 1.112499999999998e-05 4.914872813927227
 1.118749999999998e-05 4.903443866715866
 1.124999999999998e-05 4.828294719155895
 1.131249999999998e-05 4.758256602095801
 1.137499999999997e-05 4.659959384285377
 1.143749999999997e-05 4.535895264254259
 1.149999999999997e-05 4.379425822733149
 1.156249999999997e-05 4.206036207556335
 1.162499999999997e-05 3.981466376477623
 1.168749999999997e-05 3.817154865265106
 1.174999999999997e-05 3.598631184873161
 1.181249999999997e-05 3.365566681102679
 1.187499999999997e-05 3.108249399484041
 1.193749999999997e-05 2.851009736720794
 1.199999999999997e-05 2.585770333058659
 1.206249999999997e-05 2.299817910832982
 1.212499999999997e-05 2.013867793292451
 1.218749999999997e-05 1.719527017716882
 1.224999999999997e-05 1.419436305271136
 1.231249999999997e-05 1.108882942090702
 1.237499999999997e-05 0.7944445082967725
 1.243749999999997e-05 0.486183467724974
 1.249999999999997e-05 0.1635610797062925
 1.256249999999997e-05 -0.1545753038965026
 1.262499999999997e-05 -0.4708536815512845
 1.268749999999997e-05 -0.786081677443645
 1.274999999999997e-05 -1.096672200874121
 1.281249999999997e-05 -1.402844254664027
 1.287499999999997e-05 -1.700580284253429
 1.293749999999997e-05 -1.990088687516434
 1.299999999999997e-05 -2.273368063183923
 1.306249999999997e-05 -2.547535708016091
 1.312499999999997e-05 -2.81029561105208
 1.318749999999997e-05 -3.063133997040955
 1.324999999999997e-05 -3.296127416182685
 1.331249999999997e-05 -3.521435157980456
 1.337499999999997e-05 -3.723019583864374
 1.343749999999997e-05 -3.903572993735417
 1.349999999999997e-05 -4.075758379944775
 1.356249999999997e-05 -4.227814335005588
 1.362499999999997e-05 -4.38099502894397
 1.368749999999997e-05 -4.46962794161762
 1.374999999999997e-05 -4.554416994904235
 1.381249999999997e-05 -4.610868803871635
 1.387499999999997e-05 -4.630430898298634
 1.393749999999997e-05 -4.626483114186231
 1.399999999999997e-05 -4.56996419397928
 1.406249999999997e-05 -4.501353315322104
 1.412499999999997e-05 -4.386954257380307
 1.418749999999997e-05 -4.239392811272289
 1.424999999999997e-05 -4.047000920581194
 1.431249999999997e-05 -3.672647924041914
 1.437499999999997e-05 -3.52728786726035
 1.443749999999997e-05 -3.34112057337466
 1.449999999999997e-05 -3.007683335201686
 1.456249999999997e-05 -2.67938025687219
 1.462499999999997e-05 -2.331064109765874
 1.468749999999997e-05 -1.966896544165819
 1.474999999999997e-05 -1.587312575566452
 1.481249999999997e-05 -1.195506401206088
 1.487499999999997e-05 -0.794138876659081
 1.493749999999996e-05 -0.3856528704476992
 1.499999999999996e-05 0.02671068108107229
 1.506249999999996e-05 0.4398126976965618
 1.512499999999996e-05 0.8506709519622796
 1.518749999999996e-05 1.256424716514575
 1.524999999999996e-05 1.654163315098966
 1.531249999999997e-05 2.040809297087448
 1.537499999999997e-05 2.413562478153538
 1.543749999999997e-05 2.77107476879326
 1.549999999999997e-05 3.109403499508543
 1.556249999999997e-05 3.426397700566956
 1.562499999999997e-05 3.715607707267635
 1.568749999999997e-05 3.968612082222863
 1.574999999999998e-05 4.20465007963367
 1.581249999999998e-05 4.410989122179584
 1.587499999999998e-05 4.585784704712616
 1.593749999999998e-05 4.726849788508443
 1.599999999999998e-05 4.830609124202151
 1.606249999999998e-05 4.899532682151738
 1.612499999999999e-05 4.922196109003146
 1.618749999999999e-05 4.907159256168351
 1.624999999999999e-05 4.835521170602181
 1.631249999999999e-05 4.771374782094529
 1.637499999999999e-05 4.66713718027886
 1.643749999999999e-05 4.537161522297543
 1.649999999999999e-05 4.379417969317176
 1.65625e-05 4.202958627339579
 1.6625e-05 4.025178345713998
 1.66875e-05 3.813168160607953
 1.675e-05 3.601123558890305
 1.68125e-05 3.361661949616494
 1.6875e-05 3.121467341000748
 1.693750000000001e-05 2.86010987360574
 1.700000000000001e-05 2.591838991074261
 1.706250000000001e-05 2.311693226110056
 1.712500000000001e-05 2.018446964373309
 1.718750000000001e-05 1.724644088735858
 1.725000000000001e-05 1.419744961530519
 1.731250000000001e-05 1.110366555617914
 1.737500000000002e-05 0.7944509895629451
 1.743750000000002e-05 0.4823571154549625
 1.750000000000002e-05 0.1621458839470873
 1.756250000000002e-05 -0.1550727002527729
 1.762500000000002e-05 -0.4714746034885993
 1.768750000000002e-05 -0.7853720073144387
 1.775000000000002e-05 -1.094116517064668
 1.781250000000003e-05 -1.402508345496357
 1.787500000000003e-05 -1.700772142784898
 1.793750000000003e-05 -1.990986568045427
 1.800000000000003e-05 -2.273295128554285
 1.806250000000003e-05 -2.545042513239445
 1.812500000000003e-05 -2.806371295426223
 1.818750000000004e-05 -3.061604322010472
 1.825000000000004e-05 -3.292911534795544
 1.831250000000004e-05 -3.514178916541428
 1.837500000000004e-05 -3.723320685350605
 1.843750000000004e-05 -3.907265055510051
 1.850000000000004e-05 -4.081958910341743
 1.856250000000004e-05 -4.253435183923798
 1.862500000000005e-05 -4.391308486992996
 1.868750000000005e-05 -4.476254358255787
 1.875000000000005e-05 -4.561752445157298
 1.881250000000005e-05 -4.617253081360823
 1.887500000000005e-05 -4.645034871307439
 1.893750000000005e-05 -4.63759051508255
 1.900000000000006e-05 -4.586719895500529
 1.906250000000006e-05 -4.517622048222217
 1.912500000000006e-05 -4.399433902298867
 1.918750000000006e-05 -4.249491792877599
 1.925000000000006e-05 -4.060424962829442
 1.931250000000006e-05 -3.70693283853182
 1.937500000000006e-05 -3.494012522452555
 1.943750000000007e-05 -3.308782123509994
 1.950000000000007e-05 -3.03317393546926
 1.956250000000007e-05 -2.710589068254324
 1.962500000000007e-05 -2.363766837704256
 1.968750000000007e-05 -1.999669756587096
 1.975000000000007e-05 -1.620993870335639
 1.981250000000008e-05 -1.22953029713607
 1.987500000000008e-05 -0.8283326277343134
 1.993750000000008e-05 -0.4200290641354426
 2.000000000000008e-05 -0.007745375286996398


==> data/3D_smc_hmm_fk_800A_f1e5_mur1e2_NbSteps160_I_Macro.csv <==
 6.250000000000001e-08 -31.4078526072549
 1.25e-07 -62.76727658227597
 1.875e-07 -94.02991796627013
 2.5e-07 -125.1475720321847
 3.125000000000001e-07 -156.0722576129026
 3.750000000000001e-07 -186.7562910847244
 4.375000000000002e-07 -217.1523598920595
 5.000000000000002e-07 -247.213595499958
 5.625000000000002e-07 -276.8936456619945
 6.250000000000003e-07 -306.1467458920719
 6.875000000000003e-07 -334.9277900299426
 7.500000000000003e-07 -363.1923997916375
 8.125000000000004e-07 -390.8969931975641
 8.750000000000004e-07 -417.9988517727592
 9.375000000000004e-07 -444.4561864156819
 1e-06 -470.2282018339786
 1.0625e-06 -495.2751594478673
 1.125e-06 -519.558438664147
 1.1875e-06 -543.0405964263535
 1.250000000000001e-06 -565.6854249492382
 1.312500000000001e-06 -587.4580075485486
 1.375000000000001e-06 -608.3247724800249
 1.437500000000001e-06 -628.253544704596
 1.500000000000001e-06 -647.213595499958
 1.562500000000001e-06 -665.1756898420363
 1.625000000000001e-06 -682.112131483274
 1.687500000000001e-06 -697.9968056582378
 1.750000000000001e-06 -712.8052193506944
 1.812500000000001e-06 -726.5145390600652
 1.875000000000001e-06 -739.1036260090295
 1.937500000000001e-06 -750.5530687379874
 2.000000000000001e-06 -760.8452130361229
 2.062500000000001e-06 -769.9641891629179
 2.125e-06 -777.8959363181414
 2.1875e-06 -784.6282243225844
 2.25e-06 -790.1506724761102
 2.3125e-06 -794.454765563941
 2.375e-06 -797.5338669865024
 2.4375e-06 -799.3832289925783
 2.499999999999999e-06 -800
 2.562499999999999e-06 -799.3832289925784
 2.624999999999999e-06 -797.5338669865025
 2.687499999999999e-06 -794.4547655639411
 2.749999999999999e-06 -790.1506724761103
 2.812499999999998e-06 -784.6282243225845
 2.874999999999998e-06 -777.8959363181415
 2.937499999999998e-06 -769.9641891629182
 2.999999999999998e-06 -760.8452130361231
 3.062499999999998e-06 -750.5530687379878
 3.124999999999998e-06 -739.1036260090299
 3.187499999999997e-06 -726.5145390600657
 3.249999999999997e-06 -712.805219350695
 3.312499999999997e-06 -697.9968056582385
 3.374999999999997e-06 -682.1121314832748
 3.437499999999997e-06 -665.1756898420371
 3.499999999999997e-06 -647.2135954999591
 3.562499999999996e-06 -628.2535447045972
 3.624999999999996e-06 -608.3247724800261
 3.687499999999996e-06 -587.4580075485497
 3.749999999999996e-06 -565.6854249492395
 3.812499999999996e-06 -543.0405964263551
 3.874999999999996e-06 -519.5584386641486
 3.937499999999996e-06 -495.275159447869
 3.999999999999996e-06 -470.2282018339806
 4.062499999999995e-06 -444.4561864156838
 4.124999999999995e-06 -417.9988517727613
 4.187499999999995e-06 -390.8969931975664
 4.249999999999995e-06 -363.19239979164
 4.312499999999995e-06 -334.927790029945
 4.374999999999995e-06 -306.1467458920745
 4.437499999999994e-06 -276.8936456619973
 4.499999999999994e-06 -247.2135954999611
 4.562499999999994e-06 -217.1523598920624
 4.624999999999994e-06 -186.7562910847275
 4.687499999999994e-06 -156.072257612906
 4.749999999999993e-06 -125.1475720321883
 4.812499999999993e-06 -94.02991796627356
 4.874999999999993e-06 -62.7672765822796
 4.937499999999993e-06 -31.40785260725871
 4.999999999999993e-06 -4.005956790612339e-12
 5.062499999999993e-06 31.40785260725106
 5.124999999999992e-06 62.76727658227196
 5.187499999999992e-06 94.02991796626596
 5.249999999999992e-06 125.1475720321804
 5.312499999999992e-06 156.0722576128985
 5.374999999999992e-06 186.7562910847201
 5.437499999999992e-06 217.152359892055
 5.499999999999991e-06 247.2135954999534
 5.562499999999991e-06 276.8936456619901
 5.624999999999991e-06 306.1467458920674
 5.687499999999991e-06 334.927790029938
 5.749999999999991e-06 363.1923997916329
 5.812499999999991e-06 390.8969931975597
 5.87499999999999e-06 417.9988517727548
 5.93749999999999e-06 444.4561864156774
 5.99999999999999e-06 470.2282018339741
 6.06249999999999e-06 495.2751594478627
 6.12499999999999e-06 519.5584386641427
 6.187499999999989e-06 543.0405964263492
 6.249999999999989e-06 565.6854249492338
 6.312499999999989e-06 587.4580075485444
 6.374999999999989e-06 608.3247724800208
 6.437499999999989e-06 628.2535447045922
 6.499999999999989e-06 647.2135954999545
 6.562499999999988e-06 665.1756898420326
 6.624999999999988e-06 682.1121314832706
 6.687499999999988e-06 697.9968056582345
 6.749999999999988e-06 712.8052193506913
 6.812499999999988e-06 726.5145390600624
 6.874999999999988e-06 739.1036260090267
 6.937499999999987e-06 750.553068737985
 6.999999999999987e-06 760.8452130361209
 7.062499999999987e-06 769.9641891629159
 7.124999999999987e-06 777.8959363181397
 7.187499999999987e-06 784.6282243225829
 7.249999999999986e-06 790.1506724761091
 7.312499999999986e-06 794.4547655639402
 7.374999999999986e-06 797.5338669865017
 7.437499999999986e-06 799.3832289925781
 7.499999999999986e-06 800
 7.562499999999986e-06 799.3832289925787
 7.624999999999985e-06 797.533866986503
 7.687499999999985e-06 794.454765563942
 7.749999999999985e-06 790.1506724761115
 7.812499999999985e-06 784.6282243225859
 7.874999999999985e-06 777.8959363181432
 7.937499999999985e-06 769.9641891629201
 7.999999999999984e-06 760.8452130361253
 8.062499999999984e-06 750.5530687379903
 8.124999999999984e-06 739.1036260090326
 8.187499999999984e-06 726.5145390600687
 8.249999999999984e-06 712.8052193506983
 8.312499999999984e-06 697.9968056582418
 8.374999999999983e-06 682.1121314832785
 8.437499999999983e-06 665.175689842041
 8.499999999999983e-06 647.213595499963
 8.562499999999983e-06 628.2535447046016
 8.624999999999983e-06 608.3247724800306
 8.687499999999982e-06 587.458007548555
 8.749999999999982e-06 565.6854249492446
 8.812499999999982e-06 543.0405964263601
 8.874999999999982e-06 519.5584386641544
 8.937499999999982e-06 495.2751594478747
 8.999999999999982e-06 470.2282018339861
 9.062499999999981e-06 444.4561864156901
 9.124999999999981e-06 417.9988517727674
 9.187499999999981e-06 390.896993197573
 9.249999999999981e-06 363.1923997916464
 9.312499999999981e-06 334.9277900299515
 9.374999999999981e-06 306.1467458920815
 9.43749999999998e-06 276.8936456620041
 9.49999999999998e-06 247.2135954999676
 9.56249999999998e-06 217.1523598920697
 9.62499999999998e-06 186.7562910847345
 9.68749999999998e-06 156.0722576129134
 9.749999999999979e-06 125.1475720321954
 9.812499999999979e-06 94.02991796628072
 9.874999999999979e-06 62.76727658228712
 9.937499999999979e-06 31.40785260726591
 9.999999999999979e-06 1.085408452426508e-11
 1.006249999999998e-05 -31.40785260724351
 1.012499999999998e-05 -62.76727658226478
 1.018749999999998e-05 -94.02991796625845
 1.024999999999998e-05 -125.1475720321733
 1.031249999999998e-05 -156.0722576128914
 1.037499999999998e-05 -186.7562910847127
 1.043749999999998e-05 -217.1523598920481
 1.049999999999998e-05 -247.2135954999462
 1.056249999999998e-05 -276.893645661983
 1.062499999999998e-05 -306.1467458920608
 1.068749999999998e-05 -334.9277900299311
 1.074999999999998e-05 -363.1923997916265
 1.081249999999998e-05 -390.8969931975534
 1.087499999999998e-05 -417.9988517727483
 1.093749999999998e-05 -444.4561864156714
 1.099999999999998e-05 -470.2282018339679
 1.106249999999998e-05 -495.2751594478572
 1.112499999999998e-05 -519.5584386641374
 1.118749999999998e-05 -543.0405964263438
 1.124999999999998e-05 -565.6854249492288
 1.131249999999998e-05 -587.4580075485397
 1.137499999999997e-05 -608.324772480016
 1.143749999999997e-05 -628.2535447045877
 1.149999999999997e-05 -647.2135954999499
 1.156249999999997e-05 -665.1756898420286
 1.162499999999997e-05 -682.1121314832668
 1.168749999999997e-05 -697.9968056582309
 1.174999999999997e-05 -712.805219350688
 1.181249999999997e-05 -726.5145390600594
 1.187499999999997e-05 -739.103626009024
 1.193749999999997e-05 -750.5530687379826
 1.199999999999997e-05 -760.8452130361184
 1.206249999999997e-05 -769.964189162914
 1.212499999999997e-05 -777.895936318138
 1.218749999999997e-05 -784.6282243225814
 1.224999999999997e-05 -790.150672476108
 1.231249999999997e-05 -794.4547655639393
 1.237499999999997e-05 -797.5338669865013
 1.243749999999997e-05 -799.3832289925778
 1.249999999999997e-05 -800
 1.256249999999997e-05 -799.3832289925789
 1.262499999999997e-05 -797.5338669865035
 1.268749999999997e-05 -794.4547655639428
 1.274999999999997e-05 -790.1506724761125
 1.281249999999997e-05 -784.6282243225872
 1.287499999999997e-05 -777.8959363181447
 1.293749999999997e-05 -769.9641891629221
 1.299999999999997e-05 -760.8452130361278
 1.306249999999997e-05 -750.5530687379927
 1.312499999999997e-05 -739.1036260090353
 1.318749999999997e-05 -726.5145390600715
 1.324999999999997e-05 -712.8052193507019
 1.331249999999997e-05 -697.9968056582458
 1.337499999999997e-05 -682.1121314832823
 1.343749999999997e-05 -665.1756898420451
 1.349999999999997e-05 -647.2135954999673
 1.356249999999997e-05 -628.2535447046056
 1.362499999999997e-05 -608.3247724800358
 1.368749999999997e-05 -587.4580075485599
 1.374999999999997e-05 -565.6854249492498
 1.381249999999997e-05 -543.0405964263654
 1.387499999999997e-05 -519.5584386641593
 1.393749999999997e-05 -495.2751594478809
 1.399999999999997e-05 -470.2282018339926
 1.406249999999997e-05 -444.456186415696
 1.412499999999997e-05 -417.9988517727736
 1.418749999999997e-05 -390.8969931975786
 1.424999999999997e-05 -363.1923997916535
 1.431249999999997e-05 -334.9277900299587
 1.437499999999997e-05 -306.1467458920882
 1.443749999999997e-05 -276.8936456620108
 1.449999999999997e-05 -247.2135954999744
 1.456249999999997e-05 -217.1523598920759
 1.462499999999997e-05 -186.7562910847422
 1.468749999999997e-05 -156.0722576129205
 1.474999999999997e-05 -125.1475720322025
 1.481249999999997e-05 -94.02991796628787
 1.487499999999997e-05 -62.7672765822936
 1.493749999999996e-05 -31.40785260727382
 1.499999999999996e-05 -1.876802636155797e-11
 1.506249999999996e-05 31.40785260723631
 1.512499999999996e-05 62.7672765822576
 1.518749999999996e-05 94.02991796625201
 1.524999999999996e-05 125.1475720321654
 1.531249999999997e-05 156.0722576128851
 1.537499999999997e-05 186.7562910847071
 1.543749999999997e-05 217.1523598920439
 1.549999999999997e-05 247.2135954999428
 1.556249999999997e-05 276.8936456619796
 1.562499999999997e-05 306.1467458920587
 1.568749999999997e-05 334.9277900299298
 1.574999999999998e-05 363.1923997916264
 1.581249999999998e-05 390.8969931975533
 1.587499999999998e-05 417.9988517727501
 1.593749999999998e-05 444.4561864156731
 1.599999999999998e-05 470.2282018339702
 1.606249999999998e-05 495.2751594478604
 1.612499999999999e-05 519.5584386641405
 1.618749999999999e-05 543.0405964263483
 1.624999999999999e-05 565.6854249492333
 1.631249999999999e-05 587.4580075485439
 1.637499999999999e-05 608.3247724800216
 1.643749999999999e-05 628.253544704593
 1.649999999999999e-05 647.2135954999561
 1.65625e-05 665.1756898420344
 1.6625e-05 682.1121314832724
 1.66875e-05 697.9968056582371
 1.675e-05 712.8052193506937
 1.68125e-05 726.5145390600653
 1.6875e-05 739.1036260090297
 1.693750000000001e-05 750.5530687379882
 1.700000000000001e-05 760.8452130361236
 1.706250000000001e-05 769.9641891629185
 1.712500000000001e-05 777.8959363181423
 1.718750000000001e-05 784.6282243225852
 1.725000000000001e-05 790.1506724761111
 1.731250000000001e-05 794.4547655639417
 1.737500000000002e-05 797.5338669865029
 1.743750000000002e-05 799.3832289925787
 1.750000000000002e-05 800
 1.756250000000002e-05 799.383228992578
 1.762500000000002e-05 797.5338669865016
 1.768750000000002e-05 794.4547655639399
 1.775000000000002e-05 790.1506724761083
 1.781250000000003e-05 784.628224322582
 1.787500000000003e-05 777.8959363181382
 1.793750000000003e-05 769.9641891629141
 1.800000000000003e-05 760.8452130361181
 1.806250000000003e-05 750.553068737982
 1.812500000000003e-05 739.1036260090234
 1.818750000000004e-05 726.5145390600578
 1.825000000000004e-05 712.8052193506865
 1.831250000000004e-05 697.9968056582284
 1.837500000000004e-05 682.1121314832637
 1.843750000000004e-05 665.1756898420255
 1.850000000000004e-05 647.2135954999457
 1.856250000000004e-05 628.2535447045829
 1.862500000000005e-05 608.32477248001
 1.868750000000005e-05 587.4580075485329
 1.875000000000005e-05 565.6854249492217
 1.881250000000005e-05 543.0405964263354
 1.887500000000005e-05 519.5584386641281
 1.893750000000005e-05 495.2751594478464
 1.900000000000006e-05 470.2282018339569
 1.906250000000006e-05 444.4561864156594
 1.912500000000006e-05 417.9988517727349
 1.918750000000006e-05 390.896993197539
 1.925000000000006e-05 363.1923997916105
 1.931250000000006e-05 334.9277900299149
 1.937500000000006e-05 306.1467458920423
 1.943750000000007e-05 276.8936456619643
 1.950000000000007e-05 247.2135954999272
 1.956250000000007e-05 217.1523598920268
 1.962500000000007e-05 186.7562910846912
 1.968750000000007e-05 156.0722576128676
 1.975000000000007e-05 125.1475720321493
 1.981250000000008e-05 94.02991796623434
 1.987500000000008e-05 62.76727658223845
 1.993750000000008e-05 31.40785260721711
 2.000000000000008e-05 -3.939850622683845e-11


==> data/3D_smc_hmm_fk_800A_f1e5_mur1e2_NbSteps160_U_Macro.csv <==
 0 0
 6.250000000000001e-08 65.78120639585993
 1.25e-07 129.6731051422844
 1.875e-07 193.3646892075926
 2.5e-07 256.7580524681822
 3.125000000000001e-07 319.7554873937235
 3.750000000000001e-07 382.2598664672698
 4.375000000000002e-07 444.1748056236712
 5.000000000000002e-07 505.4048478637606
 5.625000000000002e-07 565.8555825453369
 6.250000000000003e-07 625.4338044554405
 6.875000000000003e-07 684.0477241614195
 7.500000000000003e-07 741.6067813052859
 8.125000000000004e-07 798.022302876951
 8.750000000000004e-07 853.2073150937347
 9.375000000000004e-07 907.0767105264277
 1e-06 959.5474703523416
 1.0625e-06 1010.538643236956
 1.125e-06 1059.971677418652
 1.1875e-06 1107.77031817491
 1.250000000000001e-06 1153.860974417852
 1.312500000000001e-06 1198.172337982528
 1.375000000000001e-06 1240.636222452338
 1.437500000000001e-06 1281.187170052226
 1.500000000000001e-06 1319.762629233893
 1.562500000000001e-06 1356.303197933335
 1.625000000000001e-06 1390.75240434658
 1.687500000000001e-06 1423.057204464729
 1.750000000000001e-06 1453.167790912789
 1.812500000000001e-06 1481.037780866269
 1.875000000000001e-06 1506.624046345781
 1.937500000000001e-06 1529.887272132072
 2.000000000000001e-06 1550.791541311323
 2.062500000000001e-06 1569.304631034425
 2.125e-06 1585.397968276179
 2.1875e-06 1599.046751784807
 2.25e-06 1610.229918792242
 2.3125e-06 1618.93025677914
 2.375e-06 1625.134353289814
 2.4375e-06 1628.832544818909
 2.499999999999999e-06 1630.019245298635
 2.562499999999999e-06 1628.692562347478
 2.624999999999999e-06 1624.854567925641
 2.687499999999999e-06 1618.511148318195
 2.749999999999999e-06 1609.672099990816
 2.812499999999998e-06 1598.351060395694
 2.874999999999998e-06 1584.565454082158
 2.937499999999998e-06 1568.336568747722
 2.999999999999998e-06 1549.689411108287
 3.062499999999998e-06 1528.652717212185
 3.124999999999998e-06 1505.258961520693
 3.187499999999997e-06 1479.544186843612
 3.249999999999997e-06 1451.548029872427
 3.312499999999997e-06 1421.313666115954
 3.374999999999997e-06 1388.887670163129
 3.437499999999997e-06 1354.320084557534
 3.499999999999997e-06 1317.664239815027
 3.562499999999996e-06 1278.976709085155
 3.624999999999996e-06 1238.317019380327
 3.687499999999996e-06 1195.747760839885
 3.749999999999996e-06 1151.334841028377
 3.812499999999996e-06 1105.146629196024
 3.874999999999996e-06 1057.254345818148
 3.937499999999996e-06 1007.731844413083
 3.999999999999996e-06 956.655419224159
 4.062499999999995e-06 904.1040364234985
 4.124999999999995e-06 850.1585471084474
 4.187499999999995e-06 794.9021985886284
 4.249999999999995e-06 738.4201330299206
 4.312499999999995e-06 680.7991922460066
 4.374999999999995e-06 622.1273141163773
 4.437499999999994e-06 562.4999346006234
 4.499999999999994e-06 502.0026619083984
 4.562499999999994e-06 440.7316798858499
 4.624999999999994e-06 378.7811370999244
 4.687499999999994e-06 316.2465642808528
 4.749999999999993e-06 253.2243656657065
 4.812499999999993e-06 189.811717591694
 4.874999999999993e-06 126.1064067361713
 4.937499999999993e-06 62.20666048521039
 4.999999999999993e-06 -1.788987221384794
 5.062499999999993e-06 -65.78186606027995
 5.124999999999992e-06 -129.6733035436785
 5.187499999999992e-06 -193.3647858592926
 5.249999999999992e-06 -256.7581057585696
 5.312499999999992e-06 -319.755520725452
 5.374999999999992e-06 -382.259890581616
 5.437499999999992e-06 -444.1748188937504
 5.499999999999991e-06 -505.4048563723904
 5.562499999999991e-06 -565.8555858592207
 5.624999999999991e-06 -625.4338431776596
 5.687499999999991e-06 -684.0477537972474
 5.749999999999991e-06 -741.6067928540512
 5.812499999999991e-06 -798.0223074187311
 5.87499999999999e-06 -853.2073080626475
 5.93749999999999e-06 -907.076709901393
 5.99999999999999e-06 -959.5474588097936
 6.06249999999999e-06 -1010.53865577577
 6.12499999999999e-06 -1059.971672647961
 6.187499999999989e-06 -1107.770346308465
 6.249999999999989e-06 -1153.861010563141
 6.312499999999989e-06 -1198.172339310592
 6.374999999999989e-06 -1240.636228741688
 6.437499999999989e-06 -1281.187195188363
 6.499999999999989e-06 -1319.76269845411
 6.562499999999988e-06 -1356.30321498782
 6.624999999999988e-06 -1390.752427989396
 6.687499999999988e-06 -1423.057207834438
 6.749999999999988e-06 -1453.167805968919
 6.812499999999988e-06 -1481.037773956975
 6.874999999999988e-06 -1506.624042116035
 6.937499999999987e-06 -1529.887277978448
 6.999999999999987e-06 -1550.791540068482
 7.062499999999987e-06 -1569.304610442907
 7.124999999999987e-06 -1585.39796262776
 7.187499999999987e-06 -1599.046745029593
 7.249999999999986e-06 -1610.229926343713
 7.312499999999986e-06 -1618.930248683589
 7.374999999999986e-06 -1625.134324085265
 7.437499999999986e-06 -1628.83256361213
 7.499999999999986e-06 -1630.019244873816
 7.562499999999986e-06 -1628.692566248696
 7.624999999999985e-06 -1624.854560527242
 7.687499999999985e-06 -1618.51115065057
 7.749999999999985e-06 -1609.672108110593
 7.812499999999985e-06 -1598.351050792438
 7.874999999999985e-06 -1584.565462445204
 7.937499999999985e-06 -1568.336568499821
 7.999999999999984e-06 -1549.689400560997
 8.062499999999984e-06 -1528.652721746029
 8.124999999999984e-06 -1505.258937058285
 8.187499999999984e-06 -1479.544178779639
 8.249999999999984e-06 -1451.547980967362
 8.312499999999984e-06 -1421.313609925013
 8.374999999999983e-06 -1388.88768572033
 8.437499999999983e-06 -1354.320097565476
 8.499999999999983e-06 -1317.664245851163
 8.562499999999983e-06 -1278.976633325077
 8.624999999999983e-06 -1238.316901138579
 8.687499999999982e-06 -1195.747759455107
 8.749999999999982e-06 -1151.334835064555
 8.812499999999982e-06 -1105.146619369154
 8.874999999999982e-06 -1057.254310077687
 8.937499999999982e-06 -1007.731849875568
 8.999999999999982e-06 -956.6554426913386
 9.062499999999981e-06 -904.1039651139562
 9.124999999999981e-06 -850.1584752566325
 9.187499999999981e-06 -794.9021100004281
 9.249999999999981e-06 -738.4201509653891
 9.312499999999981e-06 -680.7981104226543
 9.374999999999981e-06 -622.1285929444443
 9.43749999999998e-06 -562.4997271627055
 9.49999999999998e-06 -502.0026982684703
 9.56249999999998e-06 -440.7316886146784
 9.62499999999998e-06 -378.7811339086195
 9.68749999999998e-06 -316.246556553469
 9.749999999999979e-06 -253.2243652696279
 9.812499999999979e-06 -189.811719628262
 9.874999999999979e-06 -126.1064067733934
 9.937499999999979e-06 -62.20666149374049
 9.999999999999979e-06 1.788987359398907
 1.006249999999998e-05 65.78186595278554
 1.012499999999998e-05 129.6733035172412
 1.018749999999998e-05 193.3647862667698
 1.024999999999998e-05 256.7581068242284
 1.031249999999998e-05 319.7555185417161
 1.037499999999998e-05 382.2598861860172
 1.043749999999998e-05 444.1748188353846
 1.049999999999998e-05 505.4048553488606
 1.056249999999998e-05 565.8555868085717
 1.062499999999998e-05 625.4338466679318
 1.068749999999998e-05 684.0477421299408
 1.074999999999998e-05 741.6067857571131
 1.081249999999998e-05 798.0223039773865
 1.087499999999998e-05 853.2073122860481
 1.093749999999998e-05 907.076708713666
 1.099999999999998e-05 959.547459482352
 1.106249999999998e-05 1010.538640265154
 1.112499999999998e-05 1059.971670619646
 1.118749999999998e-05 1107.770314671551
 1.124999999999998e-05 1153.861004314483
 1.131249999999998e-05 1198.172348832696
 1.137499999999997e-05 1240.636219519916
 1.143749999999997e-05 1281.18714968804
 1.149999999999997e-05 1319.7626561294
 1.156249999999997e-05 1356.303201302722
 1.162499999999997e-05 1390.752595213264
 1.168749999999997e-05 1423.057216091115
 1.174999999999997e-05 1453.167804554671
 1.181249999999997e-05 1481.037737396601
 1.187499999999997e-05 1506.624087797625
 1.193749999999997e-05 1529.887305315933
 1.199999999999997e-05 1550.791552658637
 1.206249999999997e-05 1569.30465909483
 1.212499999999997e-05 1585.397985002686
 1.218749999999997e-05 1599.046759146536
 1.224999999999997e-05 1610.229926043242
 1.231249999999997e-05 1618.930263666971
 1.237499999999997e-05 1625.134333330931
 1.243749999999997e-05 1628.832530754305
 1.249999999999997e-05 1630.019245527894
 1.256249999999997e-05 1628.69256809526
 1.262499999999997e-05 1624.854561816077
 1.268749999999997e-05 1618.511153661652
 1.274999999999997e-05 1609.672110762941
 1.281249999999997e-05 1598.351066666447
 1.287499999999997e-05 1584.565466271095
 1.293749999999997e-05 1568.336570531881
 1.299999999999997e-05 1549.689410357393
 1.306249999999997e-05 1528.652733100138
 1.312499999999997e-05 1505.258964683389
 1.318749999999997e-05 1479.544190266498
 1.324999999999997e-05 1451.548013674358
 1.331249999999997e-05 1421.313663657482
 1.337499999999997e-05 1388.887682036866
 1.343749999999997e-05 1354.32008852661
 1.349999999999997e-05 1317.664246027312
 1.356249999999997e-05 1278.976627718055
 1.362499999999997e-05 1238.317004557448
 1.368749999999997e-05 1195.747755805661
 1.374999999999997e-05 1151.33484092514
 1.381249999999997e-05 1105.14663043016
 1.387499999999997e-05 1057.254317290992
 1.393749999999997e-05 1007.731844700098
 1.399999999999997e-05 956.6554141868793
 1.406249999999997e-05 904.1040422759966
 1.412499999999997e-05 850.1585582683474
 1.418749999999997e-05 794.9022267628508
 1.424999999999997e-05 738.4201565369175
 1.431249999999997e-05 680.7984497668642
 1.437499999999997e-05 622.1288615396745
 1.443749999999997e-05 562.4998752523895
 1.449999999999997e-05 502.0026661108212
 1.456249999999997e-05 440.7316850763277
 1.462499999999997e-05 378.7811352820041
 1.468749999999997e-05 316.2465629910375
 1.474999999999997e-05 253.2243626928238
 1.481249999999997e-05 189.8117157565003
 1.487499999999997e-05 126.1064054428479
 1.493749999999996e-05 62.20666057144729
 1.499999999999996e-05 -1.788987274942188
 1.506249999999996e-05 -65.78186552945827
 1.512499999999996e-05 -129.6733026059674
 1.518749999999996e-05 -193.3647843250374
 1.524999999999996e-05 -256.7581046712837
 1.531249999999997e-05 -319.7555183855324
 1.537499999999997e-05 -382.2598860993203
 1.543749999999997e-05 -444.1748143507061
 1.549999999999997e-05 -505.4048521229893
 1.556249999999997e-05 -565.8555801252701
 1.562499999999997e-05 -625.4338193309437
 1.568749999999997e-05 -684.0477291745281
 1.574999999999998e-05 -741.6067730999952
 1.581249999999998e-05 -798.0222924150677
 1.587499999999998e-05 -853.2072971409565
 1.593749999999998e-05 -907.0766991988888
 1.599999999999998e-05 -959.5474493008868
 1.606249999999998e-05 -1010.538627762835
 1.612499999999999e-05 -1059.971673113779
 1.618749999999999e-05 -1107.770335043578
 1.624999999999999e-05 -1153.86099712869
 1.631249999999999e-05 -1198.172309438984
 1.637499999999999e-05 -1240.636205346996
 1.643749999999999e-05 -1281.187160588968
 1.649999999999999e-05 -1319.762678100113
 1.65625e-05 -1356.303231271025
 1.6625e-05 -1390.752401547031
 1.66875e-05 -1423.057247043631
 1.675e-05 -1453.167800085046
 1.68125e-05 -1481.037759463731
 1.6875e-05 -1506.624037974168
 1.693750000000001e-05 -1529.887272828571
 1.700000000000001e-05 -1550.79153527002
 1.706250000000001e-05 -1569.304613626374
 1.712500000000001e-05 -1585.397972189796
 1.718750000000001e-05 -1599.04674085888
 1.725000000000001e-05 -1610.229928686411
 1.731250000000001e-05 -1618.930259568587
 1.737500000000002e-05 -1625.134334995412
 1.743750000000002e-05 -1628.832547211172
 1.750000000000002e-05 -1630.019251839924
 1.756250000000002e-05 -1628.692569478159
 1.762500000000002e-05 -1624.854563103233
 1.768750000000002e-05 -1618.511147404001
 1.775000000000002e-05 -1609.672096780682
 1.781250000000003e-05 -1598.351063302188
 1.787500000000003e-05 -1584.565463960634
 1.793750000000003e-05 -1568.336569213869
 1.800000000000003e-05 -1549.689405654324
 1.806250000000003e-05 -1528.652717300804
 1.812500000000003e-05 -1505.25894290271
 1.818750000000004e-05 -1479.544175987077
 1.825000000000004e-05 -1451.547991125673
 1.831250000000004e-05 -1421.313617750565
 1.837500000000004e-05 -1388.887674206056
 1.843750000000004e-05 -1354.32009104286
 1.850000000000004e-05 -1317.664259666522
 1.856250000000004e-05 -1278.976731859657
 1.862500000000005e-05 -1238.317026947693
 1.868750000000005e-05 -1195.74776369949
 1.875000000000005e-05 -1151.334847312165
 1.881250000000005e-05 -1105.146626782947
 1.887500000000005e-05 -1057.254354197518
 1.893750000000005e-05 -1007.731854058738
 1.900000000000006e-05 -956.6554524978952
 1.906250000000006e-05 -904.1040720722319
 1.912500000000006e-05 -850.1585544284694
 1.918750000000006e-05 -794.9021991644413
 1.925000000000006e-05 -738.4201450742122
 1.931250000000006e-05 -680.7985405124695
 1.937500000000006e-05 -622.1281820432581
 1.943750000000007e-05 -562.4992707564129
 1.950000000000007e-05 -502.0026331380299
 1.956250000000007e-05 -440.7316886062027
 1.962500000000007e-05 -378.7811439241547
 1.968750000000007e-05 -316.2465613448786
 1.975000000000007e-05 -253.2243684702536
 1.981250000000008e-05 -189.811722581111
 1.987500000000008e-05 -126.1064084054284
 1.993750000000008e-05 -62.20666189909195
 2.000000000000008e-05 1.788987139698497


==> data/3D_smc_ref_fk_800A_f1e5_mur1e2_NbSteps160_I.csv <==
 0 0
 6.250000000000001e-08 -31.4078526072549
 1.25e-07 -62.76727658227597
 1.875e-07 -94.02991796627013
 2.5e-07 -125.1475720321847
 3.125000000000001e-07 -156.0722576129026
 3.750000000000001e-07 -186.7562910847244
 4.375000000000002e-07 -217.1523598920595
 5.000000000000002e-07 -247.213595499958
 5.625000000000002e-07 -276.8936456619945
 6.250000000000003e-07 -306.1467458920719
 6.875000000000003e-07 -334.9277900299426
 7.500000000000003e-07 -363.1923997916375
 8.125000000000004e-07 -390.8969931975641
 8.750000000000004e-07 -417.9988517727592
 9.375000000000004e-07 -444.4561864156819
 1e-06 -470.2282018339786
 1.0625e-06 -495.2751594478673
 1.125e-06 -519.558438664147
 1.1875e-06 -543.0405964263535
 1.250000000000001e-06 -565.6854249492382
 1.312500000000001e-06 -587.4580075485486
 1.375000000000001e-06 -608.3247724800249
 1.437500000000001e-06 -628.253544704596
 1.500000000000001e-06 -647.213595499958
 1.562500000000001e-06 -665.1756898420363
 1.625000000000001e-06 -682.112131483274
 1.687500000000001e-06 -697.9968056582378
 1.750000000000001e-06 -712.8052193506944
 1.812500000000001e-06 -726.5145390600652
 1.875000000000001e-06 -739.1036260090295
 1.937500000000001e-06 -750.5530687379874
 2.000000000000001e-06 -760.8452130361229
 2.062500000000001e-06 -769.9641891629179
 2.125e-06 -777.8959363181414
 2.1875e-06 -784.6282243225844
 2.25e-06 -790.1506724761102
 2.3125e-06 -794.454765563941
 2.375e-06 -797.5338669865024
 2.4375e-06 -799.3832289925783
 2.499999999999999e-06 -800
 2.562499999999999e-06 -799.3832289925784
 2.624999999999999e-06 -797.5338669865025
 2.687499999999999e-06 -794.4547655639411
 2.749999999999999e-06 -790.1506724761103
 2.812499999999998e-06 -784.6282243225845
 2.874999999999998e-06 -777.8959363181415
 2.937499999999998e-06 -769.9641891629182
 2.999999999999998e-06 -760.8452130361231
 3.062499999999998e-06 -750.5530687379878
 3.124999999999998e-06 -739.1036260090299
 3.187499999999997e-06 -726.5145390600657
 3.249999999999997e-06 -712.805219350695
 3.312499999999997e-06 -697.9968056582385
 3.374999999999997e-06 -682.1121314832748
 3.437499999999997e-06 -665.1756898420371
 3.499999999999997e-06 -647.2135954999591
 3.562499999999996e-06 -628.2535447045972
 3.624999999999996e-06 -608.3247724800261
 3.687499999999996e-06 -587.4580075485497
 3.749999999999996e-06 -565.6854249492395
 3.812499999999996e-06 -543.0405964263551
 3.874999999999996e-06 -519.5584386641486
 3.937499999999996e-06 -495.275159447869
 3.999999999999996e-06 -470.2282018339806
 4.062499999999995e-06 -444.4561864156838
 4.124999999999995e-06 -417.9988517727613
 4.187499999999995e-06 -390.8969931975664
 4.249999999999995e-06 -363.19239979164
 4.312499999999995e-06 -334.927790029945
 4.374999999999995e-06 -306.1467458920745
 4.437499999999994e-06 -276.8936456619973
 4.499999999999994e-06 -247.2135954999611
 4.562499999999994e-06 -217.1523598920624
 4.624999999999994e-06 -186.7562910847275
 4.687499999999994e-06 -156.072257612906
 4.749999999999993e-06 -125.1475720321883
 4.812499999999993e-06 -94.02991796627356
 4.874999999999993e-06 -62.7672765822796
 4.937499999999993e-06 -31.40785260725871
 4.999999999999993e-06 -4.005956790612339e-12
 5.062499999999993e-06 31.40785260725106
 5.124999999999992e-06 62.76727658227196
 5.187499999999992e-06 94.02991796626596
 5.249999999999992e-06 125.1475720321804
 5.312499999999992e-06 156.0722576128985
 5.374999999999992e-06 186.7562910847201
 5.437499999999992e-06 217.152359892055
 5.499999999999991e-06 247.2135954999534
 5.562499999999991e-06 276.8936456619901
 5.624999999999991e-06 306.1467458920674
 5.687499999999991e-06 334.927790029938
 5.749999999999991e-06 363.1923997916329
 5.812499999999991e-06 390.8969931975597
 5.87499999999999e-06 417.9988517727548
 5.93749999999999e-06 444.4561864156774
 5.99999999999999e-06 470.2282018339741
 6.06249999999999e-06 495.2751594478627
 6.12499999999999e-06 519.5584386641427
 6.187499999999989e-06 543.0405964263492
 6.249999999999989e-06 565.6854249492338
 6.312499999999989e-06 587.4580075485444
 6.374999999999989e-06 608.3247724800208
 6.437499999999989e-06 628.2535447045922
 6.499999999999989e-06 647.2135954999545
 6.562499999999988e-06 665.1756898420326
 6.624999999999988e-06 682.1121314832706
 6.687499999999988e-06 697.9968056582345
 6.749999999999988e-06 712.8052193506913
 6.812499999999988e-06 726.5145390600624
 6.874999999999988e-06 739.1036260090267
 6.937499999999987e-06 750.553068737985
 6.999999999999987e-06 760.8452130361209
 7.062499999999987e-06 769.9641891629159
 7.124999999999987e-06 777.8959363181397
 7.187499999999987e-06 784.6282243225829
 7.249999999999986e-06 790.1506724761091
 7.312499999999986e-06 794.4547655639402
 7.374999999999986e-06 797.5338669865017
 7.437499999999986e-06 799.3832289925781
 7.499999999999986e-06 800
 7.562499999999986e-06 799.3832289925787
 7.624999999999985e-06 797.533866986503
 7.687499999999985e-06 794.454765563942
 7.749999999999985e-06 790.1506724761115
 7.812499999999985e-06 784.6282243225859
 7.874999999999985e-06 777.8959363181432
 7.937499999999985e-06 769.9641891629201
 7.999999999999984e-06 760.8452130361253
 8.062499999999984e-06 750.5530687379903
 8.124999999999984e-06 739.1036260090326
 8.187499999999984e-06 726.5145390600687
 8.249999999999984e-06 712.8052193506983
 8.312499999999984e-06 697.9968056582418
 8.374999999999983e-06 682.1121314832785
 8.437499999999983e-06 665.175689842041
 8.499999999999983e-06 647.213595499963
 8.562499999999983e-06 628.2535447046016
 8.624999999999983e-06 608.3247724800306
 8.687499999999982e-06 587.458007548555
 8.749999999999982e-06 565.6854249492446
 8.812499999999982e-06 543.0405964263601
 8.874999999999982e-06 519.5584386641544
 8.937499999999982e-06 495.2751594478747
 8.999999999999982e-06 470.2282018339861
 9.062499999999981e-06 444.4561864156901
 9.124999999999981e-06 417.9988517727674
 9.187499999999981e-06 390.896993197573
 9.249999999999981e-06 363.1923997916464
 9.312499999999981e-06 334.9277900299515
 9.374999999999981e-06 306.1467458920815
 9.43749999999998e-06 276.8936456620041
 9.49999999999998e-06 247.2135954999676
 9.56249999999998e-06 217.1523598920697
 9.62499999999998e-06 186.7562910847345
 9.68749999999998e-06 156.0722576129134
 9.749999999999979e-06 125.1475720321954
 9.812499999999979e-06 94.02991796628072
 9.874999999999979e-06 62.76727658228712
 9.937499999999979e-06 31.40785260726591
 9.999999999999979e-06 1.085408452426508e-11
 1.006249999999998e-05 -31.40785260724351
 1.012499999999998e-05 -62.76727658226478
 1.018749999999998e-05 -94.02991796625845
 1.024999999999998e-05 -125.1475720321733
 1.031249999999998e-05 -156.0722576128914
 1.037499999999998e-05 -186.7562910847127
 1.043749999999998e-05 -217.1523598920481
 1.049999999999998e-05 -247.2135954999462
 1.056249999999998e-05 -276.893645661983
 1.062499999999998e-05 -306.1467458920608
 1.068749999999998e-05 -334.9277900299311
 1.074999999999998e-05 -363.1923997916265
 1.081249999999998e-05 -390.8969931975534
 1.087499999999998e-05 -417.9988517727483
 1.093749999999998e-05 -444.4561864156714
 1.099999999999998e-05 -470.2282018339679
 1.106249999999998e-05 -495.2751594478572
 1.112499999999998e-05 -519.5584386641374
 1.118749999999998e-05 -543.0405964263438
 1.124999999999998e-05 -565.6854249492288
 1.131249999999998e-05 -587.4580075485397
 1.137499999999997e-05 -608.324772480016
 1.143749999999997e-05 -628.2535447045877
 1.149999999999997e-05 -647.2135954999499
 1.156249999999997e-05 -665.1756898420286
 1.162499999999997e-05 -682.1121314832668
 1.168749999999997e-05 -697.9968056582309
 1.174999999999997e-05 -712.805219350688
 1.181249999999997e-05 -726.5145390600594
 1.187499999999997e-05 -739.103626009024
 1.193749999999997e-05 -750.5530687379826
 1.199999999999997e-05 -760.8452130361184
 1.206249999999997e-05 -769.964189162914
 1.212499999999997e-05 -777.895936318138
 1.218749999999997e-05 -784.6282243225814
 1.224999999999997e-05 -790.150672476108
 1.231249999999997e-05 -794.4547655639393
 1.237499999999997e-05 -797.5338669865013
 1.243749999999997e-05 -799.3832289925778
 1.249999999999997e-05 -800
 1.256249999999997e-05 -799.3832289925789
 1.262499999999997e-05 -797.5338669865035
 1.268749999999997e-05 -794.4547655639428
 1.274999999999997e-05 -790.1506724761125
 1.281249999999997e-05 -784.6282243225872
 1.287499999999997e-05 -777.8959363181447
 1.293749999999997e-05 -769.9641891629221
 1.299999999999997e-05 -760.8452130361278
 1.306249999999997e-05 -750.5530687379927
 1.312499999999997e-05 -739.1036260090353
 1.318749999999997e-05 -726.5145390600715
 1.324999999999997e-05 -712.8052193507019
 1.331249999999997e-05 -697.9968056582458
 1.337499999999997e-05 -682.1121314832823
 1.343749999999997e-05 -665.1756898420451
 1.349999999999997e-05 -647.2135954999673
 1.356249999999997e-05 -628.2535447046056
 1.362499999999997e-05 -608.3247724800358
 1.368749999999997e-05 -587.4580075485599
 1.374999999999997e-05 -565.6854249492498
 1.381249999999997e-05 -543.0405964263654
 1.387499999999997e-05 -519.5584386641593
 1.393749999999997e-05 -495.2751594478809
 1.399999999999997e-05 -470.2282018339926
 1.406249999999997e-05 -444.456186415696
 1.412499999999997e-05 -417.9988517727736
 1.418749999999997e-05 -390.8969931975786
 1.424999999999997e-05 -363.1923997916535
 1.431249999999997e-05 -334.9277900299587
 1.437499999999997e-05 -306.1467458920882
 1.443749999999997e-05 -276.8936456620108
 1.449999999999997e-05 -247.2135954999744
 1.456249999999997e-05 -217.1523598920759
 1.462499999999997e-05 -186.7562910847422
 1.468749999999997e-05 -156.0722576129205
 1.474999999999997e-05 -125.1475720322025
 1.481249999999997e-05 -94.02991796628787
 1.487499999999997e-05 -62.7672765822936
 1.493749999999996e-05 -31.40785260727382
 1.499999999999996e-05 -1.876802636155797e-11
 1.506249999999996e-05 31.40785260723631
 1.512499999999996e-05 62.7672765822576
 1.518749999999996e-05 94.02991796625201
 1.524999999999996e-05 125.1475720321654
 1.531249999999997e-05 156.0722576128851
 1.537499999999997e-05 186.7562910847071
 1.543749999999997e-05 217.1523598920439
 1.549999999999997e-05 247.2135954999428
 1.556249999999997e-05 276.8936456619796
 1.562499999999997e-05 306.1467458920587
 1.568749999999997e-05 334.9277900299298
 1.574999999999998e-05 363.1923997916264
 1.581249999999998e-05 390.8969931975533
 1.587499999999998e-05 417.9988517727501
 1.593749999999998e-05 444.4561864156731
 1.599999999999998e-05 470.2282018339702
 1.606249999999998e-05 495.2751594478604
 1.612499999999999e-05 519.5584386641405
 1.618749999999999e-05 543.0405964263483
 1.624999999999999e-05 565.6854249492333
 1.631249999999999e-05 587.4580075485439
 1.637499999999999e-05 608.3247724800216
 1.643749999999999e-05 628.253544704593
 1.649999999999999e-05 647.2135954999561
 1.65625e-05 665.1756898420344
 1.6625e-05 682.1121314832724
 1.66875e-05 697.9968056582371
 1.675e-05 712.8052193506937
 1.68125e-05 726.5145390600653
 1.6875e-05 739.1036260090297
 1.693750000000001e-05 750.5530687379882
 1.700000000000001e-05 760.8452130361236
 1.706250000000001e-05 769.9641891629185
 1.712500000000001e-05 777.8959363181423
 1.718750000000001e-05 784.6282243225852
 1.725000000000001e-05 790.1506724761111
 1.731250000000001e-05 794.4547655639417
 1.737500000000002e-05 797.5338669865029
 1.743750000000002e-05 799.3832289925787
 1.750000000000002e-05 800
 1.756250000000002e-05 799.383228992578
 1.762500000000002e-05 797.5338669865016
 1.768750000000002e-05 794.4547655639399
 1.775000000000002e-05 790.1506724761083
 1.781250000000003e-05 784.628224322582
 1.787500000000003e-05 777.8959363181382
 1.793750000000003e-05 769.9641891629141
 1.800000000000003e-05 760.8452130361181
 1.806250000000003e-05 750.553068737982
 1.812500000000003e-05 739.1036260090234
 1.818750000000004e-05 726.5145390600578
 1.825000000000004e-05 712.8052193506865
 1.831250000000004e-05 697.9968056582284
 1.837500000000004e-05 682.1121314832637
 1.843750000000004e-05 665.1756898420255
 1.850000000000004e-05 647.2135954999457
 1.856250000000004e-05 628.2535447045829
 1.862500000000005e-05 608.32477248001
 1.868750000000005e-05 587.4580075485329
 1.875000000000005e-05 565.6854249492217
 1.881250000000005e-05 543.0405964263354
 1.887500000000005e-05 519.5584386641281
 1.893750000000005e-05 495.2751594478464
 1.900000000000006e-05 470.2282018339569
 1.906250000000006e-05 444.4561864156594
 1.912500000000006e-05 417.9988517727349
 1.918750000000006e-05 390.896993197539
 1.925000000000006e-05 363.1923997916105
 1.931250000000006e-05 334.9277900299149
 1.937500000000006e-05 306.1467458920423
 1.943750000000007e-05 276.8936456619643
 1.950000000000007e-05 247.2135954999272
 1.956250000000007e-05 217.1523598920268
 1.962500000000007e-05 186.7562910846912
 1.968750000000007e-05 156.0722576128676
 1.975000000000007e-05 125.1475720321493
 1.981250000000008e-05 94.02991796623434
 1.987500000000008e-05 62.76727658223845
 1.993750000000008e-05 31.40785260721711
 2.000000000000008e-05 -3.939850622683845e-11


==> data/3D_smc_ref_fk_800A_f1e5_mur1e2_NbSteps160_JL_Core_Ref.csv <==
 0 0 0 0
 6.250000000000001e-08 0.01062397980398566 0.01062397980398566 0.01062397980398566
 1.25e-07 0.01947910262106079 0.01947910262106079 0.01947910262106079
 1.875e-07 0.02471471178686009 0.02471471178686009 0.02471471178686009
 2.5e-07 0.02772605487301125 0.02772605487301125 0.02772605487301125
 3.125000000000001e-07 0.02923940940709534 0.02923940940709534 0.02923940940709534
 3.750000000000001e-07 0.02970002492581837 0.02970002492581837 0.02970002492581837
 4.375000000000002e-07 0.02942518407818271 0.02942518407818271 0.02942518407818271
 5.000000000000002e-07 0.02864712997004551 0.02864712997004551 0.02864712997004551
 5.625000000000002e-07 0.02753108172729793 0.02753108172729793 0.02753108172729793
 6.250000000000003e-07 0.0261897854258731 0.0261897854258731 0.0261897854258731
 6.875000000000003e-07 0.02469759517051818 0.02469759517051818 0.02469759517051818
 7.500000000000003e-07 0.02310318277674889 0.02310318277674889 0.02310318277674889
 8.125000000000004e-07 0.02143989337477938 0.02143989337477938 0.02143989337477938
 8.750000000000004e-07 0.01973340813282244 0.01973340813282244 0.01973340813282244
 9.375000000000004e-07 0.01800686768924432 0.01800686768924432 0.01800686768924432
 1e-06 0.01628378210936561 0.01628378210936561 0.01628378210936561
 1.0625e-06 0.01458902619373909 0.01458902619373909 0.01458902619373909
 1.125e-06 0.01294821523502043 0.01294821523502043 0.01294821523502043
 1.1875e-06 0.01138591322319158 0.01138591322319158 0.01138591322319158
 1.250000000000001e-06 0.009923362295362177 0.009923362295362177 0.009923362295362177
 1.312500000000001e-06 0.008576511979424373 0.008576511979424373 0.008576511979424373
 1.375000000000001e-06 0.007354930756802847 0.007354930756802847 0.007354930756802847
 1.437500000000001e-06 0.006261787808775778 0.006261787808775778 0.006261787808775778
 1.500000000000001e-06 0.005294716896231547 0.005294716896231547 0.005294716896231547
 1.562500000000001e-06 0.004447178026341088 0.004447178026341088 0.004447178026341088
 1.625000000000001e-06 0.003709932931228889 0.003709932931228889 0.003709932931228889
 1.687500000000001e-06 0.003072365859272465 0.003072365859272465 0.003072365859272465
 1.750000000000001e-06 0.002523518831228494 0.002523518831228494 0.002523518831228494
 1.812500000000001e-06 0.002052816356219991 0.002052816356219991 0.002052816356219991
 1.875000000000001e-06 0.001650515359591111 0.001650515359591111 0.001650515359591111
 1.937500000000001e-06 0.001307940485148794 0.001307940485148794 0.001307940485148794
 2.000000000000001e-06 0.00101756702355843 0.00101756702355843 0.00101756702355843
 2.062500000000001e-06 0.0007730050347516339 0.0007730050347516339 0.0007730050347516339
 2.125e-06 0.0005689260657615203 0.0005689260657615203 0.0005689260657615203
 2.1875e-06 0.0004009620818839334 0.0004009620818839334 0.0004009620818839334
 2.25e-06 0.0002655964479323944 0.0002655964479323944 0.0002655964479323944
 2.3125e-06 0.0001600594154528216 0.0001600594154528216 0.0001600594154528216
 2.375e-06 8.223537708759847e-05 8.223537708759847e-05 8.223537708759847e-05
 2.4375e-06 3.05857247617645e-05 3.05857247617645e-05 3.05857247617645e-05
 2.499999999999999e-06 4.089027989872413e-06 4.089027989872413e-06 4.089027989872413e-06
 2.562499999999999e-06 2.199041625695814e-06 2.199041625695814e-06 2.199041625695814e-06
 2.624999999999999e-06 2.482042908404358e-05 2.482042908404358e-05 2.482042908404358e-05
 2.687499999999999e-06 7.230180481646657e-05 7.230180481646657e-05 7.230180481646657e-05
 2.749999999999999e-06 0.0001454455567158593 0.0001454455567158593 0.0001454455567158593
 2.812499999999998e-06 0.0002455337378998467 0.0002455337378998467 0.0002455337378998467
 2.874999999999998e-06 0.0003743689520856201 0.0003743689520856201 0.0003743689520856201
 2.937499999999998e-06 0.0005343284160031469 0.0005343284160031469 0.0005343284160031469
 2.999999999999998e-06 0.0007284280465784368 0.0007284280465784368 0.0007284280465784368
 3.062499999999998e-06 0.0009603912316430832 0.0009603912316430832 0.0009603912316430832
 3.124999999999998e-06 0.001234713602786832 0.001234713602786832 0.001234713602786832
 3.187499999999997e-06 0.001556710372050797 0.001556710372050797 0.001556710372050797
 3.249999999999997e-06 0.001932526440678415 0.001932526440678415 0.001932526440678415
 3.312499999999997e-06 0.002369081724372322 0.002369081724372322 0.002369081724372322
 3.374999999999997e-06 0.002873915750889075 0.002873915750889075 0.002873915750889075
 3.437499999999997e-06 0.003454888518991882 0.003454888518991882 0.003454888518991882
 3.499999999999997e-06 0.004119692514381084 0.004119692514381084 0.004119692514381084
 3.562499999999996e-06 0.004875139633259266 0.004875139633259266 0.004875139633259266
 3.624999999999996e-06 0.00572621482200333 0.00572621482200333 0.00572621482200333
 3.687499999999996e-06 0.006674944201908135 0.006674944201908135 0.006674944201908135
 3.749999999999996e-06 0.007719212500050325 0.007719212500050325 0.007719212500050325
 3.812499999999996e-06 0.008851769036765522 0.008851769036765522 0.008851769036765522
 3.874999999999996e-06 0.01005974033265613 0.01005974033265613 0.01005974033265613
 3.937499999999996e-06 0.01132495109068228 0.01132495109068228 0.01132495109068228
 3.999999999999996e-06 0.01262518576814657 0.01262518576814657 0.01262518576814657
 4.062499999999995e-06 0.01393622009071496 0.01393622009071496 0.01393622009071496
 4.124999999999995e-06 0.01523414962913233 0.01523414962913233 0.01523414962913233
 4.187499999999995e-06 0.01649742411150229 0.01649742411150229 0.01649742411150229
 4.249999999999995e-06 0.017708147586869 0.017708147586869 0.017708147586869
 4.312499999999995e-06 0.01885252695205726 0.01885252695205726 0.01885252695205726
 4.374999999999995e-06 0.01992064326018076 0.01992064326018076 0.01992064326018076
 4.437499999999994e-06 0.02090584764361516 0.02090584764361516 0.02090584764361516
 4.499999999999994e-06 0.02180405511256109 0.02180405511256109 0.02180405511256109
 4.562499999999994e-06 0.02261311407029202 0.02261311407029202 0.02261311407029202
 4.624999999999994e-06 0.02333235152084288 0.02333235152084288 0.02333235152084288
 4.687499999999994e-06 0.0239624028508661 0.0239624028508661 0.0239624028508661
 4.749999999999993e-06 0.02450575314422554 0.02450575314422554 0.02450575314422554
 4.812499999999993e-06 0.02497124209326233 0.02497124209326233 0.02497124209326233
 4.874999999999993e-06 0.02544148744981209 0.02544148744981209 0.02544148744981209
 4.937499999999993e-06 0.02623697985644238 0.02623697985644238 0.02623697985644238
 4.999999999999993e-06 0.02748552090800707 0.02748552090800707 0.02748552090800707
 5.062499999999993e-06 0.02899280472288719 0.02899280472288719 0.02899280472288719
 5.124999999999992e-06 0.03039774581165636 0.03039774581165636 0.03039774581165636
 5.187499999999992e-06 0.03135615380496226 0.03135615380496226 0.03135615380496226
 5.249999999999992e-06 0.03171652838246974 0.03171652838246974 0.03171652838246974
 5.312499999999992e-06 0.03155860280042776 0.03155860280042776 0.03155860280042776
 5.374999999999992e-06 0.03099105327663416 0.03099105327663416 0.03099105327663416
 5.437499999999992e-06 0.03010951639338123 0.03010951639338123 0.03010951639338123
 5.499999999999991e-06 0.02899103340925724 0.02899103340925724 0.02899103340925724
 5.562499999999991e-06 0.02769431225660668 0.02769431225660668 0.02769431225660668
 5.624999999999991e-06 0.02626270476214593 0.02626270476214593 0.02626270476214593
 5.687499999999991e-06 0.02472815591450431 0.02472815591450431 0.02472815591450431
 5.749999999999991e-06 0.02311516534957031 0.02311516534957031 0.02311516534957031
 5.812499999999991e-06 0.02144427923077558 0.02144427923077558 0.02144427923077558
 5.87499999999999e-06 0.01973490467767857 0.01973490467767857 0.01973490467767857
 5.93749999999999e-06 0.01800734357913561 0.01800734357913561 0.01800734357913561
 5.99999999999999e-06 0.01628392324564578 0.01628392324564578 0.01628392324564578
 6.06249999999999e-06 0.01458906530512149 0.01458906530512149 0.01458906530512149
 6.12499999999999e-06 0.01294822539150947 0.01294822539150947 0.01294822539150947
 6.187499999999989e-06 0.01138591570333724 0.01138591570333724 0.01138591570333724
 6.249999999999989e-06 0.009923362867423239 0.009923362867423239 0.009923362867423239
 6.312499999999989e-06 0.008576512104100089 0.008576512104100089 0.008576512104100089
 6.374999999999989e-06 0.00735493078285926 0.00735493078285926 0.00735493078285926
 6.437499999999989e-06 0.006261787814020726 0.006261787814020726 0.006261787814020726
 6.499999999999989e-06 0.005294716897280029 0.005294716897280029 0.005294716897280029
 6.562499999999988e-06 0.004447178026425887 0.004447178026425887 0.004447178026425887
 6.624999999999988e-06 0.003709932931192695 0.003709932931192695 0.003709932931192695
 6.687499999999988e-06 0.003072365859173805 0.003072365859173805 0.003072365859173805
 6.749999999999988e-06 0.002523518831220564 0.002523518831220564 0.002523518831220564
 6.812499999999988e-06 0.002052816356104904 0.002052816356104904 0.002052816356104904
 6.874999999999988e-06 0.001650515359660831 0.001650515359660831 0.001650515359660831
 6.937499999999987e-06 0.001307940485258178 0.001307940485258178 0.001307940485258178
 6.999999999999987e-06 0.001017567023605504 0.001017567023605504 0.001017567023605504
 7.062499999999987e-06 0.0007730050347711253 0.0007730050347711253 0.0007730050347711253
 7.124999999999987e-06 0.0005689260658255321 0.0005689260658255321 0.0005689260658255321
 7.187499999999987e-06 0.0004009620818763635 0.0004009620818763635 0.0004009620818763635
 7.249999999999986e-06 0.0002655964479016013 0.0002655964479016013 0.0002655964479016013
 7.312499999999986e-06 0.0001600594154300779 0.0001600594154300779 0.0001600594154300779
 7.374999999999986e-06 8.223537710869147e-05 8.223537710869147e-05 8.223537710869147e-05
 7.437499999999986e-06 3.058572475651796e-05 3.058572475651796e-05 3.058572475651796e-05
 7.499999999999986e-06 4.089027989762318e-06 4.089027989762318e-06 4.089027989762318e-06
 7.562499999999986e-06 2.199041629619661e-06 2.199041629619661e-06 2.199041629619661e-06
 7.624999999999985e-06 2.482042909198793e-05 2.482042909198793e-05 2.482042909198793e-05
 7.687499999999985e-06 7.23018048420375e-05 7.23018048420375e-05 7.23018048420375e-05
 7.749999999999985e-06 0.0001454455567556924 0.0001454455567556924 0.0001454455567556924
 7.812499999999985e-06 0.0002455337379314001 0.0002455337379314001 0.0002455337379314001
 7.874999999999985e-06 0.0003743689520623319 0.0003743689520623319 0.0003743689520623319
 7.937499999999985e-06 0.0005343284159097533 0.0005343284159097533 0.0005343284159097533
 7.999999999999984e-06 0.0007284280466788401 0.0007284280466788401 0.0007284280466788401
 8.062499999999984e-06 0.0009603912316243806 0.0009603912316243806 0.0009603912316243806
 8.124999999999984e-06 0.00123471360275375 0.00123471360275375 0.00123471360275375
 8.187499999999984e-06 0.001556710371879889 0.001556710371879889 0.001556710371879889
 8.249999999999984e-06 0.001932526440681153 0.001932526440681153 0.001932526440681153
 8.312499999999984e-06 0.002369081724227559 0.002369081724227559 0.002369081724227559
 8.374999999999983e-06 0.002873915750891049 0.002873915750891049 0.002873915750891049
 8.437499999999983e-06 0.003454888519057144 0.003454888519057144 0.003454888519057144
 8.499999999999983e-06 0.004119692514370894 0.004119692514370894 0.004119692514370894
 8.562499999999983e-06 0.004875139633136827 0.004875139633136827 0.004875139633136827
 8.624999999999983e-06 0.005726214821896939 0.005726214821896939 0.005726214821896939
 8.687499999999982e-06 0.006674944201755043 0.006674944201755043 0.006674944201755043
 8.749999999999982e-06 0.007719212499943736 0.007719212499943736 0.007719212499943736
 8.812499999999982e-06 0.008851769036443271 0.008851769036443271 0.008851769036443271
 8.874999999999982e-06 0.01005974033228364 0.01005974033228364 0.01005974033228364
 8.937499999999982e-06 0.01132495109059229 0.01132495109059229 0.01132495109059229
 8.999999999999982e-06 0.01262518576834343 0.01262518576834343 0.01262518576834343
 9.062499999999981e-06 0.01393622009078588 0.01393622009078588 0.01393622009078588
 9.124999999999981e-06 0.0152341496290221 0.0152341496290221 0.0152341496290221
 9.187499999999981e-06 0.01649742411150389 0.01649742411150389 0.01649742411150389
 9.249999999999981e-06 0.01770814758697357 0.01770814758697357 0.01770814758697357
 9.312499999999981e-06 0.01885252695206325 0.01885252695206325 0.01885252695206325
 9.374999999999981e-06 0.01992064326016808 0.01992064326016808 0.01992064326016808
 9.43749999999998e-06 0.0209058476437113 0.0209058476437113 0.0209058476437113
 9.49999999999998e-06 0.02180405511250356 0.02180405511250356 0.02180405511250356
 9.56249999999998e-06 0.02261311407014708 0.02261311407014708 0.02261311407014708
 9.62499999999998e-06 0.02333235152073384 0.02333235152073384 0.02333235152073384
 9.68749999999998e-06 0.02396240285070161 0.02396240285070161 0.02396240285070161
 9.749999999999979e-06 0.02450575314406161 0.02450575314406161 0.02450575314406161
 9.812499999999979e-06 0.02497124209312496 0.02497124209312496 0.02497124209312496
 9.874999999999979e-06 0.02544148744970573 0.02544148744970573 0.02544148744970573
 9.937499999999979e-06 0.0262369798563314 0.0262369798563314 0.0262369798563314
 9.999999999999979e-06 0.02748552090789226 0.02748552090789226 0.02748552090789226
 1.006249999999998e-05 0.0289928047227813 0.0289928047227813 0.0289928047227813
 1.012499999999998e-05 0.03039774581156899 0.03039774581156899 0.03039774581156899
 1.018749999999998e-05 0.0313561538048499 0.0313561538048499 0.0313561538048499
 1.024999999999998e-05 0.03171652838247856 0.03171652838247856 0.03171652838247856
 1.031249999999998e-05 0.03155860280041098 0.03155860280041098 0.03155860280041098
 1.037499999999998e-05 0.03099105327663813 0.03099105327663813 0.03099105327663813
 1.043749999999998e-05 0.03010951639325747 0.03010951639325747 0.03010951639325747
 1.049999999999998e-05 0.02899103340929158 0.02899103340929158 0.02899103340929158
 1.056249999999998e-05 0.02769431225676295 0.02769431225676295 0.02769431225676295
 1.062499999999998e-05 0.02626270476219605 0.02626270476219605 0.02626270476219605
 1.068749999999998e-05 0.02472815591461714 0.02472815591461714 0.02472815591461714
 1.074999999999998e-05 0.02311516534963957 0.02311516534963957 0.02311516534963957
 1.081249999999998e-05 0.02144427923080552 0.02144427923080552 0.02144427923080552
 1.087499999999998e-05 0.01973490467779641 0.01973490467779641 0.01973490467779641
 1.093749999999998e-05 0.01800734357911505 0.01800734357911505 0.01800734357911505
 1.099999999999998e-05 0.01628392324604665 0.01628392324604665 0.01628392324604665
 1.106249999999998e-05 0.01458906530509096 0.01458906530509096 0.01458906530509096
 1.112499999999998e-05 0.0129482253913849 0.0129482253913849 0.0129482253913849
 1.118749999999998e-05 0.01138591570347278 0.01138591570347278 0.01138591570347278
 1.124999999999998e-05 0.009923362867263216 0.009923362867263216 0.009923362867263216
 1.131249999999998e-05 0.008576512104391882 0.008576512104391882 0.008576512104391882
 1.137499999999997e-05 0.007354930782810308 0.007354930782810308 0.007354930782810308
 1.143749999999997e-05 0.006261787813872027 0.006261787813872027 0.006261787813872027
 1.149999999999997e-05 0.00529471689731954 0.00529471689731954 0.00529471689731954
 1.156249999999997e-05 0.004447178026405532 0.004447178026405532 0.004447178026405532
 1.162499999999997e-05 0.003709932931384144 0.003709932931384144 0.003709932931384144
 1.168749999999997e-05 0.003072365859338652 0.003072365859338652 0.003072365859338652
 1.174999999999997e-05 0.00252351883123469 0.00252351883123469 0.00252351883123469
 1.181249999999997e-05 0.002052816356227732 0.002052816356227732 0.002052816356227732
 1.187499999999997e-05 0.001650515359628605 0.001650515359628605 0.001650515359628605
 1.193749999999997e-05 0.001307940485173693 0.001307940485173693 0.001307940485173693
 1.199999999999997e-05 0.001017567023619746 0.001017567023619746 0.001017567023619746
 1.206249999999997e-05 0.0007730050347986426 0.0007730050347986426 0.0007730050347986426
 1.212499999999997e-05 0.0005689260657805691 0.0005689260657805691 0.0005689260657805691
 1.218749999999997e-05 0.0004009620819028948 0.0004009620819028948 0.0004009620819028948
 1.224999999999997e-05 0.0002655964479238713 0.0002655964479238713 0.0002655964479238713
 1.231249999999997e-05 0.0001600594154662097 0.0001600594154662097 0.0001600594154662097
 1.237499999999997e-05 8.223537710789492e-05 8.223537710789492e-05 8.223537710789492e-05
 1.243749999999997e-05 3.058572474754076e-05 3.058572474754076e-05 3.058572474754076e-05
 1.249999999999997e-05 4.089027984978859e-06 4.089027984978859e-06 4.089027984978859e-06
 1.256249999999997e-05 2.199041627822938e-06 2.199041627822938e-06 2.199041627822938e-06
 1.262499999999997e-05 2.482042908654128e-05 2.482042908654128e-05 2.482042908654128e-05
 1.268749999999997e-05 7.230180482267037e-05 7.230180482267037e-05 7.230180482267037e-05
 1.274999999999997e-05 0.0001454455567357292 0.0001454455567357292 0.0001454455567357292
 1.281249999999997e-05 0.0002455337379321613 0.0002455337379321613 0.0002455337379321613
 1.287499999999997e-05 0.0003743689520367548 0.0003743689520367548 0.0003743689520367548
 1.293749999999997e-05 0.0005343284159495841 0.0005343284159495841 0.0005343284159495841
 1.299999999999997e-05 0.0007284280466807751 0.0007284280466807751 0.0007284280466807751
 1.306249999999997e-05 0.0009603912316492716 0.0009603912316492716 0.0009603912316492716
 1.312499999999997e-05 0.001234713602850702 0.001234713602850702 0.001234713602850702
 1.318749999999997e-05 0.001556710372008037 0.001556710372008037 0.001556710372008037
 1.324999999999997e-05 0.00193252644066392 0.00193252644066392 0.00193252644066392
 1.331249999999997e-05 0.002369081724381664 0.002369081724381664 0.002369081724381664
 1.337499999999997e-05 0.002873915751011628 0.002873915751011628 0.002873915751011628
 1.343749999999997e-05 0.003454888518957701 0.003454888518957701 0.003454888518957701
 1.349999999999997e-05 0.004119692514594078 0.004119692514594078 0.004119692514594078
 1.356249999999997e-05 0.004875139633306566 0.004875139633306566 0.004875139633306566
 1.362499999999997e-05 0.00572621482201092 0.00572621482201092 0.00572621482201092
 1.368749999999997e-05 0.006674944201978626 0.006674944201978626 0.006674944201978626
 1.374999999999997e-05 0.007719212500060923 0.007719212500060923 0.007719212500060923
 1.381249999999997e-05 0.008851769036686295 0.008851769036686295 0.008851769036686295
 1.387499999999997e-05 0.01005974033234603 0.01005974033234603 0.01005974033234603
 1.393749999999997e-05 0.01132495109046226 0.01132495109046226 0.01132495109046226
 1.399999999999997e-05 0.012625185768475 0.012625185768475 0.012625185768475
 1.406249999999997e-05 0.01393622009110585 0.01393622009110585 0.01393622009110585
 1.412499999999997e-05 0.01523414962930252 0.01523414962930252 0.01523414962930252
 1.418749999999997e-05 0.01649742411156845 0.01649742411156845 0.01649742411156845
 1.424999999999997e-05 0.0177081475868003 0.0177081475868003 0.0177081475868003
 1.431249999999997e-05 0.01885252695214134 0.01885252695214134 0.01885252695214134
 1.437499999999997e-05 0.01992064326019168 0.01992064326019168 0.01992064326019168
 1.443749999999997e-05 0.02090584764373573 0.02090584764373573 0.02090584764373573
 1.449999999999997e-05 0.02180405511260556 0.02180405511260556 0.02180405511260556
 1.456249999999997e-05 0.02261311407035245 0.02261311407035245 0.02261311407035245
 1.462499999999997e-05 0.02333235152092352 0.02333235152092352 0.02333235152092352
 1.468749999999997e-05 0.02396240285093905 0.02396240285093905 0.02396240285093905
 1.474999999999997e-05 0.0245057531441933 0.0245057531441933 0.0245057531441933
 1.481249999999997e-05 0.02497124209322921 0.02497124209322921 0.02497124209322921
 1.487499999999997e-05 0.0254414874498623 0.0254414874498623 0.0254414874498623
 1.493749999999996e-05 0.02623697985651804 0.02623697985651804 0.02623697985651804
 1.499999999999996e-05 0.02748552090810822 0.02748552090810822 0.02748552090810822
 1.506249999999996e-05 0.02899280472298361 0.02899280472298361 0.02899280472298361
 1.512499999999996e-05 0.03039774581174147 0.03039774581174147 0.03039774581174147
 1.518749999999996e-05 0.03135615380489477 0.03135615380489477 0.03135615380489477
 1.524999999999996e-05 0.0317165283823841 0.0317165283823841 0.0317165283823841
 1.531249999999997e-05 0.03155860280033587 0.03155860280033587 0.03155860280033587
 1.537499999999997e-05 0.03099105327650474 0.03099105327650474 0.03099105327650474
 1.543749999999997e-05 0.03010951639327112 0.03010951639327112 0.03010951639327112
 1.549999999999997e-05 0.02899103340913856 0.02899103340913856 0.02899103340913856
 1.556249999999997e-05 0.02769431225649806 0.02769431225649806 0.02769431225649806
 1.562499999999997e-05 0.02626270476219915 0.02626270476219915 0.02626270476219915
 1.568749999999997e-05 0.02472815591440038 0.02472815591440038 0.02472815591440038
 1.574999999999998e-05 0.02311516534959254 0.02311516534959254 0.02311516534959254
 1.581249999999998e-05 0.0214442792306879 0.0214442792306879 0.0214442792306879
 1.587499999999998e-05 0.01973490467767945 0.01973490467767945 0.01973490467767945
 1.593749999999998e-05 0.01800734357910975 0.01800734357910975 0.01800734357910975
 1.599999999999998e-05 0.01628392324570154 0.01628392324570154 0.01628392324570154
 1.606249999999998e-05 0.01458906530516241 0.01458906530516241 0.01458906530516241
 1.612499999999999e-05 0.01294822539138997 0.01294822539138997 0.01294822539138997
 1.618749999999999e-05 0.01138591570342054 0.01138591570342054 0.01138591570342054
 1.624999999999999e-05 0.009923362867135918 0.009923362867135918 0.009923362867135918
 1.631249999999999e-05 0.008576512104190874 0.008576512104190874 0.008576512104190874
 1.637499999999999e-05 0.007354930782706717 0.007354930782706717 0.007354930782706717
 1.643749999999999e-05 0.006261787813858356 0.006261787813858356 0.006261787813858356
 1.649999999999999e-05 0.005294716897271338 0.005294716897271338 0.005294716897271338
 1.65625e-05 0.004447178026298548 0.004447178026298548 0.004447178026298548
 1.6625e-05 0.003709932931338837 0.003709932931338837 0.003709932931338837
 1.66875e-05 0.00307236585923531 0.00307236585923531 0.00307236585923531
 1.675e-05 0.002523518831108357 0.002523518831108357 0.002523518831108357
 1.68125e-05 0.00205281635610362 0.00205281635610362 0.00205281635610362
 1.6875e-05 0.00165051535963674 0.00165051535963674 0.00165051535963674
 1.693750000000001e-05 0.0013079404851975 0.0013079404851975 0.0013079404851975
 1.700000000000001e-05 0.001017567023539413 0.001017567023539413 0.001017567023539413
 1.706250000000001e-05 0.000773005034767063 0.000773005034767063 0.000773005034767063
 1.712500000000001e-05 0.0005689260658357075 0.0005689260658357075 0.0005689260658357075
 1.718750000000001e-05 0.0004009620818689201 0.0004009620818689201 0.0004009620818689201
 1.725000000000001e-05 0.0002655964479367632 0.0002655964479367632 0.0002655964479367632
 1.731250000000001e-05 0.0001600594154273175 0.0001600594154273175 0.0001600594154273175
 1.737500000000002e-05 8.223537710904545e-05 8.223537710904545e-05 8.223537710904545e-05
 1.743750000000002e-05 3.058572475764921e-05 3.058572475764921e-05 3.058572475764921e-05
 1.750000000000002e-05 4.089027985568927e-06 4.089027985568927e-06 4.089027985568927e-06
 1.756250000000002e-05 2.1990416277111e-06 2.1990416277111e-06 2.1990416277111e-06
 1.762500000000002e-05 2.48204290881759e-05 2.48204290881759e-05 2.48204290881759e-05
 1.768750000000002e-05 7.230180483725051e-05 7.230180483725051e-05 7.230180483725051e-05
 1.775000000000002e-05 0.0001454455567348984 0.0001454455567348984 0.0001454455567348984
 1.781250000000003e-05 0.0002455337379120816 0.0002455337379120816 0.0002455337379120816
 1.787500000000003e-05 0.0003743689520667953 0.0003743689520667953 0.0003743689520667953
 1.793750000000003e-05 0.0005343284159020434 0.0005343284159020434 0.0005343284159020434
 1.800000000000003e-05 0.0007284280465856117 0.0007284280465856117 0.0007284280465856117
 1.806250000000003e-05 0.0009603912316404645 0.0009603912316404645 0.0009603912316404645
 1.812500000000003e-05 0.001234713602854357 0.001234713602854357 0.001234713602854357
 1.818750000000004e-05 0.001556710372048549 0.001556710372048549 0.001556710372048549
 1.825000000000004e-05 0.00193252644071797 0.00193252644071797 0.00193252644071797
 1.831250000000004e-05 0.002369081724319803 0.002369081724319803 0.002369081724319803
 1.837500000000004e-05 0.002873915750836083 0.002873915750836083 0.002873915750836083
 1.843750000000004e-05 0.003454888519020165 0.003454888519020165 0.003454888519020165
 1.850000000000004e-05 0.004119692514309942 0.004119692514309942 0.004119692514309942
 1.856250000000004e-05 0.004875139633171176 0.004875139633171176 0.004875139633171176
 1.862500000000005e-05 0.005726214821971487 0.005726214821971487 0.005726214821971487
 1.868750000000005e-05 0.006674944201446474 0.006674944201446474 0.006674944201446474
 1.875000000000005e-05 0.007719212499902648 0.007719212499902648 0.007719212499902648
 1.881250000000005e-05 0.008851769036783941 0.008851769036783941 0.008851769036783941
 1.887500000000005e-05 0.01005974033240014 0.01005974033240014 0.01005974033240014
 1.893750000000005e-05 0.01132495109046691 0.01132495109046691 0.01132495109046691
 1.900000000000006e-05 0.01262518576808438 0.01262518576808438 0.01262518576808438
 1.906250000000006e-05 0.01393622009085255 0.01393622009085255 0.01393622009085255
 1.912500000000006e-05 0.01523414962927383 0.01523414962927383 0.01523414962927383
 1.918750000000006e-05 0.01649742411144832 0.01649742411144832 0.01649742411144832
 1.925000000000006e-05 0.01770814758677389 0.01770814758677389 0.01770814758677389
 1.931250000000006e-05 0.01885252695220943 0.01885252695220943 0.01885252695220943
 1.937500000000006e-05 0.01992064326009877 0.01992064326009877 0.01992064326009877
 1.943750000000007e-05 0.02090584764353935 0.02090584764353935 0.02090584764353935
 1.950000000000007e-05 0.02180405511259909 0.02180405511259909 0.02180405511259909
 1.956250000000007e-05 0.02261311407037764 0.02261311407037764 0.02261311407037764
 1.962500000000007e-05 0.02333235152089977 0.02333235152089977 0.02333235152089977
 1.968750000000007e-05 0.02396240285084954 0.02396240285084954 0.02396240285084954
 1.975000000000007e-05 0.02450575314413739 0.02450575314413739 0.02450575314413739
 1.981250000000008e-05 0.02497124209323672 0.02497124209323672 0.02497124209323672
 1.987500000000008e-05 0.02544148744977527 0.02544148744977527 0.02544148744977527
 1.993750000000008e-05 0.02623697985633175 0.02623697985633175 0.02623697985633175
 2.000000000000008e-05 0.02748552090788084 0.02748552090788084 0.02748552090788084


==> data/3D_smc_ref_fk_800A_f1e5_mur1e2_NbSteps160_MagPower_Core_Ref.csv <==
 6.250000000000001e-08 0.393840814316116
 1.25e-07 0.7936756324385786
 1.875e-07 1.190776987233892
 2.5e-07 1.581253634240792
 3.125000000000001e-07 1.96210646618535
 3.750000000000001e-07 2.330426114094213
 4.375000000000002e-07 2.683354103384246
 5.000000000000002e-07 3.018114930405219
 5.625000000000002e-07 3.332028189992011
 6.250000000000003e-07 3.622506212600797
 6.875000000000003e-07 3.887051560638632
 7.500000000000003e-07 4.123267821351724
 8.125000000000004e-07 4.328896027445106
 8.750000000000004e-07 4.501887336824486
 9.375000000000004e-07 4.640517727187663
 1e-06 4.743538890131186
 1.0625e-06 4.810340299251909
 1.125e-06 4.84107759576185
 1.1875e-06 4.836716878878517
 1.250000000000001e-06 4.798964466899923
 1.312500000000001e-06 4.730090851347641
 1.375000000000001e-06 4.632693826882497
 1.437500000000001e-06 4.509459454837219
 1.500000000000001e-06 4.362968171686337
 1.562500000000001e-06 4.195569060447126
 1.625000000000001e-06 4.009322455701638
 1.687500000000001e-06 3.805997215479214
 1.750000000000001e-06 3.587104383558015
 1.812500000000001e-06 3.353950274650437
 1.875000000000001e-06 3.107695867291416
 1.937500000000001e-06 2.84941363747695
 2.000000000000001e-06 2.58013663463912
 2.062500000000001e-06 2.300897376817095
 2.125e-06 2.012756042061893
 2.1875e-06 1.716818602901261
 2.25e-06 1.414246168711178
 2.3125e-06 1.106257039862
 2.375e-06 0.7941229799714923
 2.4375e-06 0.4791610924165939
 2.499999999999999e-06 0.162722517740141
 2.562499999999999e-06 -0.1538209988859595
 2.624999999999999e-06 -0.4690917573810321
 2.687499999999999e-06 -0.781721148040837
 2.749999999999999e-06 -1.090364306425752
 2.812499999999998e-06 -1.393713573772703
 2.874999999999998e-06 -1.690509887591564
 2.937499999999998e-06 -1.979551115011221
 2.999999999999998e-06 -2.259696190850258
 3.062499999999998e-06 -2.529863785173259
 3.124999999999998e-06 -2.789024118817876
 3.187499999999997e-06 -3.036182563270613
 3.249999999999997e-06 -3.270353882672942
 3.312499999999997e-06 -3.49052654013058
 3.374999999999997e-06 -3.695617536132731
 3.437499999999997e-06 -3.884419927868252
 3.499999999999997e-06 -4.055547612426673
 3.562499999999996e-06 -4.207385164587524
 3.624999999999996e-06 -4.338054252179409
 3.687499999999996e-06 -4.445411648699982
 3.749999999999996e-06 -4.527095398720031
 3.812499999999996e-06 -4.580632436026707
 3.874999999999996e-06 -4.603609848251029
 3.937499999999996e-06 -4.593892519269449
 3.999999999999996e-06 -4.549847575493839
 4.062499999999995e-06 -4.470522972262118
 4.124999999999995e-06 -4.355735395959115
 4.187499999999995e-06 -4.206052011958938
 4.249999999999995e-06 -4.022686544726538
 4.312499999999995e-06 -3.807352538111296
 4.374999999999995e-06 -3.56211630835707
 4.437499999999994e-06 -3.289276099175841
 4.499999999999994e-06 -2.991275696966691
 4.562499999999994e-06 -2.670648769288912
 4.624999999999994e-06 -2.329985566830675
 4.687499999999994e-06 -1.971913707033866
 4.749999999999993e-06 -1.599086688586793
 4.812499999999993e-06 -1.214175587992901
 4.874999999999993e-06 -0.8198540593000779
 4.937499999999993e-06 -0.4189680224693971
 4.999999999999993e-06 -0.01471606026476825
 5.062499999999993e-06 0.3900303062919783
 5.124999999999992e-06 0.7927171310617794
 5.187499999999992e-06 1.190880351975632
 5.249999999999992e-06 1.581901639306015
 5.312499999999992e-06 1.962963490299082
 5.374999999999992e-06 2.331258854005423
 5.437499999999992e-06 2.684037272217096
 5.499999999999991e-06 3.018610629965659
 5.562499999999991e-06 3.332352811350157
 5.624999999999991e-06 3.622699954839638
 5.687499999999991e-06 3.887157440369647
 5.749999999999991e-06 4.123320923111803
 5.812499999999991e-06 4.328920494546274
 5.87499999999999e-06 4.501897702049666
 5.93749999999999e-06 4.640521769196962
 5.99999999999999e-06 4.743540343997718
 6.06249999999999e-06 4.810340783131075
 6.12499999999999e-06 4.841077745106609
 6.187499999999989e-06 4.836716921939441
 6.249999999999989e-06 4.798964478220653
 6.312499999999989e-06 4.730090854086046
 6.374999999999989e-06 4.632693827142006
 6.437499999999989e-06 4.509459454518773
 6.499999999999989e-06 4.362968171254161
 6.562499999999988e-06 4.195569059932554
 6.624999999999988e-06 4.009322455220894
 6.687499999999988e-06 3.805997215059964
 6.749999999999988e-06 3.587104383108548
 6.812499999999988e-06 3.353950274331911
 6.874999999999988e-06 3.107695866921505
 6.937499999999987e-06 2.849413637162643
 6.999999999999987e-06 2.580136634454005
 7.062499999999987e-06 2.300897376658702
 7.124999999999987e-06 2.012756042037022
 7.187499999999987e-06 1.716818602934925
 7.249999999999986e-06 1.414246168619638
 7.312499999999986e-06 1.106257039751333
 7.374999999999986e-06 0.794122979829667
 7.437499999999986e-06 0.4791610923196297
 7.499999999999986e-06 0.1627225177545792
 7.562499999999986e-06 -0.1538209990612984
 7.624999999999985e-06 -0.4690917573481183
 7.687499999999985e-06 -0.7817211480262288
 7.749999999999985e-06 -1.090364306373796
 7.812499999999985e-06 -1.393713573642793
 7.874999999999985e-06 -1.690509887445988
 7.937499999999985e-06 -1.979551114930509
 7.999999999999984e-06 -2.259696190641027
 8.062499999999984e-06 -2.529863784965192
 8.124999999999984e-06 -2.789024118635593
 8.187499999999984e-06 -3.036182563044673
 8.249999999999984e-06 -3.270353882299652
 8.312499999999984e-06 -3.490526539708293
 8.374999999999983e-06 -3.695617535791278
 8.437499999999983e-06 -3.884419927527945
 8.499999999999983e-06 -4.055547611943553
 8.562499999999983e-06 -4.207385164124398
 8.624999999999983e-06 -4.33805425171405
 8.687499999999982e-06 -4.445411648287828
 8.749999999999982e-06 -4.527095398403183
 8.812499999999982e-06 -4.580632435342611
 8.874999999999982e-06 -4.603609847762795
 8.937499999999982e-06 -4.593892518801672
 8.999999999999982e-06 -4.549847574869037
 9.062499999999981e-06 -4.470522972019952
 9.124999999999981e-06 -4.355735395818412
 9.187499999999981e-06 -4.206052011849743
 9.249999999999981e-06 -4.022686544639324
 9.312499999999981e-06 -3.80735253810604
 9.374999999999981e-06 -3.562116308376722
 9.43749999999998e-06 -3.289276099211329
 9.49999999999998e-06 -2.99127569702729
 9.56249999999998e-06 -2.670648769354376
 9.62499999999998e-06 -2.329985566921364
 9.68749999999998e-06 -1.971913707143135
 9.749999999999979e-06 -1.599086688695214
 9.812499999999979e-06 -1.214175588108808
 9.874999999999979e-06 -0.8198540594194325
 9.937499999999979e-06 -0.4189680225916405
 9.999999999999979e-06 -0.01471606038570164
 1.006249999999998e-05 0.3900303061727906
 1.012499999999998e-05 0.7927171309429117
 1.018749999999998e-05 1.190880351856466
 1.024999999999998e-05 1.581901639179748
 1.031249999999998e-05 1.962963490185896
 1.037499999999998e-05 2.331258853891085
 1.043749999999998e-05 2.684037272120486
 1.049999999999998e-05 3.018610629882199
 1.056249999999998e-05 3.332352811256765
 1.062499999999998e-05 3.622699954803757
 1.068749999999998e-05 3.887157440325464
 1.074999999999998e-05 4.123320923098181
 1.081249999999998e-05 4.32892049455798
 1.087499999999998e-05 4.501897702118333
 1.093749999999998e-05 4.640521769310011
 1.099999999999998e-05 4.743540344202542
 1.106249999999998e-05 4.810340783424007
 1.112499999999998e-05 4.841077745350108
 1.118749999999998e-05 4.836716922298646
 1.124999999999998e-05 4.798964478712345
 1.131249999999998e-05 4.73009085440636
 1.137499999999997e-05 4.632693827741416
 1.143749999999997e-05 4.509459455039143
 1.149999999999997e-05 4.362968171737444
 1.156249999999997e-05 4.195569060342396
 1.162499999999997e-05 4.00932245559443
 1.168749999999997e-05 3.805997215518964
 1.174999999999997e-05 3.587104383468981
 1.181249999999997e-05 3.353950274666032
 1.187499999999997e-05 3.107695867173409
 1.193749999999997e-05 2.849413637392875
 1.199999999999997e-05 2.580136634562621
 1.206249999999997e-05 2.300897376867242
 1.212499999999997e-05 2.012756042027636
 1.218749999999997e-05 1.716818602869563
 1.224999999999997e-05 1.41424616878632
 1.231249999999997e-05 1.106257039861081
 1.237499999999997e-05 0.7941229799680968
 1.243749999999997e-05 0.4791610923664288
 1.249999999999997e-05 0.162722517785585
 1.256249999999997e-05 -0.1538209988426518
 1.262499999999997e-05 -0.4690917574286572
 1.268749999999997e-05 -0.7817211480825584
 1.274999999999997e-05 -1.090364306498693
 1.281249999999997e-05 -1.393713573673872
 1.287499999999997e-05 -1.690509887653118
 1.293749999999997e-05 -1.979551115039438
 1.299999999999997e-05 -2.259696190803229
 1.306249999999997e-05 -2.529863785097746
 1.312499999999997e-05 -2.789024118722232
 1.318749999999997e-05 -3.036182563319429
 1.324999999999997e-05 -3.27035388268466
 1.331249999999997e-05 -3.490526540080169
 1.337499999999997e-05 -3.695617536130351
 1.343749999999997e-05 -3.884419927835217
 1.349999999999997e-05 -4.055547612418659
 1.356249999999997e-05 -4.207385164635023
 1.362499999999997e-05 -4.338054252157179
 1.368749999999997e-05 -4.445411648703358
 1.374999999999997e-05 -4.527095398843478
 1.381249999999997e-05 -4.580632435926941
 1.387499999999997e-05 -4.603609848128001
 1.393749999999997e-05 -4.593892519173811
 1.399999999999997e-05 -4.549847575391335
 1.406249999999997e-05 -4.470522972190373
 1.412499999999997e-05 -4.355735395864999
 1.418749999999997e-05 -4.206052011885914
 1.424999999999997e-05 -4.022686544635581
 1.431249999999997e-05 -3.807352538062702
 1.437499999999997e-05 -3.562116308336327
 1.443749999999997e-05 -3.289276099135239
 1.449999999999997e-05 -2.991275696947187
 1.456249999999997e-05 -2.670648769260843
 1.462499999999997e-05 -2.329985566817348
 1.468749999999997e-05 -1.971913707029036
 1.474999999999997e-05 -1.599086688581387
 1.481249999999997e-05 -1.214175587989367
 1.487499999999997e-05 -0.8198540592956889
 1.493749999999996e-05 -0.4189680224666416
 1.499999999999996e-05 -0.01471606026177224
 1.506249999999996e-05 0.3900303062946324


==> data/3D_smc_ref_fk_800A_f1e5_mur1e2_NbSteps160_TotPower_Core_Ref.csv <==
 6.250000000000001e-08 0.4044100440897808
 1.25e-07 0.8130501588743316
 1.875e-07 1.215356338261736
 2.5e-07 1.608826549518125
 3.125000000000001e-07 1.991184465370949
 3.750000000000001e-07 2.359963569526534
 4.375000000000002e-07 2.712620727474807
 5.000000000000002e-07 3.046611104601507
 5.625000000000002e-07 3.359418322219654
 6.250000000000003e-07 3.648566622111767
 6.875000000000003e-07 3.911632373236069
 7.500000000000003e-07 4.146267480321658
 8.125000000000004e-07 4.350246067632046
 8.750000000000004e-07 4.521544745938934
 9.375000000000004e-07 4.658462378607435
 1e-06 4.759773859574809
 1.0625e-06 4.824893178048731
 1.125e-06 4.85400120918775
 1.1875e-06 4.848088265455374
 1.250000000000001e-06 4.808881649204708
 1.312500000000001e-06 4.738667684633796
 1.375000000000001e-06 4.640053775016742
 1.437500000000001e-06 4.515729326284093
 1.500000000000001e-06 4.368272672530982
 1.562500000000001e-06 4.200026656317193
 1.625000000000001e-06 4.013042665605242
 1.687500000000001e-06 3.809079198584828
 1.750000000000001e-06 3.589636548537162
 1.812500000000001e-06 3.356010612189128
 1.875000000000001e-06 3.109352737604156
 1.937500000000001e-06 2.850726801152594
 2.000000000000001e-06 2.581158374996259
 2.062500000000001e-06 2.301673614175913
 2.125e-06 2.013327381188404
 2.1875e-06 1.717221284385389
 2.25e-06 1.41451291502621
 2.3125e-06 1.10641779953162
 2.375e-06 0.7942055807836775
 2.4375e-06 0.4791918186692409
 2.499999999999999e-06 0.1627266283931312
 2.562499999999999e-06 -0.1538187936464072
 2.624999999999999e-06 -0.4690668436953775
 2.687499999999999e-06 -0.7816485629328478
 2.749999999999999e-06 -1.090218282787544
 2.812499999999998e-06 -1.393467059946623
 2.874999999999998e-06 -1.690134026865029
 2.937499999999998e-06 -1.979014672261707
 2.999999999999998e-06 -2.258964916878415
 3.062499999999998e-06 -2.528899714767912
 3.124999999999998e-06 -2.78778480746213
 3.187499999999997e-06 -3.034620280970961
 3.249999999999997e-06 -3.268414803210696
 3.312499999999997e-06 -3.488149991351999
 3.374999999999997e-06 -3.692735412178718
 3.437499999999997e-06 -3.880956405931319
 3.499999999999997e-06 -4.051419359559937
 3.562499999999996e-06 -4.202502253315966
 3.624999999999996e-06 -4.332322008401002
 3.687499999999996e-06 -4.438733604935033
 3.749999999999996e-06 -4.519377391294092
 3.812499999999996e-06 -4.571787651468173
 3.874999999999996e-06 -4.593564318850382
 3.937499999999996e-06 -4.58259028174929
 3.999999999999996e-06 -4.53725458524328
 4.062499999999995e-06 -4.456629033112124
 4.124999999999995e-06 -4.340553821864748
 4.187499999999995e-06 -4.189617308133195
 4.249999999999995e-06 -4.005050822701938
 4.312499999999995e-06 -3.788581494517393
 4.374999999999995e-06 -3.542285428016802
 4.437499999999994e-06 -3.268467448818689
 4.499999999999994e-06 -2.969575408934448
 4.562499999999994e-06 -2.648145140764835
 4.624999999999994e-06 -2.306767602014142
 4.687499999999994e-06 -1.948069821465656
 4.749999999999993e-06 -1.574702869168037
 4.812499999999993e-06 -1.189329066910082
 4.874999999999993e-06 -0.7945400194411288
 4.937499999999993e-06 -0.3928634789404986
 4.999999999999993e-06 0.01262801453331717
 5.062499999999993e-06 0.418870147811105
 5.124999999999992e-06 0.8229507537492008
 5.187499999999992e-06 1.222064525421911
 5.249999999999992e-06 1.61344310177452
 5.312499999999992e-06 1.994348246781127
 5.374999999999992e-06 2.362080774932435
 5.437499999999992e-06 2.713985062451786
 5.499999999999991e-06 3.047449345281246
 5.562499999999991e-06 3.359905675073611
 5.624999999999991e-06 3.648833146272794
 5.687499999999991e-06 3.911768801033489
 5.749999999999991e-06 4.14633258113626
 5.812499999999991e-06 4.35027493594801
 5.87499999999999e-06 4.521556616635611
 5.93749999999999e-06 4.658466900667007
 5.99999999999999e-06 4.759775456239918
 6.06249999999999e-06 4.824893701623694
 6.12499999999999e-06 4.854001368861076
 6.187499999999989e-06 4.848088311042887
 6.249999999999989e-06 4.808881661104693
 6.312499999999989e-06 4.738667687497065
 6.374999999999989e-06 4.640053775299679
 6.437499999999989e-06 4.515729325966909
 6.499999999999989e-06 4.368272672096066
 6.562499999999988e-06 4.200026655799579
 6.624999999999988e-06 4.013042665121816
 6.687499999999988e-06 3.809079198163295
 6.749999999999988e-06 3.589636548085771
 6.812499999999988e-06 3.356010611869136
 6.874999999999988e-06 3.109352737233113
 6.937499999999987e-06 2.850726800837347
 6.999999999999987e-06 2.581158374810504
 7.062499999999987e-06 2.301673614017023
 7.124999999999987e-06 2.013327381163288
 7.187499999999987e-06 1.717221284418858
 7.249999999999986e-06 1.414512914934376
 7.312499999999986e-06 1.106417799420808
 7.374999999999986e-06 0.7942055806417827
 7.437499999999986e-06 0.4791918185722044
 7.499999999999986e-06 0.1627266284075636
 7.562499999999986e-06 -0.1538187938217421
 7.624999999999985e-06 -0.4690668436624574
 7.687499999999985e-06 -0.7816485629182772
 7.749999999999985e-06 -1.090218282735737
 7.812499999999985e-06 -1.393467059816959
 7.874999999999985e-06 -1.690134026719619
 7.937499999999985e-06 -1.979014672181275
 7.999999999999984e-06 -2.258964916669792
 8.062499999999984e-06 -2.528899714560542
 8.124999999999984e-06 -2.787784807280479
 8.187499999999984e-06 -3.034620280745914
 8.249999999999984e-06 -3.268414802838744
 8.312499999999984e-06 -3.488149990931365
 8.374999999999983e-06 -3.692735411839199
 8.437499999999983e-06 -3.880956405593158
 8.499999999999983e-06 -4.051419359079465
 8.562499999999983e-06 -4.202502252855917
 8.624999999999983e-06 -4.332322007939035
 8.687499999999982e-06 -4.438733604526075
 8.749999999999982e-06 -4.519377390977109
 8.812499999999982e-06 -4.571787650792495
 8.874999999999982e-06 -4.593564318367579
 8.937499999999982e-06 -4.582590281286892
 8.999999999999982e-06 -4.537254584631271
 9.062499999999981e-06 -4.456629032875073
 9.124999999999981e-06 -4.340553821727628
 9.187499999999981e-06 -4.189617308026906
 9.249999999999981e-06 -4.005050822617392
 9.312499999999981e-06 -3.788581494514111
 9.374999999999981e-06 -3.542285428037917
 9.43749999999998e-06 -3.26846744885535
 9.49999999999998e-06 -2.969575408995917
 9.56249999999998e-06 -2.648145140831052
 9.62499999999998e-06 -2.306767602105237
 9.68749999999998e-06 -1.948069821574942
 9.749999999999979e-06 -1.574702869276427
 9.812499999999979e-06 -1.189329067025839
 9.874999999999979e-06 -0.7945400195615426
 9.937499999999979e-06 -0.3928634790670462
 9.999999999999979e-06 0.01262801440520366
 1.006249999999998e-05 0.4188701476836507
 1.012499999999998e-05 0.8229507536230323
 1.018749999999998e-05 1.222064525297764
 1.024999999999998e-05 1.613443101645489
 1.031249999999998e-05 1.994348246667143
 1.037499999999998e-05 2.362080774818577
 1.043749999999998e-05 2.713985062356697
 1.049999999999998e-05 3.047449345199817
 1.056249999999998e-05 3.359905674982775
 1.062499999999998e-05 3.648833146240225
 1.068749999999998e-05 3.911768800992897
 1.074999999999998e-05 4.146332581126573
 1.081249999999998e-05 4.350274935963718
 1.087499999999998e-05 4.521556616708962
 1.093749999999998e-05 4.658466900784786
 1.099999999999998e-05 4.759775456449785
 1.106249999999998e-05 4.824893701922081
 1.112499999999998e-05 4.854001369109666
 1.118749999999998e-05 4.848088311407077
 1.124999999999998e-05 4.808881661602985
 1.131249999999998e-05 4.738667687819738
 1.137499999999997e-05 4.640053775905329
 1.143749999999997e-05 4.515729326491341
 1.149999999999997e-05 4.368272672583037
 1.156249999999997e-05 4.200026656212403
 1.162499999999997e-05 4.013042665497656
 1.168749999999997e-05 3.809079198624532
 1.174999999999997e-05 3.589636548447924
 1.181249999999997e-05 3.356010612204661
 1.187499999999997e-05 3.109352737486022
 1.193749999999997e-05 2.850726801068481
 1.199999999999997e-05 2.581158374919788
 1.206249999999997e-05 2.301673614226086
 1.212499999999997e-05 2.013327381154135
 1.218749999999997e-05 1.717221284353835
 1.224999999999997e-05 1.414512915101297
 1.231249999999997e-05 1.106417799530713
 1.237499999999997e-05 0.7942055807802666
 1.243749999999997e-05 0.4791918186190519
 1.249999999999997e-05 0.1627266284385871
 1.256249999999997e-05 -0.1538187936031126
 1.262499999999997e-05 -0.4690668437429728
 1.268749999999997e-05 -0.7816485629745634
 1.274999999999997e-05 -1.09021828286044
 1.281249999999997e-05 -1.393467059847943
 1.287499999999997e-05 -1.690134026926595
 1.293749999999997e-05 -1.97901467228995
 1.299999999999997e-05 -2.258964916831537
 1.306249999999997e-05 -2.528899714692605
 1.312499999999997e-05 -2.787784807366507
 1.318749999999997e-05 -3.034620281019711
 1.324999999999997e-05 -3.268414803222308
 1.331249999999997e-05 -3.488149991301618
 1.337499999999997e-05 -3.692735412176369
 1.343749999999997e-05 -3.880956405898379
 1.349999999999997e-05 -4.051419359551864
 1.356249999999997e-05 -4.202502253363482
 1.362499999999997e-05 -4.332322008378985
 1.368749999999997e-05 -4.438733604938101
 1.374999999999997e-05 -4.519377391414529
 1.381249999999997e-05 -4.571787651368806
 1.387499999999997e-05 -4.593564318728322
 1.393749999999997e-05 -4.582590281654729
 1.399999999999997e-05 -4.537254585141946
 1.406249999999997e-05 -4.456629033041437
 1.412499999999997e-05 -4.340553821771757
 1.418749999999997e-05 -4.189617308061213
 1.424999999999997e-05 -4.005050822612175
 1.431249999999997e-05 -3.788581494469709
 1.437499999999997e-05 -3.542285427996605
 1.443749999999997e-05 -3.268467448778658
 1.449999999999997e-05 -2.969575408915357
 1.456249999999997e-05 -2.64814514073736
 1.462499999999997e-05 -2.306767602001215
 1.468749999999997e-05 -1.948069821461006
 1.474999999999997e-05 -1.574702869162776
 1.481249999999997e-05 -1.189329066906613
 1.487499999999997e-05 -0.7945400194369293
 1.493749999999996e-05 -0.3928634789381791
 1.499999999999996e-05 0.01262801453540508
 1.506249999999996e-05 0.4188701478127271


==> data/3D_smc_ref_fk_800A_f1e5_mur1e2_NbSteps160_U.csv <==
 0 0
 6.250000000000001e-08 65.78578460329173
 1.25e-07 129.6776861885411
 1.875e-07 193.3692704744491
 2.5e-07 256.7626277718213
 3.125000000000001e-07 319.7600466728832
 3.750000000000001e-07 382.2644009211341
 4.375000000000002e-07 444.1793173660713
 5.000000000000002e-07 505.4093292115273
 5.625000000000002e-07 565.8600246102671
 6.250000000000003e-07 625.4381927366783
 6.875000000000003e-07 684.0519677494746
 7.500000000000003e-07 741.6109706325706
 8.125000000000004e-07 798.0264487690988
 8.750000000000004e-07 853.2114130752371
 9.375000000000004e-07 907.0807724700109
 1e-06 959.5514654570804
 1.0625e-06 1010.542588508822
 1.125e-06 1059.975520947674
 1.1875e-06 1107.774046028596
 1.250000000000001e-06 1153.864468019123
 1.312500000000001e-06 1198.17572519903
 1.375000000000001e-06 1240.639498762521
 1.437500000000001e-06 1281.19031762559
 1.500000000000001e-06 1319.765659057407
 1.562500000000001e-06 1356.306044990544
 1.625000000000001e-06 1390.755133815739
 1.687500000000001e-06 1423.059807447106
 1.750000000000001e-06 1453.170253462769
 1.812500000000001e-06 1481.040042153279
 1.875000000000001e-06 1506.626198319942
 1.937500000000001e-06 1529.889267723051
 2.000000000000001e-06 1550.793378040584
 2.062500000000001e-06 1569.30629428666
 2.125e-06 1585.399468570265
 2.1875e-06 1599.048084156628
 2.25e-06 1610.231093746646
 2.3125e-06 1618.931251935418
 2.375e-06 1625.135141791562
 2.4375e-06 1628.833195532068
 2.499999999999999e-06 1630.01970925623
 2.562499999999999e-06 1628.692851713638
 2.624999999999999e-06 1624.854667107017
 2.687499999999999e-06 1618.511071913054
 2.749999999999999e-06 1609.671845736942
 2.812499999999998e-06 1598.35061620809
 2.874999999999998e-06 1584.564837949397
 2.937499999999998e-06 1568.335765646398
 2.999999999999998e-06 1549.688421263357
 3.062499999999998e-06 1528.651555470042
 3.124999999999998e-06 1505.257603314427
 3.187499999999997e-06 1479.542634255212
 3.249999999999997e-06 1451.546296594442
 3.312499999999997e-06 1421.311756440634
 3.374999999999997e-06 1388.885631267624
 3.437499999999997e-06 1354.317918201373
 3.499999999999997e-06 1317.661917124758
 3.562499999999996e-06 1278.974148719221
 3.624999999999996e-06 1238.3142675405
 3.687499999999996e-06 1195.744970223938
 3.749999999999996e-06 1151.331898908657
 3.812499999999996e-06 1105.143539959557
 3.874999999999996e-06 1057.251118101923
 3.937499999999996e-06 1007.728486122364
 3.999999999999996e-06 956.652010376463
 4.062499999999995e-06 904.1004524171832
 4.124999999999995e-06 850.1548470837843
 4.187499999999995e-06 794.8983773407776
 4.249999999999995e-06 738.416246072652
 4.312499999999995e-06 680.7955449466548
 4.374999999999995e-06 622.1251204447482
 4.437499999999994e-06 562.4954371681687
 4.499999999999994e-06 501.9984385879378
 4.562499999999994e-06 440.727405439632
 4.624999999999994e-06 378.7768119956385
 4.687499999999994e-06 316.2421804519529
 4.749999999999993e-06 253.2199336796615
 4.812499999999993e-06 189.8072466552572
 4.874999999999993e-06 126.1018983698714
 4.937499999999993e-06 62.20212501158805
 4.999999999999993e-06 -1.79354486715025
 5.062499999999993e-06 -65.78643757388497
 5.124999999999992e-06 -129.6778828716909
 5.187499999999992e-06 -193.3693662595066
 5.249999999999992e-06 -256.7626802818407
 5.312499999999992e-06 -319.7600769155472
 5.374999999999992e-06 -382.2644184751848
 5.437499999999992e-06 -444.1793273833
 5.499999999999991e-06 -505.4093347439459
 5.562499999999991e-06 -565.8600275356065
 5.624999999999991e-06 -625.438194205653
 5.687499999999991e-06 -684.0519684455252
 5.749999999999991e-06 -741.610970941892
 5.812499999999991e-06 -798.0264488981535
 5.87499999999999e-06 -853.2114131249549
 5.93749999999999e-06 -907.0807724877866
 5.99999999999999e-06 -959.5514654632179
 6.06249999999999e-06 -1010.542588510764
 6.12499999999999e-06 -1059.975520948131
 6.187499999999989e-06 -1107.7740460288
 6.249999999999989e-06 -1153.864468019133
 6.312499999999989e-06 -1198.175725199021
 6.374999999999989e-06 -1240.63949876248
 6.437499999999989e-06 -1281.190317625598
 6.499999999999989e-06 -1319.765659057388
 6.562499999999988e-06 -1356.306044990578
 6.624999999999988e-06 -1390.755133815767
 6.687499999999988e-06 -1423.059807447098
 6.749999999999988e-06 -1453.170253462739
 6.812499999999988e-06 -1481.040042153297
 6.874999999999988e-06 -1506.626198319907
 6.937499999999987e-06 -1529.889267722994
 6.999999999999987e-06 -1550.793378040524
 7.062499999999987e-06 -1569.30629428663
 7.124999999999987e-06 -1585.399468570353
 7.187499999999987e-06 -1599.048084156625
 7.249999999999986e-06 -1610.23109374662
 7.312499999999986e-06 -1618.931251935423
 7.374999999999986e-06 -1625.135141791588
 7.437499999999986e-06 -1628.833195532028
 7.499999999999986e-06 -1630.019709256305
 7.562499999999986e-06 -1628.692851713705
 7.624999999999985e-06 -1624.854667107036
 7.687499999999985e-06 -1618.511071913111
 7.749999999999985e-06 -1609.671845736909
 7.812499999999985e-06 -1598.350616208211
 7.874999999999985e-06 -1584.564837949388
 7.937499999999985e-06 -1568.335765646367
 7.999999999999984e-06 -1549.688421263406
 8.062499999999984e-06 -1528.651555470038
 8.124999999999984e-06 -1505.257603314637
 8.187499999999984e-06 -1479.542634255346
 8.249999999999984e-06 -1451.546296594476
 8.312499999999984e-06 -1421.31175644059
 8.374999999999983e-06 -1388.885631267666
 8.437499999999983e-06 -1354.317918201331
 8.499999999999983e-06 -1317.661917124735
 8.562499999999983e-06 -1278.974148719282
 8.624999999999983e-06 -1238.314267540472
 8.687499999999982e-06 -1195.744970223945
 8.749999999999982e-06 -1151.331898908644
 8.812499999999982e-06 -1105.14353995949
 8.874999999999982e-06 -1057.251118102
 8.937499999999982e-06 -1007.728486122407
 8.999999999999982e-06 -956.6520103765332
 9.062499999999981e-06 -904.1004524172585
 9.124999999999981e-06 -850.1548470837818
 9.187499999999981e-06 -794.8983773408221
 9.249999999999981e-06 -738.4162460726478
 9.312499999999981e-06 -680.7955449466489
 9.374999999999981e-06 -622.1251204447465
 9.43749999999998e-06 -562.4954371681458
 9.49999999999998e-06 -501.9984385879663
 9.56249999999998e-06 -440.7274054396436
 9.62499999999998e-06 -378.7768119955808
 9.68749999999998e-06 -316.2421804519726
 9.749999999999979e-06 -253.2199336796743
 9.812499999999979e-06 -189.8072466552576
 9.874999999999979e-06 -126.1018983698714
 9.937499999999979e-06 -62.20212501159339
 9.999999999999979e-06 1.793544867136325
 1.006249999999998e-05 65.78643757386637
 1.012499999999998e-05 129.677882871674
 1.018749999999998e-05 193.3693662594783
 1.024999999999998e-05 256.7626802818118
 1.031249999999998e-05 319.7600769155247
 1.037499999999998e-05 382.2644184751603
 1.043749999999998e-05 444.1793273832811
 1.049999999999998e-05 505.4093347439284
 1.056249999999998e-05 565.8600275355961
 1.062499999999998e-05 625.4381942056622
 1.068749999999998e-05 684.0519684455205
 1.074999999999998e-05 741.6109709418396
 1.081249999999998e-05 798.0264488981578
 1.087499999999998e-05 853.2114131249257
 1.093749999999998e-05 907.0807724877034
 1.099999999999998e-05 959.5514654631976
 1.106249999999998e-05 1010.542588510805
 1.112499999999998e-05 1059.975520948138
 1.118749999999998e-05 1107.77404602876
 1.124999999999998e-05 1153.864468019137
 1.131249999999998e-05 1198.175725199022
 1.137499999999997e-05 1240.639498762514
 1.143749999999997e-05 1281.19031762558
 1.149999999999997e-05 1319.765659057394
 1.156249999999997e-05 1356.30604499057
 1.162499999999997e-05 1390.755133815751
 1.168749999999997e-05 1423.059807447087
 1.174999999999997e-05 1453.170253462745
 1.181249999999997e-05 1481.040042153303
 1.187499999999997e-05 1506.626198319923
 1.193749999999997e-05 1529.889267723063
 1.199999999999997e-05 1550.793378040601
 1.206249999999997e-05 1569.306294286628
 1.212499999999997e-05 1585.399468570228
 1.218749999999997e-05 1599.048084156603
 1.224999999999997e-05 1610.231093746615
 1.231249999999997e-05 1618.931251935428
 1.237499999999997e-05 1625.135141791594
 1.243749999999997e-05 1628.833195532082
 1.249999999999997e-05 1630.019709256275
 1.256249999999997e-05 1628.692851713658
 1.262499999999997e-05 1624.854667106997
 1.268749999999997e-05 1618.51107191302
 1.274999999999997e-05 1609.671845736938
 1.281249999999997e-05 1598.350616208119
 1.287499999999997e-05 1584.5648379494
 1.293749999999997e-05 1568.335765646424
 1.299999999999997e-05 1549.688421263404
 1.306249999999997e-05 1528.651555470095
 1.312499999999997e-05 1505.257603314466
 1.318749999999997e-05 1479.542634255194
 1.324999999999997e-05 1451.546296594452
 1.331249999999997e-05 1421.311756440675
 1.337499999999997e-05 1388.885631267607
 1.343749999999997e-05 1354.317918201413
 1.349999999999997e-05 1317.661917124756
 1.356249999999997e-05 1278.974148719209
 1.362499999999997e-05 1238.314267540501
 1.368749999999997e-05 1195.744970223934
 1.374999999999997e-05 1151.331898908682
 1.381249999999997e-05 1105.143539959576
 1.387499999999997e-05 1057.251118101969
 1.393749999999997e-05 1007.728486122397
 1.399999999999997e-05 956.6520103765104
 1.406249999999997e-05 904.1004524172123
 1.412499999999997e-05 850.1548470838118
 1.418749999999997e-05 794.8983773407805
 1.424999999999997e-05 738.416246072662
 1.431249999999997e-05 680.7955449466701
 1.437499999999997e-05 622.1251204447908
 1.443749999999997e-05 562.4954371681855
 1.449999999999997e-05 501.998438587954
 1.456249999999997e-05 440.7274054396458
 1.462499999999997e-05 378.7768119956674
 1.468749999999997e-05 316.2421804519775
 1.474999999999997e-05 253.2199336796936
 1.481249999999997e-05 189.807246655275
 1.487499999999997e-05 126.101898369889
 1.493749999999996e-05 62.20212501161836
 1.499999999999996e-05 -1.7935448671202
 1.506249999999996e-05 -65.78643757385505
 1.512499999999996e-05 -129.6778828716616
 1.518749999999996e-05 -193.3693662594605
 1.524999999999996e-05 -256.7626802818145
 1.531249999999997e-05 -319.7600769155179
 1.537499999999997e-05 -382.2644184751725
 1.543749999999997e-05 -444.1793273832942
 1.549999999999997e-05 -505.4093347439196
 1.556249999999997e-05 -565.8600275356034
 1.562499999999997e-05 -625.4381942056533
 1.568749999999997e-05 -684.0519684455247
 1.574999999999998e-05 -741.6109709418494
 1.581249999999998e-05 -798.0264488981516
 1.587499999999998e-05 -853.2114131249197
 1.593749999999998e-05 -907.0807724878111
 1.599999999999998e-05 -959.5514654631946
 1.606249999999998e-05 -1010.542588510765
 1.612499999999999e-05 -1059.975520948125
 1.618749999999999e-05 -1107.774046028777
 1.624999999999999e-05 -1153.864468019167
 1.631249999999999e-05 -1198.175725198988
 1.637499999999999e-05 -1240.639498762476
 1.643749999999999e-05 -1281.190317625584
 1.649999999999999e-05 -1319.76565905737
 1.65625e-05 -1356.306044990577
 1.6625e-05 -1390.755133815761
 1.66875e-05 -1423.059807447124
 1.675e-05 -1453.170253462777
 1.68125e-05 -1481.040042153299
 1.6875e-05 -1506.626198319917
 1.693750000000001e-05 -1529.889267722982
 1.700000000000001e-05 -1550.79337804052
 1.706250000000001e-05 -1569.306294286631
 1.712500000000001e-05 -1585.399468570267
 1.718750000000001e-05 -1599.048084156707
 1.725000000000001e-05 -1610.23109374668
 1.731250000000001e-05 -1618.931251935379
 1.737500000000002e-05 -1625.135141791556
 1.743750000000002e-05 -1628.833195531993
 1.750000000000002e-05 -1630.019709256271
 1.756250000000002e-05 -1628.692851713696
 1.762500000000002e-05 -1624.854667107056
 1.768750000000002e-05 -1618.511071913106
 1.775000000000002e-05 -1609.67184573693
 1.781250000000003e-05 -1598.350616208163
 1.787500000000003e-05 -1584.564837949367
 1.793750000000003e-05 -1568.335765646365
 1.800000000000003e-05 -1549.688421263376
 1.806250000000003e-05 -1528.651555470005
 1.812500000000003e-05 -1505.257603314559
 1.818750000000004e-05 -1479.542634255283
 1.825000000000004e-05 -1451.54629659447
 1.831250000000004e-05 -1421.311756440581
 1.837500000000004e-05 -1388.885631267629
 1.843750000000004e-05 -1354.317918201293
 1.850000000000004e-05 -1317.661917124701
 1.856250000000004e-05 -1278.974148719239
 1.862500000000005e-05 -1238.314267540461
 1.868750000000005e-05 -1195.74497022394
 1.875000000000005e-05 -1151.33189890863
 1.881250000000005e-05 -1105.143539959442
 1.887500000000005e-05 -1057.251118101979
 1.893750000000005e-05 -1007.72848612235
 1.900000000000006e-05 -956.6520103764714
 1.906250000000006e-05 -904.1004524171981
 1.912500000000006e-05 -850.154847083671
 1.918750000000006e-05 -794.8983773407687
 1.925000000000006e-05 -738.4162460725612
 1.931250000000006e-05 -680.795544946568
 1.937500000000006e-05 -622.1251204446347
 1.943750000000007e-05 -562.4954371680584
 1.950000000000007e-05 -501.9984385878554
 1.956250000000007e-05 -440.7274054395362
 1.962500000000007e-05 -378.7768119954999
 1.968750000000007e-05 -316.2421804518798
 1.975000000000007e-05 -253.2199336795886
 1.981250000000008e-05 -189.8072466551473
 1.987500000000008e-05 -126.1018983697717
 1.993750000000008e-05 -62.20212501149356
 2.000000000000008e-05 1.793544867238801


==> data/JouleLosses_f1e4_mur1e4_New.csv <==
 0 0 0 0
 6.250000000000001e-07 0.002281399278708011 0.002281399278708011 0.002281399278708011
 1.25e-06 0.003730454066432467 0.003730454066432467 0.003730454066432467
 1.875e-06 0.00476668866396811 0.00476668866396811 0.00476668866396811
 2.5e-06 0.005593514596048529 0.005593514596048529 0.005593514596048529
 3.125e-06 0.006281397364758263 0.006281397364758263 0.006281397364758263
 3.75e-06 0.006863484693859607 0.006863484693859607 0.006863484693859607
 4.375e-06 0.007358356019396044 0.007358356019396044 0.007358356019396044
 5e-06 0.007777559533222679 0.007777559533222679 0.007777559533222679
 5.625e-06 0.008128830238548315 0.008128830238548315 0.008128830238548315
 6.25e-06 0.008417690892827434 0.008417690892827434 0.008417690892827434
 6.875e-06 0.008648328424143073 0.008648328424143073 0.008648328424143073
 7.5e-06 0.008824107108950601 0.008824107108950601 0.008824107108950601
 8.125000000000001e-06 0.0089478848819943 0.0089478848819943 0.0089478848819943
 8.750000000000001e-06 0.009022216299660929 0.009022216299660929 0.009022216299660929
 9.375000000000001e-06 0.00904948686674494 0.00904948686674494 0.00904948686674494
 1e-05 0.009032003931949847 0.009032003931949847 0.009032003931949847
 1.0625e-05 0.008972058992146309 0.008972058992146309 0.008972058992146309
 1.125e-05 0.00887197047495402 0.00887197047495402 0.00887197047495402
 1.1875e-05 0.008734112726414866 0.008734112726414866 0.008734112726414866
 1.25e-05 0.008560934928881814 0.008560934928881814 0.008560934928881814
 1.3125e-05 0.008354972441493424 0.008354972441493424 0.008354972441493424
 1.375e-05 0.00811885227905473 0.00811885227905473 0.00811885227905473
 1.4375e-05 0.007855293945995977 0.007855293945995977 0.007855293945995977
 1.5e-05 0.007567106516438707 0.007567106516438707 0.007567106516438707
 1.5625e-05 0.007257182634996771 0.007257182634996771 0.007257182634996771
 1.625e-05 0.006928489967954076 0.006928489967954076 0.006928489967954076
 1.6875e-05 0.006584060534819065 0.006584060534819065 0.006584060534819065
 1.750000000000001e-05 0.00622697828119613 0.00622697828119613 0.00622697828119613
 1.812500000000001e-05 0.005860365205050128 0.005860365205050128 0.005860365205050128
 1.875000000000001e-05 0.005487366312452679 0.005487366312452679 0.005487366312452679
 1.937500000000001e-05 0.005111133652275596 0.005111133652275596 0.005111133652275596
 2.000000000000001e-05 0.004734809658387623 0.004734809658387623 0.004734809658387623
 2.062500000000001e-05 0.00436151001140108 0.00436151001140108 0.00436151001140108
 2.125000000000002e-05 0.003994306217436341 0.003994306217436341 0.003994306217436341
 2.187500000000002e-05 0.00363620808964739 0.00363620808964739 0.00363620808964739
 2.250000000000002e-05 0.003290146306847296 0.003290146306847296 0.003290146306847296
 2.312500000000002e-05 0.002958955213202243 0.002958955213202243 0.002958955213202243
 2.375000000000002e-05 0.002645356013222704 0.002645356013222704 0.002645356013222704
 2.437500000000002e-05 0.002351940506499204 0.002351940506499204 0.002351940506499204
 2.500000000000002e-05 0.002081155497119284 0.002081155497119284 0.002081155497119284
 2.562500000000003e-05 0.001835288003216592 0.001835288003216592 0.001835288003216592
 2.625000000000003e-05 0.00161645138239397 0.00161645138239397 0.00161645138239397
 2.687500000000003e-05 0.00142657247919008 0.00142657247919008 0.00142657247919008
 2.750000000000003e-05 0.001267379890873411 0.001267379890873411 0.001267379890873411
 2.812500000000003e-05 0.001140393437950761 0.001140393437950761 0.001140393437950761
 2.875000000000003e-05 0.001046914915699859 0.001046914915699859 0.001046914915699859
 2.937500000000004e-05 0.0009880201928874188 0.0009880201928874188 0.0009880201928874188
 3.000000000000004e-05 0.0009645527135634066 0.0009645527135634066 0.0009645527135634066
 3.062500000000004e-05 0.0009771184474890637 0.0009771184474890637 0.0009771184474890637
 3.125000000000004e-05 0.00102608232444642 0.00102608232444642 0.00102608232444642
 3.187500000000004e-05 0.001111566177223796 0.001111566177223796 0.001111566177223796
 3.250000000000004e-05 0.001233448207867111 0.001233448207867111 0.001233448207867111
 3.312500000000005e-05 0.001391363981436695 0.001391363981436695 0.001391363981436695
 3.375000000000005e-05 0.001584708941423575 0.001584708941423575 0.001584708941423575
 3.437500000000005e-05 0.001812642431053557 0.001812642431053557 0.001812642431053557
 3.500000000000005e-05 0.00207409319483237 0.00207409319483237 0.00207409319483237
 3.562500000000005e-05 0.002367766325370312 0.002367766325370312 0.002367766325370312
 3.625000000000005e-05 0.002692151611135124 0.002692151611135124 0.002692151611135124
 3.687500000000006e-05 0.003045533231954237 0.003045533231954237 0.003045533231954237
 3.750000000000006e-05 0.003426000740865225 0.003426000740865225 0.003426000740865225
 3.812500000000006e-05 0.003831461262393575 0.003831461262393575 0.003831461262393575
 3.875000000000006e-05 0.004259652830260607 0.004259652830260607 0.004259652830260607
 3.937500000000006e-05 0.004708158780191868 0.004708158780191868 0.004708158780191868
 4.000000000000006e-05 0.005174423107070896 0.005174423107070896 0.005174423107070896
 4.062500000000007e-05 0.005655766689672893 0.005655766689672893 0.005655766689672893
 4.125000000000007e-05 0.006149404281228864 0.006149404281228864 0.006149404281228864
 4.187500000000007e-05 0.006652462158905494 0.006652462158905494 0.006652462158905494
 4.250000000000007e-05 0.007161996321761471 0.007161996321761471 0.007161996321761471
 4.312500000000007e-05 0.007675011123241398 0.007675011123241398 0.007675011123241398
 4.375000000000007e-05 0.008188478221708977 0.008188478221708977 0.008188478221708977
 4.437500000000008e-05 0.008699355730598856 0.008699355730598856 0.008699355730598856
 4.500000000000008e-05 0.009204607448824183 0.009204607448824183 0.009204607448824183
 4.562500000000008e-05 0.009701222051517288 0.009701222051517288 0.009701222051517288
 4.625000000000008e-05 0.0101862321215314 0.0101862321215314 0.0101862321215314
 4.687500000000008e-05 0.01065673290341549 0.01065673290341549 0.01065673290341549
 4.750000000000008e-05 0.01110990066310858 0.01110990066310858 0.01110990066310858
 4.812500000000009e-05 0.01154301053936027 0.01154301053936027 0.01154301053936027
 4.875000000000009e-05 0.01195345377599763 0.01195345377599763 0.01195345377599763
 4.937500000000009e-05 0.01233875422809183 0.01233875422809183 0.01233875422809183
 5.000000000000009e-05 0.01269658403968908 0.01269658403968908 0.01269658403968908
 5.062500000000009e-05 0.01302477839589325 0.01302477839589325 0.01302477839589325
 5.125000000000009e-05 0.01332134925793271 0.01332134925793271 0.01332134925793271
 5.18750000000001e-05 0.01358449799617039 0.01358449799617039 0.01358449799617039
 5.25000000000001e-05 0.01381262684286441 0.01381262684286441 0.01381262684286441
 5.31250000000001e-05 0.01400434909389131 0.01400434909389131 0.01400434909389131
 5.37500000000001e-05 0.01415849799632237 0.01415849799632237 0.01415849799632237
 5.43750000000001e-05 0.01427413426701337 0.01427413426701337 0.01427413426701337
 5.50000000000001e-05 0.01435055219578524 0.01435055219578524 0.01435055219578524
 5.562500000000011e-05 0.01438728429555393 0.01438728429555393 0.01438728429555393
 5.625000000000011e-05 0.01438410447085114 0.01438410447085114 0.01438410447085114
 5.687500000000011e-05 0.01434102968522883 0.01434102968522883 0.01434102968522883
 5.750000000000011e-05 0.01425832011746774 0.01425832011746774 0.01425832011746774
 5.812500000000011e-05 0.01413647780567626 0.01413647780567626 0.01413647780567626
 5.875000000000011e-05 0.01397624378803104 0.01397624378803104 0.01397624378803104
 5.937500000000012e-05 0.01377859375774544 0.01377859375774544 0.01377859375774544
 6.000000000000012e-05 0.0135447322596055 0.0135447322596055 0.0135447322596055
 6.062500000000012e-05 0.01327608546387354 0.01327608546387354 0.01327608546387354
 6.125000000000012e-05 0.01297429256249519 0.01297429256249519 0.01297429256249519
 6.187500000000012e-05 0.01264119584096915 0.01264119584096915 0.01264119584096915
 6.250000000000012e-05 0.01227882948737978 0.01227882948737978 0.01227882948737978
 6.312500000000012e-05 0.01188940720800044 0.01188940720800044 0.01188940720800044
 6.375000000000013e-05 0.01147530872591652 0.01147530872591652 0.01147530872591652
 6.437500000000013e-05 0.01103906524659995 0.01103906524659995 0.01103906524659995
 6.500000000000013e-05 0.01058334398005494 0.01058334398005494 0.01058334398005494
 6.562500000000013e-05 0.01011093181560295 0.01011093181560295 0.01011093181560295
 6.625000000000013e-05 0.009624718250021562 0.009624718250021562 0.009624718250021562
 6.687500000000013e-05 0.009127677674918844 0.009127677674918844 0.009127677674918844
 6.750000000000014e-05 0.008622851132707412 0.008622851132707412 0.008622851132707412
 6.812500000000014e-05 0.008113327654087524 0.008113327654087524 0.008113327654087524
 6.875000000000014e-05 0.007602225292385367 0.007602225292385367 0.007602225292385367
 6.937500000000014e-05 0.007092671972145664 0.007092671972145664 0.007092671972145664
 7.000000000000014e-05 0.006587786270257516 0.006587786270257516 0.006587786270257516
 7.062500000000014e-05 0.006090658248456071 0.006090658248456071 0.006090658248456071
 7.125000000000015e-05 0.005604330455756088 0.005604330455756088 0.005604330455756088
 7.187500000000015e-05 0.005131779218255749 0.005131779218255749 0.005131779218255749
 7.250000000000015e-05 0.00467589633185889 0.00467589633185889 0.00467589633185889
 7.312500000000015e-05 0.00423947127128674 0.00423947127128674 0.00423947127128674
 7.375000000000015e-05 0.003825174025149682 0.003825174025149682 0.003825174025149682
 7.437500000000015e-05 0.003435538663343429 0.003435538663343429 0.003435538663343429
 7.500000000000016e-05 0.003072947738300833 0.003072947738300833 0.003072947738300833
 7.562500000000016e-05 0.002739617616503084 0.002739617616503084 0.002739617616503084
 7.625000000000016e-05 0.00243758483100994 0.00243758483100994 0.00243758483100994
 7.687500000000016e-05 0.002168693539352991 0.002168693539352991 0.002168693539352991
 7.750000000000016e-05 0.001934584164367307 0.001934584164367307 0.001934584164367307
 7.812500000000016e-05 0.001736683288212609 0.001736683288212609 0.001736683288212609
 7.875000000000017e-05 0.001576194862144025 0.001576194862144025 0.001576194862144025
 7.937500000000017e-05 0.001454092786383073 0.001454092786383073 0.001454092786383073
 8.000000000000017e-05 0.001371114906071931 0.001371114906071931 0.001371114906071931
 8.062500000000017e-05 0.001327758460537055 0.001327758460537055 0.001327758460537055
 8.125000000000017e-05 0.001324277014028242 0.001324277014028242 0.001324277014028242
 8.187500000000017e-05 0.001360678887110073 0.001360678887110073 0.001360678887110073
 8.250000000000018e-05 0.001436727098497208 0.001436727098497208 0.001436727098497208
 8.312500000000018e-05 0.001551940817829438 0.001551940817829438 0.001551940817829438
 8.375000000000018e-05 0.001705598320655756 0.001705598320655756 0.001705598320655756
 8.437500000000018e-05 0.001896741427424562 0.001896741427424562 0.001896741427424562
 8.500000000000018e-05 0.002124181399373494 0.002124181399373494 0.002124181399373494
 8.562500000000018e-05 0.002386506254991726 0.002386506254991726 0.002386506254991726
 8.625000000000019e-05 0.002682089462108481 0.002682089462108481 0.002682089462108481
 8.687500000000019e-05 0.003009099952126214 0.003009099952126214 0.003009099952126214
 8.750000000000019e-05 0.003365513394736859 0.003365513394736859 0.003365513394736859
 8.812500000000019e-05 0.003749124663715203 0.003749124663715203 0.003749124663715203
 8.875000000000019e-05 0.004157561417054174 0.004157561417054174 0.004157561417054174
 8.937500000000019e-05 0.004588298707701105 0.004588298707701105 0.004588298707701105
 9.00000000000002e-05 0.005038674535029295 0.005038674535029295 0.005038674535029295
 9.06250000000002e-05 0.005505906241072078 0.005505906241072078 0.005505906241072078
 9.12500000000002e-05 0.005987107650689188 0.005987107650689188 0.005987107650689188
 9.18750000000002e-05 0.006479306849858642 0.006479306849858642 0.006479306849858642
 9.25000000000002e-05 0.006979464492655219 0.006979464492655219 0.006979464492655219
 9.31250000000002e-05 0.00748449252405606 0.00748449252405606 0.00748449252405606
 9.375000000000021e-05 0.007991273203241519 0.007991273203241519 0.007991273203241519
 9.437500000000021e-05 0.008496678310006299 0.008496678310006299 0.008496678310006299
 9.500000000000021e-05 0.008997588416083294 0.008997588416083294 0.008997588416083294
 9.562500000000021e-05 0.009490912102494271 0.009490912102494271 0.009490912102494271
 9.625000000000021e-05 0.009973605004461582 0.009973605004461582 0.009973605004461582
 9.687500000000021e-05 0.01044268856654814 0.01044268856654814 0.01044268856654814
 9.750000000000022e-05 0.0108952683923756 0.0108952683923756 0.0108952683923756
 9.812500000000022e-05 0.01132855207584356 0.01132855207584356 0.01132855207584356
 9.875000000000022e-05 0.01173986640387805 0.01173986640387805 0.01173986640387805
 9.937500000000022e-05 0.01212667382471435 0.01212667382471435 0.01212667382471435
 0.0001000000000000002 0.0124865880801612 0.0124865880801612 0.0124865880801612


==> data/JouleLosses_f1e8_mur1e0_New.csv <==
 0 0 0 0
 6.25e-11 1306.208981535892 1306.208981535892 1306.208981535892
 1.25e-10 4059.188349645343 4059.188349645343 4059.188349645343
 1.875e-10 7689.815714218814 7689.815714218814 7689.815714218814
 2.5e-10 11982.4095134224 11982.4095134224 11982.4095134224
 3.125e-10 16805.03075105603 16805.03075105603 16805.03075105603
 3.75e-10 22059.55609560996 22059.55609560996 22059.55609560996
 4.375e-10 27665.16760644329 27665.16760644329 27665.16760644329
 5e-10 33551.16053401357 33551.16053401357 33551.16053401357
 5.625000000000001e-10 39653.31752991555 39653.31752991555 39653.31752991555
 6.250000000000001e-10 45911.92614128946 45911.92614128946 45911.92614128946
 6.875000000000002e-10 52270.64800287684 52270.64800287684 52270.64800287684
 7.500000000000002e-10 58675.86708388759 58675.86708388759 58675.86708388759
 8.125000000000002e-10 65076.32415913611 65076.32415913611 65076.32415913611
 8.750000000000003e-10 71422.93022440939 71422.93022440939 71422.93022440939
 9.375000000000003e-10 77668.69554635583 77668.69554635583 77668.69554635583
 1e-09 83768.73505989024 83768.73505989024 83768.73505989024
 1.0625e-09 89680.32462111805 89680.32462111805 89680.32462111805
 1.125e-09 95362.99088098177 95362.99088098177 95362.99088098177
 1.1875e-09 100778.622665472 100778.622665472 100778.622665472
 1.25e-09 105891.5950258388 105891.5950258388 105891.5950258388
 1.3125e-09 110668.8992844869 110668.8992844869 110668.8992844869
 1.375e-09 115080.2738736196 115080.2738736196 115080.2738736196
 1.4375e-09 119098.3317993473 119098.3317993473 119098.3317993473
 1.5e-09 122698.6813206937 122698.6813206937 122698.6813206937
 1.5625e-09 125860.0370088969 125860.0370088969 125860.0370088969
 1.625e-09 128564.3188097565 128564.3188097565 128564.3188097565
 1.6875e-09 130796.737110252 130796.737110252 130796.737110252
 1.75e-09 132545.8621357745 132545.8621357745 132545.8621357745
 1.812499999999999e-09 133803.6762924853 133803.6762924853 133803.6762924853
 1.874999999999999e-09 134565.6083311507 134565.6083311507 134565.6083311507
 1.9375e-09 134830.5484510704 134830.5484510704 134830.5484510704
 2e-09 134600.8436897819 134600.8436897819 134600.8436897819
 2.0625e-09 133882.2731588085 133882.2731588085 133882.2731588085
 2.125e-09 132684.0028895045 132684.0028895045 132684.0028895045
 2.1875e-09 131018.5202470342 131018.5202470342 131018.5202470342
 2.25e-09 128901.5480552457 128901.5480552457 128901.5480552457
 2.3125e-09 126351.938750878 126351.938750878 126351.938750878
 2.375000000000001e-09 123391.5490522216 123391.5490522216 123391.5490522216
 2.437500000000001e-09 120045.095784933 120045.095784933 120045.095784933
 2.500000000000001e-09 116339.993655983 116339.993655983 116339.993655983
 2.562500000000001e-09 112306.1759054655 112306.1759054655 112306.1759054655
 2.625000000000001e-09 107975.898894935 107975.898894935 107975.898894935
 2.687500000000001e-09 103383.5318097793 103383.5318097793 103383.5318097793
 2.750000000000001e-09 98565.33276159537 98565.33276159537 98565.33276159537
 2.812500000000002e-09 93559.21267433111 93559.21267433111 93559.21267433111
 2.875000000000002e-09 88404.48842484063 88404.48842484063 88404.48842484063
 2.937500000000002e-09 83141.62678423029 83141.62678423029 83141.62678423029
 3.000000000000002e-09 77811.98077077103 77811.98077077103 77811.98077077103
 3.062500000000002e-09 72457.52007802876 72457.52007802876 72457.52007802876
 3.125000000000002e-09 67120.55728314289 67120.55728314289 67120.55728314289
 3.187500000000002e-09 61843.47156976216 61843.47156976216 61843.47156976216
 3.250000000000003e-09 56668.43171801977 56668.43171801977 56668.43171801977
 3.312500000000003e-09 51637.12012013808 51637.12012013808 51637.12012013808
 3.375000000000003e-09 46790.45957487181 46790.45957487181 46790.45957487181
 3.437500000000003e-09 42168.3445971778 42168.3445971778 42168.3445971778
 3.500000000000003e-09 37809.37895144508 37809.37895144508 37809.37895144508
 3.562500000000003e-09 33750.62107757898 33750.62107757898 33750.62107757898
 3.625000000000004e-09 30027.33902953499 30027.33902953499 30027.33902953499
 3.687500000000004e-09 26672.77648589726 26672.77648589726 26672.77648589726
 3.750000000000004e-09 23717.93132224225 23717.93132224225 23717.93132224225
 3.812500000000004e-09 21191.34815577421 21191.34815577421 21191.34815577421
 3.875000000000003e-09 19118.92618461705 19118.92618461705 19118.92618461705
 3.937500000000003e-09 17523.7435477682 17523.7435477682 17523.7435477682
 4.000000000000003e-09 16425.89932768946 16425.89932768946 16425.89932768946
 4.062500000000002e-09 15842.37420650097 15842.37420650097 15842.37420650097
 4.125000000000002e-09 15786.91066945948 15786.91066945948 15786.91066945948
 4.187500000000002e-09 16269.91352658959 16269.91352658959 16269.91352658959
 4.250000000000002e-09 17298.3713957668 17298.3713957668 17298.3713957668
 4.312500000000001e-09 18875.79965902502 18875.79965902502 18875.79965902502
 4.375000000000001e-09 21002.20526920549 21002.20526920549 21002.20526920549
 4.437500000000001e-09 23674.07364711425 23674.07364711425 23674.07364711425
 4.500000000000001e-09 26884.37777096606 26884.37777096606 26884.37777096606
 4.5625e-09 30622.60942092609 30622.60942092609 30622.60942092609
 4.625e-09 34874.83240287503 34874.83240287503 34874.83240287503
 4.6875e-09 39623.75743798138 39623.75743798138 39623.75743798138
 4.75e-09 44848.83826911903 44848.83826911903 44848.83826911903
 4.812499999999999e-09 50526.38840244772 50526.38840244772 50526.38840244772
 4.874999999999999e-09 56629.71777341876 56629.71777341876 56629.71777341876
 4.937499999999999e-09 63129.28850184814 63129.28850184814 63129.28850184814
 4.999999999999998e-09 69992.88878131386 69992.88878131386 69992.88878131386
 5.062499999999998e-09 77185.82383468839 77185.82383468839 77185.82383468839
 5.124999999999998e-09 84671.12276084116 84671.12276084116 84671.12276084116
 5.187499999999998e-09 92409.75999807419 92409.75999807419 92409.75999807419
 5.249999999999997e-09 100360.8900383104 100360.8900383104 100360.8900383104
 5.312499999999997e-09 108482.0939430035 108482.0939430035 108482.0939430035
 5.374999999999997e-09 116729.6361376837 116729.6361376837 116729.6361376837
 5.437499999999997e-09 125058.7298974631 125058.7298974631 125058.7298974631
 5.499999999999996e-09 133423.809881076 133423.809881076 133423.809881076
 5.562499999999996e-09 141778.8100264904 141778.8100264904 141778.8100264904
 5.624999999999996e-09 150077.4450870276 150077.4450870276 150077.4450870276
 5.687499999999996e-09 158273.4940635206 158273.4940635206 158273.4940635206
 5.749999999999995e-09 166321.0837754463 166321.0837754463 166321.0837754463
 5.812499999999995e-09 174174.9708122444 174174.9708122444 174174.9708122444
 5.874999999999995e-09 181790.8201152569 181790.8201152569 181790.8201152569
 5.937499999999994e-09 189125.4784607317 189125.4784607317 189125.4784607317
 5.999999999999994e-09 196137.2411451107 196137.2411451107 196137.2411451107
 6.062499999999994e-09 202786.1102150978 202786.1102150978 202786.1102150978
 6.124999999999994e-09 209034.0426365545 209034.0426365545 209034.0426365545
 6.187499999999993e-09 214845.1868577822 214845.1868577822 214845.1868577822
 6.249999999999993e-09 220186.1062938293 220186.1062938293 220186.1062938293
 6.312499999999993e-09 225025.9883386612 225025.9883386612 225025.9883386612
 6.374999999999993e-09 229336.8376008851 229336.8376008851 229336.8376008851
 6.437499999999992e-09 233093.65215566 233093.65215566 233093.65215566
 6.499999999999992e-09 236274.5817098205 236274.5817098205 236274.5817098205
 6.562499999999992e-09 238861.0666885282 238861.0666885282 238861.0666885282
 6.624999999999991e-09 240837.9573691731 240837.9573691731 240837.9573691731
 6.687499999999991e-09 242193.6123110942 242193.6123110942 242193.6123110942
 6.749999999999991e-09 242919.975457207 242919.975457207 242919.975457207
 6.812499999999991e-09 243012.6314150395 243012.6314150395 243012.6314150395
 6.87499999999999e-09 242470.8385591372 242470.8385591372 242470.8385591372
 6.93749999999999e-09 241297.5397335305 241297.5397335305 241297.5397335305
 6.99999999999999e-09 239499.3504710663 239499.3504710663 239499.3504710663
 7.06249999999999e-09 237086.5247850658 237086.5247850658 237086.5247850658
 7.124999999999989e-09 234072.8987271233 234072.8987271233 234072.8987271233
 7.187499999999989e-09 230475.8120420443 230475.8120420443 230475.8120420443
 7.249999999999989e-09 226316.0083860907 226316.0083860907 226316.0083860907
 7.312499999999989e-09 221617.5147070309 221617.5147070309 221617.5147070309
 7.374999999999988e-09 216407.5005131462 216407.5005131462 216407.5005131462
 7.437499999999988e-09 210716.1178825583 210716.1178825583 210716.1178825583
 7.499999999999988e-09 204576.3231832057 204576.3231832057 204576.3231832057
 7.562499999999987e-09 198023.681586829 198023.681586829 198023.681586829
 7.624999999999987e-09 191096.15556667 191096.15556667 191096.15556667
 7.687499999999987e-09 183833.8786676462 183833.8786676462 183833.8786676462
 7.749999999999987e-09 176278.9159288681 176278.9159288681 176278.9159288681
 7.812499999999986e-09 168475.0124209999 168475.0124209999 168475.0124209999
 7.874999999999986e-09 160467.3314345908 160467.3314345908 160467.3314345908
 7.937499999999986e-09 152302.1839196778 152302.1839196778 152302.1839196778
 7.999999999999986e-09 144026.7508312705 144026.7508312705 144026.7508312705
 8.062499999999985e-09 135688.8000794708 135688.8000794708 135688.8000794708
 8.124999999999985e-09 127336.3998166501 127336.3998166501 127336.3998166501
 8.187499999999985e-09 119017.6298170927 119017.6298170927 119017.6298170927
 8.249999999999985e-09 110780.2927167214 110780.2927167214 110780.2927167214
 8.312499999999984e-09 102671.6268818037 102671.6268818037 102671.6268818037
 8.374999999999984e-09 94738.02266594351 94738.02266594351 94738.02266594351
 8.437499999999984e-09 87024.74379422639 87024.74379422639 87024.74379422639
 8.499999999999983e-09 79575.65558222549 79575.65558222549 79575.65558222549
 8.562499999999983e-09 72432.96165590196 72432.96165590196 72432.96165590196
 8.624999999999983e-09 65636.95078648678 65636.95078648678 65636.95078648678
 8.687499999999983e-09 59225.75539253806 59225.75539253806 59225.75539253806
 8.749999999999982e-09 53235.12318990258 53235.12318990258 53235.12318990258
 8.812499999999982e-09 47698.2033897264 47698.2033897264 47698.2033897264
 8.874999999999982e-09 42645.348755434 42645.348755434 42645.348755434
 8.937499999999982e-09 38103.93473229317 38103.93473229317 38103.93473229317
 8.999999999999981e-09 34098.19675839552 34098.19675839552 34098.19675839552
 9.062499999999981e-09 30649.08675425635 30649.08675425635 30649.08675425635
 9.124999999999981e-09 27774.14967046177 27774.14967046177 27774.14967046177
 9.187499999999981e-09 25487.42084958919 25487.42084958919 25487.42084958919
 9.24999999999998e-09 23799.34483075826 23799.34483075826 23799.34483075826
 9.31249999999998e-09 22716.71609342438 22716.71609342438 22716.71609342438
 9.37499999999998e-09 22242.64210220926 22242.64210220926 22242.64210220926
 9.437499999999979e-09 22376.52887751637 22376.52887751637 22376.52887751637
 9.499999999999979e-09 23114.08917823335 23114.08917823335 23114.08917823335
 9.562499999999979e-09 24447.37324383967 24447.37324383967 24447.37324383967
 9.624999999999979e-09 26364.82190457868 26364.82190457868 26364.82190457868
 9.687499999999978e-09 28851.34173084984 28851.34173084984 28851.34173084984
 9.749999999999978e-09 31888.40175751348 31888.40175751348 31888.40175751348
 9.812499999999978e-09 35454.15118616497 35454.15118616497 35454.15118616497
 9.874999999999978e-09 39523.55733950024 39523.55733950024 39523.55733950024
 9.937499999999977e-09 44068.56301739175 44068.56301739175 44068.56301739175
 9.999999999999977e-09 49058.26228505669 49058.26228505669 49058.26228505669


==> data/MagPower_f1e4_mur1e4_New.csv <==
 0 0
 6.250000000000001e-07 0.9246909472058903
 1.25e-06 1.849055496566976
 1.875e-06 2.7618852783798
 2.5e-06 3.6578562157309
 3.125e-06 4.531420205110634
 3.75e-06 5.377158252480393
 4.375e-06 6.189831152470025
 5e-06 6.964410849667754
 5.625e-06 7.696109082092676
 6.25e-06 8.380405230003822
 6.875e-06 9.013073138867389
 7.5e-06 9.590206516243857
 8.125000000000001e-06 10.10824258772752
 8.750000000000001e-06 10.56398377478745
 9.375000000000001e-06 10.954617208667
 1e-05 11.27773192932137
 1.0625e-05 11.531333644613
 1.125e-05 11.71385694692918
 1.1875e-05 11.82417490419946
 1.25e-05 11.86160596103527
 1.3125e-05 11.82591810393319
 1.375e-05 11.7173302624077
 1.4375e-05 11.53651093567528
 1.5e-05 11.28457405208502
 1.5625e-05 10.96307208589571
 1.625e-05 10.57398647311848
 1.6875e-05 10.1197153849804
 1.750000000000001e-05 9.603058933960918
 1.812500000000001e-05 9.027201903268541
 1.875000000000001e-05 8.395694105968833
 1.937500000000001e-05 7.712428494630142
 2.000000000000001e-05 6.98161715626196
 2.062500000000001e-05 6.207765340393722
 2.125000000000002e-05 5.395643680292639
 2.187500000000002e-05 4.550258778475622
 2.250000000000002e-05 3.676822337773428
 2.312500000000002e-05 2.780719028194223
 2.375000000000002e-05 1.867473287628936
 2.437500000000002e-05 0.9427152610312256
 2.500000000000002e-05 0.01214608802664218
 2.562500000000003e-05 -0.9184972470769481
 2.625000000000003e-05 -1.843477286189499
 2.687500000000003e-05 -2.757091471207579
 2.750000000000003e-05 -3.653707302573667
 2.812500000000003e-05 -4.527797065881156
 2.875000000000003e-05 -5.373971912435156
 2.937500000000004e-05 -6.187015083656911
 3.000000000000004e-05 -6.961914074503348
 3.062500000000004e-05 -7.693891537605481
 3.125000000000004e-05 -8.378434737592441
 3.187500000000004e-05 -9.011323374013019
 3.250000000000004e-05 -9.588655601309101
 3.312500000000005e-05 -10.10687208542658
 3.375000000000005e-05 -10.56277794874119
 3.437500000000005e-05 -10.95356246800062
 3.500000000000005e-05 -11.27681640383983
 3.562500000000005e-05 -11.53054685501929
 3.625000000000005e-05 -11.71318954580925
 3.687500000000006e-05 -11.8236184707589
 3.750000000000006e-05 -11.86115283738163
 3.812500000000006e-05 -11.82556126395964
 3.875000000000006e-05 -11.71706320657388
 3.937500000000006e-05 -11.53632760656758
 4.000000000000006e-05 -11.2844687667762
 4.062500000000007e-05 -10.96303948194903
 4.125000000000007e-05 -10.57402146571073
 4.187500000000007e-05 -10.11981313308713
 4.250000000000007e-05 -9.603214813915161
 4.312500000000007e-05 -9.027411488301301
 4.375000000000007e-05 -8.395953150569882
 4.437500000000008e-05 -7.712732922763218
 4.500000000000008e-05 -6.981963052629253
 4.562500000000008e-05 -6.208148944078513
 4.625000000000008e-05 -5.39606138021961
 4.687500000000008e-05 -4.550707110227641
 4.750000000000008e-05 -3.677297981387285
 4.812500000000009e-05 -2.781218806621657
 4.875000000000009e-05 -1.867994165614243
 4.937500000000009e-05 -0.9432543442063769
 5.000000000000009e-05 -0.01270062206514836
 5.062500000000009e-05 0.9179298773646468
 5.125000000000009e-05 1.842899557912712
 5.18750000000001e-05 2.756505724664885
 5.25000000000001e-05 3.653115742781334
 5.31250000000001e-05 4.527201764385277
 5.37500000000001e-05 5.37337480941883
 5.43750000000001e-05 6.186417990345778
 5.50000000000001e-05 6.961318675859316
 5.562500000000011e-05 7.693299395294518
 5.625000000000011e-05 8.37784729320872
 5.687500000000011e-05 9.010741952532518
 5.750000000000011e-05 9.588081414751088
 5.812500000000011e-05 10.10630623669349
 5.875000000000011e-05 10.56222143560949
 5.937500000000012e-05 10.95301618723722
 6.000000000000012e-05 11.27628115541282
 6.062500000000012e-05 11.53002334638216
 6.125000000000012e-05 11.7126783962298
 6.187500000000012e-05 11.82312021567004
 6.250000000000012e-05 11.86066793273554
 6.312500000000012e-05 11.82509009055869
 6.375000000000013e-05 11.7166060743676
 6.437500000000013e-05 11.53588475889233
 6.500000000000013e-05 11.28404038452779
 6.562500000000013e-05 10.96262568766979
 6.625000000000013e-05 10.57362232758584
 6.687500000000013e-05 10.11942866883358
 6.750000000000014e-05 9.602844994558904
 6.812500000000014e-05 9.027056241834233
 6.875000000000014e-05 8.395612365481144
 6.937500000000014e-05 7.71240645143783
 7.000000000000014e-05 6.981650714613822
 7.062500000000014e-05 6.207850529209098
 7.125000000000015e-05 5.395776651611415
 7.187500000000015e-05 4.550435807122835
 7.250000000000015e-05 3.677039821866755
 7.312500000000015e-05 2.780973490173471
 7.375000000000015e-05 1.867761375567506
 7.437500000000015e-05 0.9430337500266393
 7.500000000000016e-05 0.01249188151662243
 7.562500000000016e-05 -0.9181271161876227
 7.625000000000016e-05 -1.843085654683531
 7.687500000000016e-05 -2.75668104504771
 7.750000000000016e-05 -3.653280656774482
 7.812500000000016e-05 -4.527356644783381
 7.875000000000017e-05 -5.373520030387521
 7.937500000000017e-05 -6.186553926107706
 8.000000000000017e-05 -6.961445699485545
 8.062500000000017e-05 -7.693417877594317
 8.125000000000017e-05 -8.377957601720363
 8.187500000000017e-05 -9.010844450603742
 8.250000000000018e-05 -9.588176460709278
 8.312500000000018e-05 -10.10639418309927
 8.375000000000018e-05 -10.56230262858985
 8.437500000000018e-05 -10.95309096589498
 8.500000000000018e-05 -11.2763498513066
 8.562500000000018e-05 -11.53008628307452
 8.625000000000019e-05 -11.71273588889773
 8.687500000000019e-05 -11.82317257077583
 8.750000000000019e-05 -11.86071544775265
 8.812500000000019e-05 -11.82513305375095
 8.875000000000019e-05 -11.7166447646148
 8.937500000000019e-05 -11.53591944556355
 9.00000000000002e-05 -11.2840713273939
 9.06250000000002e-05 -10.96265313685762
 9.12500000000002e-05 -10.57364652356473
 9.18750000000002e-05 -10.11944984243731
 9.25000000000002e-05 -9.60286336703642
 9.31250000000002e-05 -9.027072024927815
 9.375000000000021e-05 -8.395625761528768
 9.437500000000021e-05 -7.712417653499512
 9.500000000000021e-05 -6.981659906616732
 9.562500000000021e-05 -6.207857886110828
 9.625000000000021e-05 -5.395782339578811
 9.687500000000021e-05 -4.55043998372691
 9.750000000000022e-05 -3.677042636286109
 9.812500000000022e-05 -2.780975083411987
 9.875000000000022e-05 -1.867761880677982
 9.937500000000022e-05 -0.9430332923437038
 0.0001000000000000002 -0.01249057889503324


==> data/MagPower_f1e8_mur1e0_New.csv <==
 0 0
 6.25e-11 16560.2250691173
 1.25e-10 34172.25334962703
 1.875e-10 52287.27910398501
 2.5e-10 70652.22198690633
 3.125e-10 89073.41846756521
 3.75e-10 107383.1691379052
 4.375e-10 125428.5126341091
 5e-10 143066.8136889718
 5.625000000000001e-10 160163.8297111579
 6.250000000000001e-10 176592.8652829801
 6.875000000000002e-10 192234.4788715385
 7.500000000000002e-10 206976.4933108143
 8.125000000000002e-10 220714.1778920163
 8.750000000000003e-10 233350.5250651391
 9.375000000000003e-10 244796.5739377312
 1e-09 254971.7493537206
 1.0625e-09 263804.1953011983
 1.125e-09 271231.0876743369
 1.1875e-09 277198.9155521627
 1.25e-09 281663.7230098391
 1.3125e-09 284591.3055328144
 1.375e-09 285957.3566458717
 1.4375e-09 285747.561570067
 1.5e-09 283957.6356879199
 1.5625e-09 280593.30639963
 1.625e-09 275670.2376359895
 1.6875e-09 269213.8968874579
 1.75e-09 261259.3651349727
 1.812499999999999e-09 251851.0905411021
 1.874999999999999e-09 241042.5871906061
 1.9375e-09 228896.0805647833
 2e-09 215482.1017990224
 2.0625e-09 200879.0331112125
 2.125e-09 185172.6071023918
 2.1875e-09 168455.3629212707
 2.25e-09 150826.0625516832
 2.3125e-09 132389.0707268384
 2.375000000000001e-09 113253.7021959252
 2.437500000000001e-09 93533.54026693547
 2.500000000000001e-09 73345.73072369209
 2.562500000000001e-09 52810.25536453916
 2.625000000000001e-09 32049.18953393627
 2.687500000000001e-09 11185.94811613801
 2.750000000000001e-09 -9655.475468879844
 2.812500000000002e-09 -30351.27268297023
 2.875000000000002e-09 -50778.58110021061
 2.937500000000002e-09 -70816.23886046886
 3.000000000000002e-09 -90345.52779545946
 3.062500000000002e-09 -109250.9007427845
 3.125000000000002e-09 -127420.6886571247
 3.187500000000002e-09 -144747.7832480139
 3.250000000000003e-09 -161130.2910199437
 3.312500000000003e-09 -176472.1547623297
 3.375000000000003e-09 -190683.7387326256
 3.437500000000003e-09 -203682.3739949924
 3.500000000000003e-09 -215392.8606177966
 3.562500000000003e-09 -225747.9236944672
 3.625000000000004e-09 -234688.620432222
 3.687500000000004e-09 -242164.6958504879
 3.750000000000004e-09 -248134.8849432467
 3.812500000000004e-09 -252567.1594854559
 3.875000000000003e-09 -255438.9180009402
 3.937500000000003e-09 -256737.1177558785
 4.000000000000003e-09 -256458.3479956998
 4.062500000000002e-09 -254608.8440021616
 4.125000000000002e-09 -251204.4419089487
 4.187500000000002e-09 -246270.4745764286
 4.250000000000002e-09 -239841.6091866479
 4.312500000000001e-09 -231961.6275765346
 4.375000000000001e-09 -222683.1506775618
 4.437500000000001e-09 -212067.3087727049
 4.500000000000001e-09 -200183.3596132773
 4.5625e-09 -187108.2567578063
 4.625e-09 -172926.17080014
 4.6875e-09 -157727.9664428156
 4.75e-09 -141610.6386422443
 4.812499999999999e-09 -124676.711303441
 4.874999999999999e-09 -107033.6022313121
 4.937499999999999e-09 -88792.95825258519
 4.999999999999998e-09 -70069.96460516423
 5.062499999999998e-09 -50982.63284937857
 5.124999999999998e-09 -31651.07168709349
 5.187499999999998e-09 -12196.7451792045
 5.249999999999997e-09 7258.277070993638
 5.312499999999997e-09 26592.07315231043
 5.374999999999997e-09 45683.62086112652
 5.437499999999997e-09 64413.54386922195
 5.499999999999996e-09 82664.84745169476
 5.562499999999996e-09 100323.639247613
 5.624999999999996e-09 117279.830618666
 5.687499999999996e-09 133427.814291023
 5.749999999999995e-09 148667.1141121586
 5.812499999999995e-09 162903.0029264992
 5.874999999999995e-09 176047.0847706387
 5.937499999999994e-09 188017.8378088443
 5.999999999999994e-09 198741.1146719555
 6.062499999999994e-09 208150.5971253683
 6.124999999999994e-09 216188.2022735249
 6.187499999999993e-09 222804.4378071349
 6.249999999999993e-09 227958.7041135897
 6.312499999999993e-09 231619.5413985881
 6.374999999999993e-09 233764.8203060415
 6.437499999999992e-09 234381.8748716136
 6.499999999999992e-09 233467.577000706
 6.562499999999992e-09 231028.3520221791
 6.624999999999991e-09 227080.1352322543
 6.687499999999991e-09 221648.2697067547
 6.749999999999991e-09 214767.3460218226
 6.812499999999991e-09 206480.9848812259
 6.87499999999999e-09 196841.5640002755
 6.93749999999999e-09 185909.8909397842
 6.99999999999999e-09 173754.8239166535
 7.06249999999999e-09 160452.8429381466
 7.124999999999989e-09 146087.5739130132
 7.187499999999989e-09 130749.2686823199
 7.249999999999989e-09 114534.244184377
 7.312499999999989e-09 97544.28421992154
 7.374999999999988e-09 79886.00751397498
 7.437499999999988e-09 61670.20597845101
 7.499999999999988e-09 43011.15726295394
 7.562499999999987e-09 24025.91583957413
 7.624999999999987e-09 4833.586999479505
 7.687499999999987e-09 -14445.4117557227
 7.749999999999987e-09 -33690.09736750637
 7.812499999999986e-09 -52779.67130909165
 7.874999999999986e-09 -71594.26847866649
 7.937499999999986e-09 -90015.70027416448
 7.999999999999986e-09 -107928.1872628201
 8.062499999999985e-09 -125219.0769230747
 8.124999999999985e-09 -141779.5420287986
 8.187499999999985e-09 -157505.255365333
 8.249999999999985e-09 -172297.036613177
 8.312499999999984e-09 -186061.4674068651
 8.374999999999984e-09 -198711.470773204
 8.437499999999984e-09 -210166.8513729144
 8.499999999999983e-09 -220354.793211477
 8.562499999999983e-09 -229210.3117478185
 8.624999999999983e-09 -236676.6576104657
 8.687499999999983e-09 -242705.6694298697
 8.749999999999982e-09 -247258.0736091248
 8.812499999999982e-09 -250303.729183165
 8.874999999999982e-09 -251821.8162548867
 8.937499999999982e-09 -251800.9668451231
 8.999999999999981e-09 -250239.3373485141
 9.062499999999981e-09 -247144.622147448
 9.124999999999981e-09 -242534.0082996806
 9.187499999999981e-09 -236434.0715781944
 9.24999999999998e-09 -228880.6145042756
 9.31249999999998e-09 -219918.4473720494
 9.37499999999998e-09 -209601.1136149932
 9.437499999999979e-09 -197990.5612077159
 9.499999999999979e-09 -185156.7621296899
 9.562499999999979e-09 -171177.2822378249
 9.624999999999979e-09 -156136.8042005353
 9.687499999999978e-09 -140126.6064360012
 9.749999999999978e-09 -123244.0012681295
 9.812499999999978e-09 -105591.7357659721
 9.874999999999978e-09 -87277.35896193721
 9.937499999999977e-09 -68412.55935222183
 9.999999999999977e-09 -49112.4767656374


==> data/b_homog_f1e-2_mur1e4_New.csv <==
 0.625 3.529491543330789e-06 0.01483190697095978 0
 1.25 7.062360527486255e-06 0.02964094334135235 0
 1.875 1.05931600070365e-05 0.04440427431957911 0
 2.5 1.41164459578459e-05 0.05909913591849105 0
 3.125 1.762678597770623e-05 0.07370286972566045 0
 3.75 2.111876761973274e-05 0.08819295784121611 0
 4.375 2.458700669445076e-05 0.1025470575985851 0
 5 2.80261556685895e-05 0.1167430360154356 0
 5.625 3.14309118546788e-05 0.130759003921152 0
 6.25 3.479602554664834e-05 0.144573349708206 0
 6.875 3.811630822957734e-05 0.1581647726557478 0
 7.5 4.138664062208563e-05 0.1715123157737834 0
 8.125 4.460198022879785e-05 0.1845953981174528 0
 8.75 4.775736943726219e-05 0.1973938465211132 0
 9.375 5.084794304765465e-05 0.2098879267040868 0
 10 5.386893595029898e-05 0.2220583736994968 0
 10.625 5.681569007512839e-05 0.2338864215591771 0
 11.25 5.968366217798142e-05 0.2453538322898488 0
 11.875 6.246843003779984e-05 0.2564429239744032 0
 12.5 6.516570021310526e-05 0.2671365980363991 0
 13.125 6.777131386755162e-05 0.2774183656044577 0
 13.75 7.02812535181002e-05 0.2872723729372628 0
 14.375 7.269164922251628e-05 0.2966834258691145 0
 15 7.499878465933453e-05 0.3056370132374049 0
 15.625 7.719910251628823e-05 0.3141193292585548 0
 16.25 7.928921030949918e-05 0.3221172948151206 0
 16.875 8.126588553609176e-05 0.3296185776231722 0
 17.5 8.312608041526279e-05 0.3366116112474398 0
 18.125 8.486692693553494e-05 0.3430856129357411 0
 18.75 8.648574107751693e-05 0.3490306002458877 0
 19.375 8.798002694485909e-05 0.3544374064376369 0
 20 8.934748067356864e-05 0.3592976946068914 0
 20.625 9.058599411398247e-05 0.363603970540341 0
 21.25 9.169365779950019e-05 0.3673495942719652 0
 21.875 9.266876382664938e-05 0.370528790320707 0
 22.5 9.350980914131407e-05 0.3731366565952868 0
 23.125 9.421549687871198e-05 0.3751691719544461 0
 23.75 9.478473921120671e-05 0.3766232024059273 0
 24.375 9.521665860242012e-05 0.3774965059389386 0
 25 9.551058953792665e-05 0.3777877359821797 0
 25.625 9.566607857665032e-05 0.3774964434788901 0
 26.25 9.568288653949929e-05 0.3766230775803732 0
 26.875 9.556098769224846e-05 0.3751689849523345 0
 27.5 9.530057013159356e-05 0.3731364076995142 0
 28.125 9.490203560546585e-05 0.3705284799077211 0
 28.75 9.436599914264349e-05 0.3673492228115533 0
 29.375 9.369328704170036e-05 0.3636035385942777 0
 30 9.288493720230838e-05 0.3592972028284259 0
 30.625 9.194219617354527e-05 0.3544368555708575 0
 31.25 9.086651764097221e-05 0.3490299911237246 0
 31.875 8.965956048900734e-05 0.3430849464795168 0
 32.5 8.83231861302687e-05 0.3366108884650964 0
 33.125 8.685945537426334e-05 0.3296177996076012 0
 33.75 8.527062544601275e-05 0.3221164627424924 0
 34.375 8.355914622254243e-05 0.314118444386583 0
 35 8.172765697154047e-05 0.3056360769033489 0
 35.625 7.977898207306745e-05 0.2966824394878745 0
 36.25 7.771612642976625e-05 0.2872713379992259 0
 36.875 7.554227113009803e-05 0.2774172836728264 0
 37.5 7.326076797854107e-05 0.2671354707453957 0
 38.125 7.087513547547157e-05 0.256441753026312 0
 38.75 6.838905223019209e-05 0.2453526194521561 0
 39.375 6.580635182065823e-05 0.233885168662308 0
 40 6.31310167189603e-05 0.2220570826338552 0
 40.625 6.036717235036734e-05 0.2098865994171628 0
 41.25 5.751908058444212e-05 0.1973924850143719 0
 41.875 5.459113336274522e-05 0.1845940044433767 0
 42.5 5.158784547549827e-05 0.1715108920327191 0
 43.125 4.851384795212338e-05 0.1581633209924936 0
 43.75 4.537388097868986e-05 0.1445718723088943 0
 44.375 4.217278639602826e-05 0.1307575030097874 0
 45 3.891550025624687e-05 0.1167415138504032 0
 45.625 3.560704527969479e-05 0.1025455164692645 0
 46.25 3.225252308357167e-05 0.08819140006445558 0
 46.875 2.885710629677934e-05 0.07370129764221442 0
 47.5 2.54260306922601e-05 0.05909755188923437 0
 48.125 2.196458695287235e-05 0.04440268072209415 0
 48.75 1.847811260032002e-05 0.02963934256614893 0
 49.375 1.497198374339976e-05 0.0148303014178386 0
 50 1.145160681321521e-05 -1.608255659788098e-06 0
 50.625 7.922410207298217e-06 -0.0148335167255657 0
 51.25 4.389835900649657e-06 -0.02964255426496749 0
 51.875 8.593311124282821e-07 -0.04440588641226619 0
 52.5 -2.66366014553267e-06 -0.05910074918023898 0
 53.125 -6.173705466824517e-06 -0.0737044841565456 0
 53.75 -9.665392379208509e-06 -0.08819457344119083 0
 54.375 -1.313333670056582e-05 -0.102548674367743 0
 55 -1.657219094768869e-05 -0.1167446539538161 0
 55.625 -1.997665240233754e-05 -0.1307606230287647 0
 56.25 -2.334147134677716e-05 -0.144574969985066 0
 56.875 -2.666145932191017e-05 -0.1581663941018739 0
 57.5 -2.993149689777095e-05 -0.171513938389306 0
 58.125 -3.314654159846038e-05 -0.1845970219023724 0
 58.75 -3.630163606611389e-05 -0.1973954714754751 0
 59.375 -3.939191476352699e-05 -0.2098895528279196 0
 60 -4.241261288575448e-05 -0.2220600009927683 0
 60.625 -4.535907227401829e-05 -0.2338880500219486 0
 61.25 -4.822674955337812e-05 -0.245355461922108 0
 61.875 -5.101122262487043e-05 -0.2564445547762609 0
 62.5 -5.370819795700691e-05 -0.2671382300077372 0
 63.125 -5.631351678195461e-05 -0.2774199987453541 0
 63.75 -5.882316148277175e-05 -0.2872740072479851 0
 64.375 -6.123326236273974e-05 -0.2966850613496068 0
 65 -6.354010294029212e-05 -0.3056386498876656 0
 65.625 -6.574012592080864e-05 -0.3141209670785461 0
 66.25 -6.782993894560802e-05 -0.3221189338050198 0
 66.875 -6.980631928400652e-05 -0.3296202177828341 0
 67.5 -7.166621933216339e-05 -0.336613252576769 0
 68.125 -7.340677099613439e-05 -0.3430872554349539 0
 68.75 -7.502529027162354e-05 -0.3490322439152081 0
 69.375 -7.651928132098933e-05 -0.3544390512771224 0
 70 -7.788644007905182e-05 -0.3592993406162877 0
 70.625 -7.912465852117549e-05 -0.3636056177199859 0
 71.25 -8.023202718042969e-05 -0.3673512426216701 0
 71.875 -8.120683821726389e-05 -0.3705304398403837 0
 72.5 -8.204758839218737e-05 -0.3731383072851782 0
 73.125 -8.275298107073834e-05 -0.3751708238143768 0
 73.75 -8.332192834786411e-05 -0.3766248554360346 0
 74.375 -8.375355268653599e-05 -0.3774981601394597 0
 75 -8.404718850963392e-05 -0.377789391353046 0
 75.625 -8.420238262113157e-05 -0.3774981000200721 0
 76.25 -8.421889547975166e-05 -0.3766247352918258 0
 76.875 -8.40967014585382e-05 -0.3751706438341232 0
 77.5 -8.383598886393205e-05 -0.3731380677516158 0
 78.125 -8.343715932403549e-05 -0.3705301411301432 0
 78.75 -8.290082777876321e-05 -0.3673508852044011 0
 79.375 -8.222782074657491e-05 -0.3636052021578117 0
 80 -8.141917580783379e-05 -0.3592988675626693 0
 80.625 -8.047613961675973e-05 -0.3544385214757684 0
 81.25 -7.940016604693948e-05 -0.3490316581994402 0
 81.875 -7.819291402069982e-05 -0.34308661472583 0
 82.5 -7.685624458551464e-05 -0.3366125578818428 0
 83.125 -7.539221868207199e-05 -0.3296194701949817 0
 83.75 -7.380309352266403e-05 -0.322118134500666 0
 84.375 -7.209131905428818e-05 -0.3141201173154911 0
 85 -7.02595348154283e-05 -0.3056377510031407 0
 85.625 -6.831056478337151e-05 -0.2966841147585655 0
 86.25 -6.624741384101138e-05 -0.2872730144408844 0
 86.875 -6.407326327253067e-05 -0.2774189612855835 0
 87.5 -6.179146507460741e-05 -0.26713714952909 0
 88.125 -5.940553731011544e-05 -0.2564434329809303 0
 88.75 -5.69191586585703e-05 -0.2453543005778464 0
 89.375 -5.433616296157214e-05 -0.2338868509591482 0
 90 -5.166053270425617e-05 -0.222058766101884 0
 90.625 -4.889639311833712e-05 -0.2098882840564542 0
 91.25 -4.604800617294148e-05 -0.1973941708248546 0
 91.875 -4.311976372562649e-05 -0.184595691425054 0
 92.5 -4.011618062657158e-05 -0.1715125801856374 0
 93.125 -3.704188787558528e-05 -0.1581650103166721 0
 93.75 -3.390162560740419e-05 -0.1445735628043578 0
 94.375 -3.070023570763494e-05 -0.1307591946765948 0
 95 -2.744265425155543e-05 -0.1167432066885658 0
 95.625 -2.413390391087325e-05 -0.1025472104788479 0
 96.25 -2.077908639897266e-05 -0.0881930952454712 0
 96.875 -1.738337431093234e-05 -0.07370299399466632 0
 97.5 -1.395200339923287e-05 -0.05909924941319754 0
 98.125 -1.049026433374096e-05 -0.0444043794176129 0
 98.75 -7.003494649242672e-06 -0.02964104243323486 0
 99.375 -3.497070453470482e-06 -0.01483200245653161 0
 100 2.360182426327311e-08 -9.395467169524804e-08 0


==> data/b_homog_f1e2_mur1e0_New.csv <==
 6.25e-05 1.431447642736746e-05 0.01905684479190982 0
 0.000125 2.8607371969604e-05 0.03808505876972648 0
 0.0001875 4.285615703795413e-05 0.05705454840170048 0
 0.00025 5.703886101679295e-05 0.07593606405543757 0
 0.0003125 7.113361520456711e-05 0.09470049180235536 0
 0.000375 8.511868651192765e-05 0.1133188982549409 0
 0.0004375 9.897251097257649e-05 0.1317625751799337 0
 0.0005 0.0001126737269933429 0.1500030837643388 0
 0.0005625000000000001 0.0001262012082922041 0.1680122984660189 0
 0.0006250000000000001 0.0001395340964734873 0.1857624503812367 0
 0.0006875000000000002 0.000152651833190005 0.2032261700622961 0
 0.0007500000000000002 0.0001655341918425358 0.2203765297192447 0
 0.0008125000000000003 0.0001781613087677665 0.2371870847405743 0
 0.0008750000000000003 0.0001905137138666344 0.2536319144688948 0
 0.0009375000000000004 0.0002025723606257929 0.2696856621687109 0
 0.001 0.0002143186554859636 0.2853235741246673 0
 0.001062500000000001 0.0002257344865118688 0.3005215378099884 0
 0.001125000000000001 0.0002368022513194992 0.31525611906624 0
 0.001187500000000001 0.0002475048842177293 0.3295045982371091 0
 0.001250000000000001 0.0002578258825223691 0.3432450052004647 0
 0.001312500000000001 0.0002677493320021174 0.3564561532446938 0
 0.001375000000000001 0.0002772599314171417 0.3691176717370758 0
 0.001437500000000001 0.0002863430161124881 0.38121003753382 0
 0.001500000000000001 0.0002949845806299106 0.3927146050833398 0
 0.001562500000000001 0.0003031713003032732 0.403613635176343 0
 0.001625000000000001 0.0003108905518042268 0.4138903222984016 0
 0.001687500000000001 0.000318130432606457 0.4235288205428434 0
 0.001750000000000001 0.0003248797793385285 0.4325142680439895 0
 0.001812500000000001 0.0003311281849969819 0.4408328098930685 0
 0.001875000000000001 0.0003368660149931815 0.4484716195014897 0
 0.001937500000000001 0.0003420844220091573 0.4554189183785102 0
 0.002000000000000001 0.0003467753596395391 0.4616639942928111 0
 0.002062500000000001 0.0003509315947984994 0.4671972177899845 0
 0.002125000000000001 0.0003545467188726773 0.4720100570404543 0
 0.002187500000000002 0.0003576151576027743 0.4760950909949383 0
 0.002250000000000002 0.0003601321796786778 0.4794460208271661 0
 0.002312500000000002 0.0003620939040347837 0.4820576796462173 0
 0.002375000000000002 0.000363497305834317 0.483926040463491 0
 0.002437500000000002 0.0003643402211334313 0.4850482224020272 0
 0.002500000000000002 0.0003646213502178304 0.4854224951386141 0
 0.002562500000000002 0.0003643402596068394 0.4850482815718209 0
 0.002625000000000002 0.000363497382721809 0.4839261587118426 0
 0.002687500000000002 0.0003620940192178032 0.4820578567907965 0
 0.002750000000000002 0.000360132332979624 0.4794462565948273 0
 0.002812500000000002 0.0003576153487852608 0.4760953850221474 0
 0.002875000000000002 0.000354546947641916 0.472010408873842 0
 0.002937500000000002 0.0003509318608017467 0.467197626887049 0
 0.003000000000000002 0.0003467756624666339 0.4616644600227541 0
 0.003062500000000002 0.0003420847611931665 0.4554194400232097 0
 0.003125000000000002 0.0003368663900110979 0.4484721962566085 0
 0.003187500000000002 0.0003311285952705634 0.440833440869291 0
 0.003250000000000002 0.000324880224235164 0.4325149522683961 0
 0.003312500000000003 0.0003181309114401452 0.4235295569604103 0
 0.003375000000000003 0.0003108910638366407 0.4138911097736253 0
 0.003437500000000003 0.0003031718447449001 0.4036144724949936 0
 0.003500000000000003 0.0002949851566412609 0.3927154909543343 0
 0.003562500000000003 0.000286343622805393 0.3812109705912092 0
 0.003625000000000003 0.0002772605678561219 0.3691186505421518 0
 0.003687500000000003 0.0002677499972058292 0.356457176288211 0
 0.003750000000000003 0.0002578265754651172 0.3432460709049633 0
 0.003812500000000003 0.0002475056038310487 0.3295057049593496 0
 0.003875000000000003 0.0002368029964937975 0.3152572650997378 0
 0.003937500000000003 0.0002257352560981446 0.3005227213876435 0
 0.004000000000000003 0.0002143194482975676 0.2853247934214888 0
 0.004062500000000003 0.0002025731754402643 0.2696869153046298 0
 0.004125000000000003 0.0001905145494275936 0.2536331995116672 0
 0.004187500000000003 0.0001781621637868395 0.2371883997087578 0
 0.004250000000000003 0.0001655350650013419 0.2203778725852533 0
 0.004312500000000003 0.000152652723142197 0.2032275387555277 0
 0.004375000000000003 0.0001395350018468217 0.1857638427912656 0
 0.004437500000000003 0.0001262021276906618 0.1680137124458503 0
 0.004500000000000003 0.0001126746589992804 0.1500045171337177 0
 0.004562500000000003 9.897345414890844e-05 0.1317640257287082 0
 0.004625000000000003 8.511963940434219e-05 0.1133203637464705 0
 0.004687500000000003 7.113457634377346e-05 0.09470196997695807 0
 0.004750000000000003 5.703982892078406e-05 0.07593755263387519 0
 0.004812500000000003 4.285713021429271e-05 0.05705604508869294 0
 0.004875000000000003 2.860834891772222e-05 0.03808656125748718 0
 0.004937500000000004 1.431545561905934e-05 0.01905835070938965 0
 0.005000000000000004 4.889238013810626e-10 7.53565873753238e-07 0
 0.005062500000000004 -1.431447852697737e-05 -0.01905684473958787 0
 0.005125000000000004 -2.860737409103718e-05 -0.03808505877173026 0
 0.005187500000000004 -4.285615915938777e-05 -0.0570545484037081 0
 0.005250000000000004 -5.703886313822614e-05 -0.07593606405744532 0
 0.005312500000000004 -7.113361732600056e-05 -0.09470049180436313 0
 0.005375000000000004 -8.511868863336211e-05 -0.1133188982569489 0
 0.005437500000000004 -9.897251309401167e-05 -0.1317625751819414 0
 0.005500000000000004 -0.0001126737291147762 -0.1500030837663467 0
 0.005562500000000004 -0.0001262012104136376 -0.1680122984680268 0
 0.005625000000000004 -0.0001395340985949223 -0.1857624503832444 0
 0.005687500000000004 -0.0001526518353114436 -0.203226170064304 0
 0.005750000000000004 -0.0001655341939639743 -0.2203765297212523 0
 0.005812500000000004 -0.000178161310889205 -0.2371870847425819 0
 0.005875000000000004 -0.0001905137159880686 -0.2536319144709024 0
 0.005937500000000004 -0.0002025723627472261 -0.2696856621707186 0
 0.006000000000000004 -0.0002143186576073989 -0.2853235741266756 0
 0.006062500000000005 -0.0002257344886333065 -0.3005215378119964 0
 0.006125000000000005 -0.0002368022534409351 -0.3152561190682476 0
 0.006187500000000005 -0.0002475048863391644 -0.3295045982391168 0
 0.006250000000000005 -0.0002578258846438078 -0.3432450052024724 0
 0.006312500000000005 -0.0002677493341235578 -0.3564561532467018 0
 0.006375000000000005 -0.0002772599335385814 -0.3691176717390834 0
 0.006437500000000005 -0.0002863430182339278 -0.3812100375358272 0
 0.006500000000000005 -0.0002949845827513482 -0.3927146050853479 0
 0.006562500000000005 -0.0003031713024247108 -0.4036136351783506 0
 0.006625000000000005 -0.0003108905539256631 -0.4138903223004079 0
 0.006687500000000005 -0.0003181304347278926 -0.423528820544851 0
 0.006750000000000005 -0.0003248797814599601 -0.4325142680459956 0
 0.006812500000000005 -0.0003311281871184117 -0.4408328098950747 0
 0.006875000000000005 -0.0003368660171146114 -0.4484716195034971 0
 0.006937500000000005 -0.0003420844241305913 -0.4554189183805172 0
 0.007000000000000005 -0.0003467753617609733 -0.4616639942948178 0
 0.007062500000000005 -0.0003509315969199349 -0.4671972177919918 0
 0.007125000000000005 -0.0003545467209941106 -0.4720100570424612 0
 0.007187500000000006 -0.0003576151597242075 -0.4760950909969445 0
 0.007250000000000006 -0.000360132181800109 -0.479446020829172 0
 0.007312500000000006 -0.0003620939061562133 -0.4820576796482249 0
 0.007375000000000006 -0.0003634973079557484 -0.4839260404654971 0
 0.007437500000000006 -0.0003643402232548631 -0.4850482224040341 0
 0.007500000000000006 -0.0003646213523392618 -0.4854224951406212 0
 0.007562500000000006 -0.0003643402617282679 -0.4850482815738273 0
 0.007625000000000006 -0.0003634973848432358 -0.4839261587138491 0
 0.007687500000000006 -0.0003620940213392257 -0.4820578567928032 0
 0.007750000000000006 -0.0003601323351010474 -0.4794462565968345 0
 0.007812500000000005 -0.0003576153509066859 -0.4760953850241532 0
 0.007875000000000005 -0.0003545469497633422 -0.4720104088758484 0
 0.007937500000000005 -0.0003509318629231733 -0.4671976268890555 0
 0.008000000000000005 -0.0003467756645880627 -0.4616644600247605 0
 0.008062500000000005 -0.0003420847633145953 -0.4554194400252163 0
 0.008125000000000005 -0.0003368663921325326 -0.4484721962586141 0
 0.008187500000000006 -0.0003311285973919999 -0.4408334408712963 0
 0.008250000000000006 -0.0003248802263565978 -0.4325149522704017 0
 0.008312500000000006 -0.0003181309135615847 -0.4235295569624162 0
 0.008375000000000006 -0.0003108910659580788 -0.4138911097756314 0
 0.008437500000000006 -0.0003031718468663393 -0.4036144724969997 0
 0.008500000000000006 -0.0002949851587627011 -0.3927154909563408 0
 0.008562500000000006 -0.0002863436249268334 -0.3812109705932147 0
 0.008625000000000006 -0.0002772605699775678 -0.3691186505441577 0
 0.008687500000000006 -0.0002677499993272776 -0.3564571762902167 0
 0.008750000000000006 -0.0002578265775865664 -0.3432460709069691 0
 0.008812500000000006 -0.0002475056059524974 -0.329505704961356 0
 0.008875000000000006 -0.0002368029986152491 -0.3152572651017442 0
 0.008937500000000006 -0.0002257352582195903 -0.3005227213896498 0
 0.009000000000000006 -0.0002143194504190131 -0.2853247934234942 0
 0.009062500000000006 -0.0002025731775617113 -0.2696869153066357 0
 0.009125000000000006 -0.0001905145515490393 -0.2536331995136738 0
 0.009187500000000006 -0.0001781621659082839 -0.2371883997107635 0
 0.009250000000000006 -0.0001655350671227859 -0.2203778725872589 0
 0.009312500000000007 -0.0001526527252636428 -0.2032275387575334 0
 0.009375000000000007 -0.0001395350039682692 -0.1857638427932716 0
 0.009437500000000007 -0.0001262021298121098 -0.1680137124478557 0
 0.009500000000000007 -0.0001126746611207281 -0.1500045171357236 0
 0.009562500000000007 -9.897345627035561e-05 -0.1317640257307135 0
 0.009625000000000007 -8.511964152578873e-05 -0.1133203637484759 0
 0.009687500000000007 -7.113457846522036e-05 -0.09470196997896374 0
 0.009750000000000007 -5.703983104223111e-05 -0.07593755263588062 0
 0.009812500000000007 -4.285713233574037e-05 -0.05705604509069846 0
 0.009875000000000007 -2.860835103916954e-05 -0.03808656125949254 0
 0.009937500000000007 -1.431545774050643e-05 -0.01905835071139497 0
 0.01000000000000001 -4.910452485932096e-10 -7.535678793088398e-07 0


==> data/b_homog_f1e4_mur1e4_New.csv <==
 6.250000000000001e-07 3.570680416155111e-06 0.01476460608148484 0
 1.25e-06 7.108972839057628e-06 0.02954276514176078 0
 1.875e-06 1.062966278653273e-05 0.04428468238663169 0
 2.5e-06 1.413050949940113e-05 0.05896290286822094 0
 3.125e-06 1.760736562037758e-05 0.07355305959589402 0
 3.75e-06 2.105554347314376e-05 0.08803179416427988 0
 4.375e-06 2.447013369658044e-05 0.1023762788348014 0
 5e-06 2.784613186842083e-05 0.1165640721620329 0
 5.625e-06 3.117850611690093e-05 0.1305730753407438 0
 6.25e-06 3.446223854462456e-05 0.144381527059675 0
 6.875e-06 3.769235272870733e-05 0.1579680154297856 0
 7.5e-06 4.086393315139453e-05 0.1713114982037983 0
 8.125000000000001e-06 4.39721399613326e-05 0.1843913272216258 0
 8.750000000000001e-06 4.701222093605575e-05 0.1971872750183622 0
 9.375000000000001e-06 4.997952166340039e-05 0.2096795624664751 0
 1e-05 5.286949451593166e-05 0.2218488867916387 0
 1.0625e-05 5.567770700426157e-05 0.2336764495531842 0
 1.125e-05 5.839984949424225e-05 0.2451439843194108 0
 1.1875e-05 6.103174247946247e-05 0.2562337838505831 0
 1.25e-05 6.356934350977745e-05 0.2669287266526335 0
 1.3125e-05 6.600875372488698e-05 0.2772123027965669 0
 1.375e-05 6.834622421896299e-05 0.2870686389195305 0
 1.4375e-05 7.05781619894911e-05 0.2964825223376152 0
 1.5e-05 7.270113568671629e-05 0.305439424211257 0
 1.5625e-05 7.471188100427218e-05 0.3139255217107298 0
 1.625e-05 7.660730588224441e-05 0.3219277191360358 0
 1.6875e-05 7.838449531807185e-05 0.3294336679491474 0
 1.750000000000001e-05 8.004071603836568e-05 0.3364317856810961 0
 1.812500000000001e-05 8.157342063584904e-05 0.3429112736794071 0
 1.875000000000001e-05 8.298025172197621e-05 0.3488621336644763 0
 1.937500000000001e-05 8.425904548527591e-05 0.3542751830660875 0
 2.000000000000001e-05 8.540783515538015e-05 0.3591420691138897 0
 2.062500000000001e-05 8.642485401887633e-05 0.3634552816582569 0
 2.125000000000002e-05 8.730853823022569e-05 0.3672081646998866 0
 2.187500000000002e-05 8.805752922577876e-05 0.3703949266090888 0
 2.250000000000002e-05 8.867067588415252e-05 0.3730106490182643 0
 2.312500000000002e-05 8.91470362301102e-05 0.3750512943724376 0
 2.375000000000002e-05 8.948587899960643e-05 0.376513712125952 0
 2.437500000000002e-05 8.968668477556479e-05 0.3773956435749393 0
 2.500000000000002e-05 8.974914681825148e-05 0.3776957253175198 0
 2.562500000000003e-05 8.967317148477838e-05 0.3774134913362602 0
 2.625000000000003e-05 8.945887839928588e-05 0.3765493736991378 0
 2.687500000000003e-05 8.910660036725047e-05 0.3751047018775855 0
 2.750000000000003e-05 8.861688280581213e-05 0.3730817006825157 0
 2.812500000000003e-05 8.799048292495318e-05 0.3704834868212831 0
 2.875000000000003e-05 8.722836857068986e-05 0.3673140640806343 0
 2.937500000000004e-05 8.633171673278503e-05 0.3635783171430392 0
 3.000000000000004e-05 8.530191175287638e-05 0.3592820040456001 0
 3.062500000000004e-05 8.414054319410544e-05 0.3544317472933941 0
 3.125000000000004e-05 8.284940338427621e-05 0.3490350236402487 0
 3.187500000000004e-05 8.143048467853262e-05 0.3431001525534541 0
 3.250000000000004e-05 7.988597635471176e-05 0.3366362833793955 0
 3.312500000000005e-05 7.82182612899763e-05 0.3296533812300645 0
 3.375000000000005e-05 7.642991227154868e-05 0.3221622116123929 0
 3.437500000000005e-05 7.452368801972079e-05 0.3141743238236421 0
 3.500000000000005e-05 7.250252897769515e-05 0.3057020331388285 0
 3.562500000000005e-05 7.036955269419863e-05 0.2967584018172258 0
 3.625000000000005e-05 6.812804917409804e-05 0.2873572189574652 0
 3.687500000000006e-05 6.578147561157316e-05 0.2775129792322173 0
 3.750000000000006e-05 6.333345119844174e-05 0.2672408605350078 0
 3.812500000000006e-05 6.078775153766641e-05 0.2565567005740074 0
 3.875000000000006e-05 5.814830277319135e-05 0.2454769724484763 0
 3.937500000000006e-05 5.541917558256253e-05 0.2340187592457331 0
 4.000000000000006e-05 5.260457886969162e-05 0.2221997276977049 0
 4.062500000000007e-05 4.970885327558282e-05 0.210038100937784 0
 4.125000000000007e-05 4.673646452282129e-05 0.1975526303997397 0
 4.187500000000007e-05 4.36919965221513e-05 0.1847625669022867 0
 4.250000000000007e-05 4.058014426798986e-05 0.171687630963744 0
 4.312500000000007e-05 3.74057066261333e-05 0.1583479823925344 0
 4.375000000000007e-05 3.417357896111034e-05 0.1447641892004073 0
 4.437500000000008e-05 3.088874554981429e-05 0.1309571958864237 0
 4.500000000000008e-05 2.755627191740297e-05 0.1169482911404252 0
 4.562500000000008e-05 2.418129700926203e-05 0.1027590750159275 0
 4.625000000000008e-05 2.076902529055726e-05 0.08841142562297569 0
 4.687500000000008e-05 1.732471871933831e-05 0.07392746539233332 0
 4.750000000000008e-05 1.385368861997164e-05 0.05932952696299272 0
 4.812500000000009e-05 1.036128750252862e-05 0.04464011874564659 0
 4.875000000000009e-05 6.852900813611057e-06 0.02988189021519296 0
 4.937500000000009e-05 3.333938629667747e-06 0.01507759698577963 0
 5.000000000000009e-05 -1.901726830681363e-07 0.0002500657222398085 0
 5.062500000000009e-05 -3.713998836262355e-06 -0.01457784105797206 0
 5.125000000000009e-05 -7.232105997359533e-06 -0.02938326023807732 0
 5.18750000000001e-05 -1.073906916777589e-05 -0.04414336335615481 0
 5.25000000000001e-05 -1.422948054540895e-05 -0.05883539180583093 0
 5.31250000000001e-05 -1.769795786365791e-05 -0.07343669192924729 0
 5.37500000000001e-05 -2.113915268420775e-05 -0.08792474994811604 0
 5.43750000000001e-05 -2.45477586644347e-05 -0.1022772266791183 0
 5.50000000000001e-05 -2.791851970944608e-05 -0.1164719919800095 0
 5.562500000000011e-05 -3.124623809001487e-05 -0.1304871588733748 0
 5.625000000000011e-05 -3.45257824723121e-05 -0.1443011172954163 0
 5.687500000000011e-05 -3.775209578460541e-05 -0.15789256741771 0
 5.750000000000011e-05 -4.092020308197857e-05 -0.1712405524906551 0
 5.812500000000011e-05 -4.402521915357509e-05 -0.1843244911577464 0
 5.875000000000011e-05 -4.706235607889347e-05 -0.1971242091911502 0
 5.937500000000012e-05 -5.002693062802234e-05 -0.2096199705993633 0
 6.000000000000012e-05 -5.291437144085729e-05 -0.2217925080592291 0
 6.062500000000012e-05 -5.572022613857101e-05 -0.233623052625157 0
 6.125000000000012e-05 -5.844016808423861e-05 -0.245093362670037 0
 6.187500000000012e-05 -6.107000317983558e-05 -0.2561857520128158 0
 6.250000000000012e-05 -6.360567625660133e-05 -0.2668831171897756 0
 6.312500000000012e-05 -6.604327734431505e-05 -0.2771689638272797 0
 6.375000000000013e-05 -6.837904769326116e-05 -0.2870274320751771 0
 6.437500000000013e-05 -7.060938557415273e-05 -0.2964433210619923 0
 6.500000000000013e-05 -7.273085182322769e-05 -0.305402112333832 0
 6.562500000000013e-05 -7.474017517953446e-05 -0.3138899922411928 0
 6.625000000000013e-05 -7.663425729848918e-05 -0.3218938732388709 0
 6.687500000000013e-05 -7.841017750595509e-05 -0.3294014140663483 0
 6.750000000000014e-05 -8.006519737389019e-05 -0.3364010387773477 0
 6.812500000000014e-05 -8.159676486325878e-05 -0.3428819545895007 0
 6.875000000000014e-05 -8.300251831373135e-05 -0.3488341685261182 0
 6.937500000000014e-05 -8.428029002955895e-05 -0.3542485028250448 0
 7.000000000000014e-05 -8.542810972892752e-05 -0.3591166090902655 0
 7.062500000000014e-05 -8.644420744360515e-05 -0.3634309811647606 0
 7.125000000000015e-05 -8.732701635631651e-05 -0.3671849667046881 0
 7.187500000000015e-05 -8.807517514759644e-05 -0.370372777437128 0
 7.250000000000015e-05 -8.868753015501604e-05 -0.3729894980851494 0
 7.312500000000015e-05 -8.916313707207842e-05 -0.3750310939472022 0
 7.375000000000015e-05 -8.950126245994215e-05 -0.3764944171184097 0
 7.437500000000015e-05 -8.970138489878773e-05 -0.3773772113446996 0
 7.500000000000016e-05 -8.976319575991326e-05 -0.3776781155018174 0
 7.562500000000016e-05 -8.968659967602299e-05 -0.3773966656943152 0
 7.625000000000016e-05 -8.947171469366919e-05 -0.3765332959710028 0
 7.687500000000016e-05 -8.911887208985223e-05 -0.3750893376557865 0
 7.750000000000016e-05 -8.862861584917064e-05 -0.3730670172950295 0
 7.812500000000016e-05 -8.800170188351294e-05 -0.3704694532245508 0
 7.875000000000017e-05 -8.723909679109773e-05 -0.3673006507614199 0
 7.937500000000017e-05 -8.634197641289592e-05 -0.3635654960281928 0
 8.000000000000017e-05 -8.531172398410945e-05 -0.3592697484190842 0
 8.062500000000017e-05 -8.414992801170396e-05 -0.3544200317193487 0
 8.125000000000017e-05 -8.285837990551284e-05 -0.3490238238921131 0
 8.187500000000017e-05 -8.143907108068199e-05 -0.343089445547985 0
 8.250000000000018e-05 -7.989418995665924e-05 -0.3366260471152918 0
 8.312500000000018e-05 -7.8226118623222e-05 -0.3296435947310119 0
 8.375000000000018e-05 -7.643742905836989e-05 -0.3221528548736615 0
 8.437500000000018e-05 -7.453087927420497e-05 -0.3141653777623525 0
 8.500000000000018e-05 -7.250940899335404e-05 -0.3056934795472262 0
 8.562500000000018e-05 -7.037613514909071e-05 -0.2967502233189501 0
 8.625000000000019e-05 -6.813434705422658e-05 -0.287349398966438 0
 8.687500000000019e-05 -6.578750137888227e-05 -0.2775055019138948 0
 8.750000000000019e-05 -6.333921674882209e-05 -0.2672337107700137 0
 8.812500000000019e-05 -6.079326821319539e-05 -0.2565498639237474 0
 8.875000000000019e-05 -5.815358140475346e-05 -0.2454704351226526 0
 8.937500000000019e-05 -5.542422653195907e-05 -0.2340125080717206 0
 9.00000000000002e-05 -5.260941202855687e-05 -0.2221937500915091 0
 9.06250000000002e-05 -4.971347809625489e-05 -0.2100323848765618 0
 9.12500000000002e-05 -4.674089005117336e-05 -0.1975471643957667 0
 9.18750000000002e-05 -4.369623138780456e-05 -0.1847573399782487 0
 9.25000000000002e-05 -4.058419673338936e-05 -0.1716826326292726 0
 9.31250000000002e-05 -3.740958459662997e-05 -0.1583432026219508 0
 9.375000000000021e-05 -3.41772899807404e-05 -0.1447596184115723 0
 9.437500000000021e-05 -3.089229683115387e-05 -0.1309528249205879 0
 9.500000000000021e-05 -2.755967035216196e-05 -0.1169441112431013 0
 9.562500000000021e-05 -2.418454920276764e-05 -0.1027550778186729 0
 9.625000000000021e-05 -2.07721375581023e-05 -0.08840760312602662 0
 9.687500000000021e-05 -1.732769709555492e-05 -0.07392380994806813 0
 9.750000000000022e-05 -1.385653887820801e-05 -0.05932603126020822 0
 9.812500000000022e-05 -1.036401517027459e-05 -0.04463677579452556 0
 9.875000000000022e-05 -6.855511175669047e-06 -0.02987869333300207 0
 9.937500000000022e-05 -3.336436743899682e-06 -0.01507453978320832 0
 0.0001000000000000002 1.877819808082003e-07 -0.0002471420903782317 0


==> data/b_homog_f1e8_mur1e0_New.csv <==
 6.25e-11 4.129981699996702e-06 0.007114313114078569 0
 1.25e-10 8.54312813343457e-06 0.0147375141173016 0
 1.875e-10 1.322056575887102e-05 0.02272623718990568 0
 2.5e-10 1.814965182377685e-05 0.03100188205268974 0
 3.125e-10 2.330505357462828e-05 0.03951026064508394 0
 3.75e-10 2.866072055419207e-05 0.04820928147677207 0
 4.375e-10 3.41927643404137e-05 0.0570638064806995 0
 5e-10 3.987951114318762e-05 0.06604310585685934 0
 5.625000000000001e-10 4.570105499647642e-05 0.07511944791070049 0
 6.250000000000001e-10 5.163883452034731e-05 0.08426725296689627 0
 6.875000000000002e-10 5.767531349553918e-05 0.09346255572177226 0
 7.500000000000002e-10 6.379375302343063e-05 0.1026826489760037 0
 8.125000000000002e-10 6.997805105820966e-05 0.1119058402382549 0
 8.750000000000003e-10 7.621262932986835e-05 0.1211112817978921 0
 9.375000000000003e-10 8.248235343157048e-05 0.1302788503953472 0
 1e-09 8.877247631757037e-05 0.1393890613953169 0
 1.0625e-09 9.50685985463531e-05 0.1484230075687255 0
 1.125e-09 0.0001013566406728523 0.1573623157961693 0
 1.1875e-09 0.0001076228245790048 0.1661891170509984 0
 1.25e-09 0.0001138536614684699 0.1748860263636141 0
 1.3125e-09 0.0001200359448921181 0.1834361303737777 0
 1.375e-09 0.0001261567476149437 0.1918229807016496 0
 1.4375e-09 0.0001322034214454342 0.2000305918070754 0
 1.5e-09 0.0001381635993685306 0.2080434423208902 0
 1.5625e-09 0.0001440251994798523 0.2158464790608105 0
 1.625e-09 0.0001497764303323038 0.2234251231135747 0
 1.6875e-09 0.0001554057973885234 0.2307652774916734 0
 1.75e-09 0.0001609021103336018 0.237853335969177 0
 1.812499999999999e-09 0.0001662544910476294 0.2446761927749698 0
 1.874999999999999e-09 0.0001714523820724168 0.2512212528790539 0
 1.9375e-09 0.0001764855554327085 0.2574764426525517 0
 2e-09 0.0001813441216929354 0.2634302207176993 0
 2.0625e-09 0.0001860185391468362 0.2690715888326684 0
 2.125e-09 0.0001904996230501409 0.2743901026791117 0
 2.1875e-09 0.0001947785548172799 0.2793758824391471 0
 2.25e-09 0.0001988468911120452 0.284019623063976 0
 2.3125e-09 0.0002026965727691546 0.2883126041492336 0
 2.375000000000001e-09 0.0002063199334904896 0.2922466993429524 0
 2.437500000000001e-09 0.0002097097082648415 0.2958143852211961 0
 2.500000000000001e-09 0.0002128590414651725 0.2990087495742691 0
 2.562500000000001e-09 0.0002157614945812743 0.3018234990531595 0
 2.625000000000001e-09 0.0002184110535499463 0.3042529661318286 0
 2.687500000000001e-09 0.000220802135647898 0.3062921153461471 0
 2.750000000000001e-09 0.0002229295959159989 0.3079365487749575 0
 2.812500000000002e-09 0.0002247887330862512 0.3091825107328964 0
 2.875000000000002e-09 0.0002263752949856018 0.3100268916484435 0
 2.937500000000002e-09 0.0002276854833933181 0.3104672311040954 0
 3.000000000000002e-09 0.0002287159583307447 0.3105017200188177 0
 3.062500000000002e-09 0.0002294638417648803 0.3101292019558844 0
 3.125000000000002e-09 0.0002299267207088489 0.309349173542024 0
 3.187500000000002e-09 0.0002301026497048366 0.3081617839864305 0
 3.250000000000003e-09 0.0002299901526765358 0.3065678336906852 0
 3.312500000000003e-09 0.0002295882241402324 0.3045687719430429 0
 3.375000000000003e-09 0.0002288963297654542 0.3021666936927701 0
 3.437500000000003e-09 0.0002279144062775677 0.2993643354024566 0
 3.500000000000003e-09 0.0002266428606965962 0.2961650699782823 0
 3.562500000000003e-09 0.0002250825689079799 0.2925729007802856 0
 3.625000000000004e-09 0.0002232348735625659 0.2885924547166002 0
 3.687500000000004e-09 0.0002211015813046351 0.2842289744275787 0
 3.750000000000004e-09 0.0002186849593281602 0.2794883095675045 0
 3.812500000000004e-09 0.0002159877312629982 0.2743769071934177 0
 3.875000000000003e-09 0.0002130130723939216 0.2689018012722907 0
 3.937500000000003e-09 0.0002097646042169425 0.2630706013194828 0
 4.000000000000003e-09 0.000206246388338507 0.2568914801830011 0
 4.062500000000002e-09 0.0002024629197244425 0.2503731609897212 0
 4.125000000000002e-09 0.0001984191193068606 0.2435249032711949 0
 4.187500000000002e-09 0.0001941203259582409 0.2363564882882017 0
 4.250000000000002e-09 0.00018957228784327 0.2288782035745902 0
 4.312500000000001e-09 0.0001847811531599649 0.2211008267223649 0
 4.375000000000001e-09 0.0001797534602828725 0.2130356084312951 0
 4.437500000000001e-09 0.000174496127322017 0.2046942548475972 0
 4.500000000000001e-09 0.0001690164411124599 0.1960889092174821 0
 4.5625e-09 0.0001633220456502209 0.1872321328825343 0
 4.625e-09 0.0001574209299912976 0.1781368856450114 0
 4.6875e-09 0.0001513214156314745 0.1688165055322317 0
 4.75e-09 0.0001450321433854523 0.1592846879902332 0
 4.812499999999999e-09 0.0001385620597846708 0.1495554645378535 0
 4.874999999999999e-09 0.000131920403014112 0.1396431809132912 0
 4.937499999999999e-09 0.0001251166884089786 0.1295624747460575 0
 4.999999999999998e-09 0.0001181606935330449 0.1193282527880287 0
 5.062499999999998e-09 0.0001110624428610881 0.1089556677380518 0
 5.124999999999998e-09 0.0001038321920884411 0.09846009469521966 0
 5.187499999999998e-09 9.648041209142649e-05 0.08785710727658459 0
 5.249999999999997e-09 8.901777256294253e-05 0.07716245343560668 0
 5.312499999999997e-09 8.145512534797718e-05 0.0663920310181649 0
 5.374999999999997e-09 7.380348750442235e-05 0.05556186309338901 0
 5.437499999999997e-09 6.607402411492165e-05 0.04468807309694816 0
 5.499999999999996e-09 5.827803087594742e-05 0.03378685982476753 0
 5.562499999999996e-09 5.042691649067382e-05 0.02287447231538846 0
 5.624999999999996e-09 4.253218489246686e-05 0.01196718465939743 0
 5.687499999999996e-09 3.460541732624044e-05 0.001081270774481999 0
 5.749999999999995e-09 2.665825431500265e-05 -0.009767020815255108 0
 5.812499999999995e-09 1.870237753918532e-05 -0.02056149215707228 0
 5.874999999999995e-09 1.074949165659192e-05 -0.03128602096585866 0
 5.937499999999994e-09 2.811306090685139e-06 -0.04192458560040081 0
 5.999999999999994e-09 -5.100483184803849e-06 -0.05246128988132735 0
 6.062499999999994e-09 -1.297421183697867e-05 -0.0628803877126345 0
 6.124999999999994e-09 -2.079826531277613e-05 -0.07316630746899062 0
 6.187499999999993e-09 -2.856109689796002e-05 -0.08330367611136254 0
 6.249999999999993e-09 -3.625124566840411e-05 -0.09327734299391811 0
 6.312499999999993e-09 -4.385735430614428e-05 -0.1030724033256216 0
 6.374999999999993e-09 -5.136818675272913e-05 -0.1126742212504622 0
 6.437499999999992e-09 -5.877264567292628e-05 -0.1220684525108394 0
 6.499999999999992e-09 -6.605978970171807e-05 -0.1312410666592559 0
 6.562499999999992e-09 -7.321885044832487e-05 -0.1401783687841651 0
 6.624999999999991e-09 -8.023924923095586e-05 -0.1488670207165602 0
 6.687499999999991e-09 -8.711061351658751e-05 -0.1572940616846829 0
 6.749999999999991e-09 -9.382279304054922e-05 -0.1654469283850839 0
 6.812499999999991e-09 -0.0001003658755811241 -0.1733134744391484 0
 6.87499999999999e-09 -0.0001067302023647778 -0.1808819892051577 0
 6.93749999999999e-09 -0.0001129063830785603 -0.188141215916939 0
 6.99999999999999e-09 -0.0001188853104663305 -0.1950803691211844 0
 7.06249999999999e-09 -0.0001246581744865875 -0.2016891513866141 0
 7.124999999999989e-09 -0.0001302164760098997 -0.2079577692592609 0
 7.187499999999989e-09 -0.0001355520400350915 -0.2138769484393259 0
 7.249999999999989e-09 -0.0001406570284036775 -0.2194379481562378 0
 7.312499999999989e-09 -0.0001455239519930452 -0.2246325747198026 0
 7.374999999999988e-09 -0.0001501456823697281 -0.2294531942265759 0
 7.437499999999988e-09 -0.0001545154628845826 -0.2338927444019088 0
 7.499999999999988e-09 -0.0001586269191931255 -0.2379447455594324 0
 7.562499999999987e-09 -0.0001624740691845802 -0.2416033106611259 0
 7.624999999999987e-09 -0.0001660513323045212 -0.2448631544624746 0
 7.687499999999987e-09 -0.0001693535382566663 -0.2477196017286517 0
 7.749999999999987e-09 -0.0001723759350705665 -0.2501685945090767 0
 7.812499999999986e-09 -0.0001751141965225657 -0.2522066984591644 0
 7.874999999999986e-09 -0.0001775644288989075 -0.2538311081995366 0
 7.937499999999986e-09 -0.0001797231770903783 -0.2550396517044569 0
 7.999999999999986e-09 -0.0001815874300090862 -0.2558307937127404 0
 8.062499999999985e-09 -0.0001831546253193203 -0.256203638155911 0
 8.124999999999985e-09 -0.0001844226534749103 -0.2561579295998618 0
 8.187499999999985e-09 -0.0001853898610570387 -0.255694053697835 0
 8.249999999999985e-09 -0.0001860550534074297 -0.2548130366540289 0
 8.312499999999984e-09 -0.0001864174965527646 -0.2535165436986777 0
 8.374999999999984e-09 -0.0001864769184174357 -0.2518068765769748 0
 8.437499999999984e-09 -0.0001862335093228086 -0.2496869700557266 0
 8.499999999999983e-09 -0.0001856879217722053 -0.2471603874531347 0
 8.562499999999983e-09 -0.0001848412695219996 -0.2442313151986207 0
 8.624999999999983e-09 -0.0001836951259402343 -0.2409045564310891 0
 8.687499999999983e-09 -0.0001822515216553838 -0.2371855236455182 0
 8.749999999999982e-09 -0.0001805129414988226 -0.2330802303992266 0
 8.812499999999982e-09 -0.0001784823207457494 -0.22859528209062 0
 8.874999999999982e-09 -0.0001761630406604973 -0.2237378658246461 0
 8.937499999999982e-09 -0.0001735589233529386 -0.2185157393805992 0
 8.999999999999981e-09 -0.0001706742259540759 -0.2129372192992908 0
 9.062499999999981e-09 -0.0001675136341197395 -0.2070111681079775 0
 9.124999999999981e-09 -0.0001640822548724538 -0.2007469807027415 0
 9.187499999999981e-09 -0.0001603856087925426 -0.1941545699093434 0
 9.24999999999998e-09 -0.000156429621570501 -0.1872443512448159 0
 9.31249999999998e-09 -0.0001522206149336871 -0.180027226903303 0
 9.37499999999998e-09 -0.0001477652969613519 -0.1725145689908567 0
 9.437499999999979e-09 -0.0001430707518029519 -0.164718202035037 0
 9.499999999999979e-09 -0.0001381444288155892 -0.1566503847963092 0
 9.562499999999979e-09 -0.0001329941311373914 -0.1483237914092803 0
 9.624999999999979e-09 -0.0001276280037144208 -0.1397514918828706 0
 9.687499999999978e-09 -0.0001220545207996132 -0.1309469319894918 0
 9.749999999999978e-09 -0.0001162824729430379 -0.121923912574252 0
 9.812499999999978e-09 -0.0001103209534935408 -0.1126965683160985 0
 9.874999999999978e-09 -0.0001041793446326062 -0.103279345973658 0
 9.937499999999977e-09 -9.786730296197556e-05 -0.09368698214931924 0
 9.999999999999977e-09 -9.139474466729602e-05 -0.08393448060586046 0

